Learning Weighted Finite Automata over the Max-Plus Semiring and its Termination

Active learning of finite automata has been vigorously pursued for the purposes of analysis and explanation of black-box systems. In this paper, we study an L*-style learning algorithm for weighted automata over the max-plus semiring. The max-plus setting exposes a "consistency" issue in the previously studied semiring-generic extension of L*: we show that it can fail to maintain consistency of tables, and can thus make equivalence queries on obviously wrong hypothesis automata. We present a theoretical fix by a mathematically clean notion of column-closedness. We also present a nontrivial and reasonably broad class of weighted languages over the max-plus semiring in which our algorithm terminates.

==> data/bell_table.csv <==
asize,input_size,tol,ontime_r,ontime_mp_min,ontime_mp_naive,mean_rmse_r,mean_rmse_mp_min,mean_rmse_mp_naive,std_rmse_r,std_rmse_mp_min,std_rmse_mp_naive,mean_size_r,mean_size_mp_min,mean_size_mp_naive,std_size_r,std_size_mp_min,std_size_mp_naive,mean_reduction,std_reduction
5,10,0.5,5,5,5,5.37E-01,6.42E-01,5.85E-01,6.85E-02,3.65E-02,7.64E-02,18.6,10.6,17.8,2.41660919471891,1.74355957741627,2.31516738055805,58%,10%
10,10,0.5,5,3,5,6.15E-01,6.33E-01,6.39E-01,3.37E-02,6.19E-02,5.09E-02,22,15.6666666666667,32.2,2.75680975041804,1.24721912892465,8.47112743381895,76%,15%
20,10,0.5,5,1,5,6.12E-01,7.23E-01,5.39E-01,5.08E-02,0.00E+00,1.03E-01,25.8,17,48.2,3.18747549010185,0,6.8818602136341,81%,0%
30,10,0.5,5,2,5,6.32E-01,6.49E-01,5.34E-01,3.23E-02,2.77E-02,6.15E-02,29.2,21,66.2,2.31516738055805,4,8.56504524214554,76%,8%
5,15,0.5,5,5,5,5.67E-01,6.71E-01,5.91E-01,7.02E-02,7.60E-02,6.53E-02,18.8,15.2,26,1.32664991614216,2.85657137141714,7.82304288624318,82%,19%
10,15,0.5,5,4,5,6.09E-01,6.82E-01,5.93E-01,5.81E-02,3.96E-02,6.58E-02,31.2,28.5,63,3.31058907144937,6.5,10.2371871136558,97%,28%
20,15,0.5,5,2,5,6.24E-01,7.18E-01,5.55E-01,4.66E-02,1.40E-02,2.42E-02,42.6,41,112.4,6.46838465151849,1,11.5169440391104,94%,17%
30,15,0.5,5,0,0,6.42E-01,-1.00E+00,-1.00E+00,3.41E-02,-1.00E+00,-1.00E+00,47,-1,-1,2.75680975041804,-1,-1,-100%,-100%
5,20,0.5,5,3,5,5.62E-01,6.47E-01,6.02E-01,5.33E-02,4.75E-02,8.48E-02,26,29.6666666666667,42.8,3.03315017762062,3.68178700572909,7.73045923603508,107%,10%
10,20,0.5,5,4,5,6.26E-01,6.50E-01,5.91E-01,3.65E-02,2.65E-02,4.34E-02,39.4,48.75,109.8,2.87054001888146,5.06828373317832,13.3775932065525,127%,21%
20,20,0.5,5,0,0,6.46E-01,-1.00E+00,-1.00E+00,1.43E-02,-1.00E+00,-1.00E+00,53.6,-1,-1,8.11418511004032,-1,-1,-100%,-100%
30,20,0.5,5,0,0,6.43E-01,-1.00E+00,-1.00E+00,2.62E-02,-1.00E+00,-1.00E+00,63.4,-1,-1,9.81019877474458,-1,-1,-100%,-100%
5,50,0.5,5,2,2,6.69E-01,5.80E-01,5.66E-01,3.97E-02,1.97E-02,9.04E-03,44.8,90,164.5,12.5123938556936,1,3.5,305%,9%
10,50,0.5,5,2,0,6.71E-01,1.07E+01,-1.00E+00,4.19E-02,2.53E+00,-1.00E+00,87.2,1,-1,9.74474217206387,0,-1,1%,0%
20,50,0.5,0,0,0,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1,-1,-1,-1,-1,-1,-100%,-100%
30,50,0.5,0,0,0,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1,-1,-1,-1,-1,-1,-100%,-100%
5,10,1,5,0,1,8.88E-01,-1.00E+00,9.98E-01,1.24E-01,-1.00E+00,0.00E+00,10,-1,8,1.09544511501033,-1,0,-100%,-100%
10,10,1,5,2,4,8.37E-01,8.92E-01,9.32E-01,6.21E-02,9.32E-02,1.04E-01,12.6,8.5,9.25,1.85472369909914,0.5,3.63145976158349,59%,1%
20,10,1,5,4,5,8.45E-01,9.26E-01,9.02E-01,1.06E-01,4.67E-02,3.85E-02,12.8,9,9.6,3.31058907144937,0.707106781186548,3.00665927567458,67%,13%
30,10,1,5,3,5,7.99E-01,8.93E-01,9.51E-01,5.14E-02,3.10E-02,9.20E-02,14.6,9.66666666666667,10.8,0.8,0.471404520791032,1.6,69%,3%
5,15,1,5,3,5,8.17E-01,8.96E-01,9.09E-01,1.44E-01,1.38E-02,7.80E-02,9.2,2.33333333333333,5.2,1.83303027798234,0.471404520791032,2.48193472919817,30%,5%
10,15,1,5,3,3,8.41E-01,9.27E-01,1.00E+00,1.06E-01,7.90E-02,1.36E-02,12.2,12,6.66666666666667,1.93907194296653,2.16024689946929,3.09120616516523,105%,4%
20,15,1,5,4,5,8.38E-01,9.19E-01,8.67E-01,4.01E-02,5.59E-02,9.07E-02,15.8,15,16.4,0.4,0.707106781186548,3.49857113690718,95%,5%
30,15,1,5,2,4,8.68E-01,8.98E-01,9.24E-01,8.10E-02,2.95E-02,4.34E-02,17.4,15.5,18.5,1.74355957741627,0.5,2.17944947177034,97%,3%
5,20,1,5,4,5,8.31E-01,9.61E-01,9.41E-01,5.62E-02,1.22E-02,6.14E-02,11.4,5,4.2,1.35646599662505,4.74341649025257,2.56124969497314,41%,39%
10,20,1,5,3,3,8.53E-01,9.71E-01,9.40E-01,1.22E-01,4.13E-02,8.19E-02,13.6,15.3333333333333,16.6666666666667,1.49666295470958,4.49691252107735,2.62466929133727,105%,33%
20,20,1,5,4,4,9.14E-01,9.68E-01,9.87E-01,2.35E-02,5.14E-02,5.91E-02,18.4,16.25,17,1.85472369909914,5.40254569624358,8.27647267862342,85%,29%
30,20,1,5,3,5,9.30E-01,9.53E-01,9.64E-01,5.34E-02,5.21E-02,5.44E-02,19.6,20,28.2,2.8,0.816496580927726,5.87877538267963,109%,15%
5,50,1,5,3,5,8.48E-01,9.36E-01,9.07E-01,9.69E-02,6.51E-02,7.83E-02,13,3.66666666666667,5.6,3.03315017762062,1.24721912892465,3.9293765408777,32%,17%
10,50,1,5,0,0,9.33E-01,-1.00E+00,-1.00E+00,2.34E-02,-1.00E+00,-1.00E+00,16,-1,-1,2.0976176963403,-1,-1,-100%,-100%
20,50,1,5,1,4,8.61E-01,9.30E-01,9.17E-01,9.75E-02,0.00E+00,4.48E-02,25,43,50.25,5.62138772902208,0,25.1632172028936,205%,0%
30,50,1,5,0,4,8.87E-01,-1.00E+00,8.69E-01,7.06E-02,-1.00E+00,4.25E-02,22.2,-1,60.25,5.84465567848098,-1,30.4251129825347,-100%,-100%
5,10,2,5,2,1,3.48E+00,1.33E+00,1.26E+00,3.06E+00,6.76E-02,0.00E+00,5.8,1.5,1,1.93907194296653,0.5,0,21%,8%
10,10,2,3,3,3,1.14E+00,1.27E+00,1.27E+00,1.98E-01,5.82E-02,5.82E-02,5.66666666666667,1.33333333333333,1.33333333333333,0.471404520791032,0.471404520791032,0.471404520791032,25%,8%
20,10,2,5,1,1,1.21E+00,1.25E+00,1.25E+00,1.16E-01,0.00E+00,0.00E+00,7.4,1,1,1.74355957741627,0,0,20%,0%
30,10,2,5,3,2,1.26E+00,1.33E+00,1.33E+00,7.60E-02,1.34E-02,1.64E-02,6.6,2,2,0.489897948556636,0,0,32%,2%
5,15,2,4,4,4,2.87E+00,1.18E+00,1.18E+00,1.16E+00,1.26E-01,1.26E-01,4.25,1,1,1.08972473588517,0,0,25%,7%
10,15,2,3,4,4,1.20E+00,1.35E+00,1.35E+00,3.16E-02,5.96E-02,5.96E-02,6.66666666666667,1,1,0.471404520791032,0,0,15%,1%
20,15,2,5,2,2,1.10E+00,1.24E+00,1.24E+00,1.38E-01,1.37E-01,1.37E-01,8,1,1,1.09544511501033,0,0,13%,1%
30,15,2,5,3,2,1.26E+00,2.71E+00,1.35E+00,9.35E-02,1.93E+00,3.75E-02,7.8,2.33333333333333,1.5,1.16619037896906,1.24721912892465,0.5,30%,20%
5,20,2,2,5,5,1.32E+00,1.33E+00,1.33E+00,1.44E-01,1.54E-01,1.54E-01,6,1.2,1.2,0,0.4,0.4,25%,8%
10,20,2,5,4,4,1.18E+00,1.27E+00,1.30E+00,1.64E-01,1.08E-01,1.03E-01,7.4,1.75,1.75,1.35646599662505,0.433012701892219,0.433012701892219,25%,6%
20,20,2,5,5,5,1.30E+00,1.32E+00,1.32E+00,8.38E-02,5.54E-02,5.54E-02,7.6,1.2,1.2,0.489897948556636,0.4,0.4,16%,6%
30,20,2,5,4,4,1.32E+00,1.30E+00,1.30E+00,8.85E-02,1.19E-01,1.19E-01,6.8,1.25,1.25,1.16619037896906,0.433012701892219,0.433012701892219,20%,12%
5,50,2,2,5,5,1.32E+00,1.08E+00,1.08E+00,3.29E-02,1.71E-01,1.71E-01,4,1,1,0,0,0,25%,0%
10,50,2,4,3,3,1.18E+00,1.21E+00,1.21E+00,1.54E-01,1.31E-01,1.31E-01,6.5,1.66666666666667,1.66666666666667,1.5,0.471404520791032,0.471404520791032,27%,2%
20,50,2,5,5,5,1.22E+00,1.24E+00,1.22E+00,1.52E-01,9.01E-02,6.12E-02,8.6,1.6,1.4,1.74355957741627,0.8,0.489897948556636,18%,7%
30,50,2,5,5,5,1.23E+00,1.26E+00,1.26E+00,1.08E-01,5.25E-02,5.25E-02,6.8,1.2,1.2,1.32664991614216,0.4,0.4,17%,3%


==> data/combined_table.csv <==
asize,input_size,tol,ontime_r,ontime_mp_min,ontime_mp_naive,mean_rmse_r,mean_rmse_mp_min,mean_rmse_mp_naive,std_rmse_r,std_rmse_mp_min,std_rmse_mp_naive,mean_size_r,mean_size_mp_min,mean_size_mp_naive,std_size_r,std_size_mp_min,std_size_mp_naive,mean_reduction,std_reduction
5,10,0.5,10,8,10,0.565363327366545,0.648543791192278,0.585371259220459,0.068185093477786,0.030732496028846,0.071959609792193,17.9,11,19.6,2.46779253585061,2.12132034355964,4.10365690573664,0.637881568531303,0.16085897959691
10,10,0.5,10,6,10,0.595305850478514,0.644903296896932,0.597278882787325,0.061153755599195,0.049089780167765,0.068308820728843,22,14.5,31.3,3.63318042491699,1.70782512765993,7.30821455623739,0.732376283846872,0.155270450536665
20,10,0.5,10,3,10,0.630165030083866,0.586124062121161,0.475058356525765,0.053201917591941,0.100371401558691,0.110926849706734,28.6,15.6666666666667,45,4.27083130081252,1.24721912892465,6.92820323027551,0.621237000547345,0.137972296414691
30,10,0.5,10,6,10,0.633479371736372,0.626940851900741,0.499580166767338,0.034094703579849,0.059307404554273,0.063324248326878,31.2,16.3333333333333,56.1,3.02654919008431,4.30761599444003,12.1445461010282,0.531412141829599,0.177204691207099
5,15,0.5,10,9,9,0.562750438403942,0.6675333491728,0.581491344022014,0.072444416541741,0.07406791747597,0.058776100801028,22,17,29.1111111111111,3.68781778291715,3.09120616516523,6.87094437055125,0.79705400389795,0.154889642835976
10,15,0.5,10,8,10,0.625803574768539,0.672838382515362,0.583744139648868,0.046319587078734,0.044250474302384,0.06642639863764,36.9,28.375,61.4,6.37887137352683,5.7213962456729,7.88923316932641,0.827019345587659,0.264782624234718
20,15,0.5,10,7,10,0.647751898779138,0.64192540950591,0.535233638807418,0.048896222902644,0.065862262777696,0.0408557526342,51.5,35,108.9,10.4139329746259,5.45108115095398,16.0215479901288,0.655923991463738,0.216199019892664
30,15,0.5,10,3,3,0.659726072148621,0.614315390116736,0.451790657616036,0.03348389100658,0.051705074370894,0.031221168455316,55.3,34.6666666666667,114.666666666667,9.93025679426268,4.49691252107735,6.59966329107444,0.556208188679197,0.129640071422974
5,20,0.5,10,4,9,0.608643798046316,0.610477859929871,0.597314220282174,0.071949694179129,0.07485021341056,0.07341437863053,27.7,29.5,46.5555555555556,3.13209195267317,3.20156211871642,8.85828063466433,1.08241758241758,0.08952841064176
10,20,0.5,10,7,9,0.639581778973382,0.668424840840086,0.570739396304003,0.033989527280121,0.034925729448855,0.040712686122497,48.9,47.1428571428571,117.888888888889,10.1237344888139,5.35666664550076,17.6977364807822,1.0640180672955,0.304472047856629
20,20,0.5,10,0,0,0.665593055296041,-1,-1,0.027480012888189,-1,-1,68.4,-1,-1,17.1650808329003,-1,-1,-1,-1
30,20,0.5,10,0,0,0.670232308314038,-1,-1,0.034708351524747,-1,-1,88.2,-1,-1,25.9144747197392,-1,-1,-1,-1
5,50,0.5,10,2,2,0.666880483260432,0.580444281150671,0.566003382577729,0.04063788056108,0.019690007116972,0.009036760046621,65.7,90,164.5,23.4863790312598,1,3.5,3.05229885057471,0.085632183908046
10,50,0.5,6,2,0,0.747209728394465,10.7469062327085,-1,0.173940976094814,2.53104834116552,-1,95.5,1,-1,20.5811402340428,0,-1,0.011564171122995,0.000200534759358
20,50,0.5,0,0,0,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
30,50,0.5,0,0,1,-1,-1,8.97888485174066,-1,-1,0,-1,-1,1,-1,-1,0,-1,-1
5,10,1,10,2,2,0.857320600379873,0.894030366545128,0.995484031081846,0.104938408347792,0.04640586484901,0.002204357616045,9.9,3.5,5.5,1.3,0.5,2.5,0.435714285714286,0.135714285714286
10,10,1,10,4,7,0.870068761742147,1.18546204277125,0.945466312555856,0.07644588561408,0.477801967195748,0.087222481636696,12,8.25,9.71428571428571,1.73205080756888,0.82915619758885,2.91372543633873,0.652472527472527,0.144559541557893
20,10,1,10,7,10,0.876481765229178,0.917992342275471,0.880279767096783,0.08618265094324,0.04675672018424,0.040840670813755,13.6,9.28571428571429,12.3,2.57681974534503,0.699854212223765,3.74299345444258,0.657579395394521,0.105528755526783
30,10,1,10,8,9,0.799347727247326,0.889111051221559,0.888317906248889,0.058726077933817,0.053893124175952,0.129199722269433,14.9,9.75,12.3333333333333,1.64012194668567,0.433012701892219,2.66666666666667,0.668639748409485,0.070586151703723
5,15,1,10,4,8,0.817695353542454,0.920766070841737,0.930642341129131,0.129772992669901,0.045174359681231,0.069004854406452,10.1,2.25,5.25,2.16564078277077,0.433012701892219,2.43669858620224,0.277777777777778,0.055555555555556
10,15,1,10,4,7,0.859911643555682,0.942590601366914,1.07388831979901,0.082697662383182,0.073417667225131,0.184180807612144,14.9,12.75,14.8571428571429,3.14483703870328,2.27760839478607,7.54848275064166,1.01065233785822,0.081007014279941
20,15,1,10,6,9,0.856524427266734,0.929801336436852,0.876926831536129,0.071145092857172,0.051693260178206,0.074621219756318,18.1,15,20.6666666666667,2.91376045686669,0.577350269189626,5.77350269189626,0.891171142369992,0.117822426910865
30,15,1,10,7,9,0.889415518451488,0.922737809097743,0.951500564071239,0.076540349014484,0.046564507536612,0.05180427638581,19.2,15.2857142857143,22.1111111111111,2.6,0.451753951452626,4.35748256691724,0.797657699443414,0.120457826176324
5,20,1,10,4,5,0.822383807046306,0.960984331061841,0.941047692390812,0.08856744812647,0.01220075311473,0.061366917667567,12.8,5,4.2,1.88679622641132,4.74341649025257,2.56124969497314,0.414044289044289,0.394511492179721
10,20,1,10,5,5,0.912787012074333,0.978995357475521,0.942287454565996,0.115238267104062,0.038342360856842,0.069031587691693,15.8,17,21,2.48193472919817,4.04969134626332,5.76194411635517,1.0647619047619,0.253776514922735
20,20,1,10,5,9,0.898080165388869,0.966614204850102,0.948839829024051,0.038706867052763,0.046088419936748,0.058141220121712,22.2,17,25.4444444444444,4.62168800331654,5.05964425626941,9.59295008628861,0.862344497607655,0.260303422650555
30,20,1,10,5,9,0.939664125755693,0.920220498729414,0.927562527571094,0.050929324792094,0.057392663693025,0.071894878622193,24.8,20.4,37.3333333333333,6.04648658313239,1.01980390271856,12.0277457017791,0.924775575301891,0.237383307210043
5,50,1,10,3,6,0.868186374396748,0.935951845253956,0.927630322072539,0.077893040983319,0.065124297374618,0.08522111522582,18.5,3.66666666666667,9.33333333333333,6.5,1.24721912892465,9.08600878029267,0.31917211328976,0.169480147490469
10,50,1,10,0,0,0.93106813609023,-1,-1,0.027601618013205,-1,-1,33.1,-1,-1,17.443910112128,-1,-1,-1,-1
20,50,1,10,1,4,0.907392245010161,0.930104224351258,0.91688101147255,0.0838742166051,0,0.044838878688871,49.4,43,50.25,25.1324491444825,0,25.1632172028936,2.04761904761905,0
30,50,1,10,0,5,0.922212869288536,-1,2.49082934183415,0.069531881303051,-1,3.24425078596296,49.7,-1,48.4,27.9,-1,36.0865625960689,-1,-1
5,10,2,10,4,2,2.64905081354402,2.89878511600939,1.19594367174461,2.4078392681257,2.83369257431988,0.068075896970042,6,1.5,1,1.61245154965971,0.5,0,0.236607142857143,0.06606539547745
10,10,2,7,4,4,1.56727564532005,1.27093117822212,1.27093117822212,0.893629684571719,0.0506524955844,0.0506524955844,6,1.25,1.25,1.69030850945703,0.433012701892219,0.433012701892219,0.277777777777778,0.078567420131839
20,10,2,10,1,1,1.20246815995362,1.25116134694918,1.25116134694918,0.159713177983816,0,0,8,1,1,1.48323969741913,0,0,0.2,0
30,10,2,10,4,3,1.22146943436167,1.33957766414562,1.34227636210384,0.081742647113418,0.018674407715573,0.02087692798341,7.2,1.75,1.66666666666667,0.871779788708135,0.433012701892219,0.471404520791032,0.273809523809524,0.078064744336929
5,15,2,9,6,6,2.43033474969187,1.24064122173336,1.24064122173336,1.17684255578167,0.148926972251375,0.148926972251375,4.88888888888889,1,1,1.09994388184574,0,0,0.216666666666667,0.066666666666667
10,15,2,8,6,6,1.21267163893597,1.34967409568866,1.34967409568866,0.111967674210922,0.049454815090619,0.049454815090619,7.625,1.16666666666667,1.16666666666667,1.21834929310112,0.372677996249965,0.372677996249965,0.164186507936508,0.036622464208893
20,15,2,10,3,3,1.18012005380483,1.29345179421902,1.29345179421902,0.13962299418648,0.139195619152912,0.139195619152912,8.5,1.33333333333333,1.33333333333333,1.20415945787923,0.471404520791032,0.471404520791032,0.172619047619048,0.055200110092236
30,15,2,10,3,2,1.29653235017873,2.70817922792539,1.34616836134801,0.092361268655609,1.92641801557356,0.037533372683062,8.3,2.33333333333333,1.5,1.48660687473185,1.24721912892465,0.5,0.298809523809524,0.195187275615902
5,20,2,7,7,7,1.31846872895544,1.30560884280222,1.30560884280222,0.129308416096957,0.156179177367561,0.156179177367561,6.85714285714286,1.42857142857143,1.42857142857143,1.24539969815448,0.494871659305394,0.494871659305394,0.296428571428571,0.085208494461202
10,20,2,10,5,5,1.22767860503851,1.29469357143757,1.32476164323512,0.149030381238074,0.113264087463653,0.102355082175796,9.4,1.8,1.8,2.4576411454889,0.4,0.4,0.237950937950938,0.063022003904208
20,20,2,10,5,5,1.33041952691349,1.31705631063041,1.31705631063041,0.089041558894173,0.055387921572575,0.055387921572575,8.9,1.2,1.2,1.86815416922694,0.4,0.4,0.160714285714286,0.062881488791639
30,20,2,10,4,4,1.32703805297256,1.29991198642095,1.29991198642095,0.069311548011743,0.118529049034175,0.118529049034175,8.3,1.25,1.25,1.9,0.433012701892219,0.433012701892219,0.198214285714286,0.11672890711003
5,50,2,7,6,6,1.22809417673428,1.13113663723483,1.10275815895772,0.137585176565692,0.196165240835299,0.165525427873119,7.57142857142857,1.5,1.5,2.44114392723358,1.1180339887499,1.1180339887499,0.314814814814815,0.091661990153812
10,50,2,9,4,4,1.22636909443004,1.24574237650272,1.24574237650272,0.126830597097366,0.133107509831368,0.133107509831368,9,1.75,1.75,3.12694383988229,0.433012701892219,0.433012701892219,0.245238095238095,0.035154340619603
20,50,2,10,5,5,1.27688787046068,1.2369608664217,1.21789428000155,0.127303645587235,0.090078784474662,0.061237070163037,11.5,1.6,1.4,3.26343377441614,0.8,0.489897948556636,0.182878787878788,0.067911247650092
30,50,2,10,5,6,1.26722151403659,1.25761451725542,1.88456719719747,0.103999987700948,0.052487669454472,1.40272738286403,10.7,1.2,5.5,4.79687398208458,0.4,9.62202334924071,0.174920634920635,0.031593283313333


==> data/gamma_table.csv <==
asize,input_size,tol,ontime_r,ontime_mp_min,ontime_mp_naive,mean_rmse_r,mean_rmse_mp_min,mean_rmse_mp_naive,std_rmse_r,std_rmse_mp_min,std_rmse_mp_naive,mean_size_r,mean_size_mp_min,mean_size_mp_naive,std_size_r,std_size_mp_min,std_size_mp_naive,mean_reduction,std_reduction
5,10,0.5,5,3,5,5.94E-01,6.60E-01,5.86E-01,5.45E-02,8.65E-03,6.72E-02,17.2,11.6666666666667,21.4,2.31516738055805,2.49443825784929,4.67332857821917,74%,19%
10,10,0.5,5,3,5,5.76E-01,6.57E-01,5.56E-01,7.48E-02,2.62E-02,5.71E-02,22,13.3333333333333,30.4,4.33589667773576,1.24721912892465,5.78273291792038,70%,16%
20,10,0.5,5,2,5,6.48E-01,5.18E-01,4.11E-01,4.93E-02,3.30E-02,7.51E-02,31.4,15,41.8,3.26190128606002,1,5.30659966456864,53%,4%
30,10,0.5,5,4,5,6.35E-01,6.16E-01,4.65E-01,3.57E-02,6.72E-02,4.26E-02,33.2,14,46,2.22710574513201,1.87082869338697,4.19523539268061,42%,8%
5,15,0.5,5,4,4,5.59E-01,6.63E-01,5.70E-01,7.44E-02,7.13E-02,4.69E-02,25.2,19.25,33,2.22710574513201,1.4790199457749,1.58113883008419,77%,9%
10,15,0.5,5,4,5,6.42E-01,6.64E-01,5.74E-01,1.92E-02,4.67E-02,6.58E-02,42.6,28.25,59.8,2.33238075793812,4.81534007106456,3.81575680566778,68%,13%
20,15,0.5,5,5,5,6.72E-01,6.12E-01,5.16E-01,3.83E-02,5.28E-02,4.47E-02,60.4,32.6,105.4,4.07921561087423,4.58693797647189,18.8743211798464,54%,9%
30,15,0.5,5,3,3,6.77E-01,6.14E-01,4.52E-01,2.12E-02,5.17E-02,3.12E-02,63.6,34.6666666666667,114.666666666667,7.2,4.49691252107735,6.59966329107444,56%,13%
5,20,0.5,5,1,4,6.56E-01,5.02E-01,5.91E-01,5.55E-02,0.00E+00,5.54E-02,29.4,29,51.25,2.1540659228538,0,7.88590514779375,112%,0%
10,20,0.5,5,3,4,6.53E-01,6.94E-01,5.45E-01,2.45E-02,2.82E-02,1.49E-02,58.4,45,128,4.02988833592198,4.96655480858378,17.2336879396141,79%,14%
20,20,0.5,5,0,0,6.86E-01,-1.00E+00,-1.00E+00,2.24E-02,-1.00E+00,-1.00E+00,83.2,-1,-1,9.23904756996088,-1,-1,-100%,-100%
30,20,0.5,5,0,0,6.98E-01,-1.00E+00,-1.00E+00,1.40E-02,-1.00E+00,-1.00E+00,113,-1,-1,4.09878030638384,-1,-1,-100%,-100%
5,50,0.5,5,0,0,6.64E-01,-1.00E+00,-1.00E+00,4.14E-02,-1.00E+00,-1.00E+00,86.6,-1,-1,8.5463442476886,-1,-1,-100%,-100%
10,50,0.5,1,0,0,1.13E+00,-1.00E+00,-1.00E+00,0.00E+00,-1.00E+00,-1.00E+00,137,-1,-1,0,-1,-1,-100%,-100%
20,50,0.5,0,0,0,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1.00E+00,-1,-1,-1,-1,-1,-1,-100%,-100%
30,50,0.5,0,0,1,-1.00E+00,-1.00E+00,8.98E+00,-1.00E+00,-1.00E+00,0.00E+00,-1,-1,1,-1,-1,0,-100%,-100%
5,10,1,5,2,1,8.27E-01,8.94E-01,9.93E-01,6.98E-02,4.64E-02,0.00E+00,9.8,3.5,3,1.46969384566991,0.5,0,44%,14%
10,10,1,5,2,3,9.03E-01,1.48E+00,9.63E-01,7.55E-02,5.25E-01,5.25E-02,11.4,8,10.3333333333333,1.35646599662505,1,1.24721912892465,72%,18%
20,10,1,5,3,5,9.08E-01,9.08E-01,8.58E-01,4.10E-02,4.48E-02,2.95E-02,14.4,9.66666666666667,15,1.01980390271856,0.471404520791032,2.0976176963403,65%,5%
30,10,1,5,5,4,7.99E-01,8.87E-01,8.10E-01,6.52E-02,6.37E-02,1.26E-01,15.2,9.8,14.25,2.13541565040626,0.4,2.48746859276655,66%,8%
5,15,1,5,1,3,8.18E-01,9.96E-01,9.67E-01,1.13E-01,0.00E+00,2.07E-02,11,2,5.33333333333333,2.0976176963403,0,2.35702260395516,22%,0%
10,15,1,5,1,4,8.79E-01,9.89E-01,1.13E+00,4.17E-02,0.00E+00,2.30E-01,17.6,15,21,1.2,0,2.12132034355964,88%,0%
20,15,1,5,2,4,8.75E-01,9.50E-01,8.89E-01,8.85E-02,3.36E-02,4.43E-02,20.4,15,26,2.49799919935936,0,2.91547594742265,77%,12%
30,15,1,5,5,5,9.11E-01,9.32E-01,9.74E-01,6.51E-02,4.85E-02,4.70E-02,21,15.2,25,2,0.4,3.40587727318528,73%,6%
5,20,1,5,0,0,8.14E-01,-1.00E+00,-1.00E+00,1.11E-01,-1.00E+00,-1.00E+00,14.2,-1,-1,1.16619037896906,-1,-1,-100%,-100%
10,20,1,5,2,2,9.73E-01,9.91E-01,9.46E-01,6.66E-02,2.95E-02,4.26E-02,18,19.5,27.5,0.632455532033676,0.5,1.5,108%,3%
20,20,1,5,1,5,8.83E-01,9.59E-01,9.18E-01,4.43E-02,0.00E+00,3.40E-02,26,20,32.2,3.22490309931942,0,2.85657137141714,91%,0%
30,20,1,5,2,4,9.49E-01,8.72E-01,8.82E-01,4.65E-02,1.47E-02,6.49E-02,30,21,48.75,3.3466401061363,1,6.90561365846657,67%,4%
5,50,1,5,0,1,8.88E-01,-1.00E+00,1.03E+00,4.41E-02,-1.00E+00,0.00E+00,24,-1,28,3.84707681233427,-1,0,-100%,-100%
10,50,1,5,0,0,9.30E-01,-1.00E+00,-1.00E+00,3.12E-02,-1.00E+00,-1.00E+00,50.2,-1,-1,4.4,-1,-1,-100%,-100%
20,50,1,5,0,0,9.54E-01,-1.00E+00,-1.00E+00,1.67E-02,-1.00E+00,-1.00E+00,73.8,-1,-1,6.4,-1,-1,-100%,-100%
30,50,1,5,0,1,9.58E-01,-1.00E+00,8.98E+00,4.68E-02,-1.00E+00,0.00E+00,77.2,-1,1,3.18747549010185,-1,0,-100%,-100%
5,10,2,5,2,1,1.81E+00,4.47E+00,1.13E+00,9.14E-01,3.34E+00,0.00E+00,6.2,1.5,1,1.16619037896906,0.5,0,27%,2%
10,10,2,4,1,1,1.88E+00,1.28E+00,1.28E+00,1.06E+00,0.00E+00,0.00E+00,6.25,1,1,2.1650635094611,0,0,33%,0%
20,10,2,5,0,0,1.20E+00,-1.00E+00,-1.00E+00,1.93E-01,-1.00E+00,-1.00E+00,8.6,-1,-1,0.8,-1,-1,-100%,-100%
30,10,2,5,1,1,1.18E+00,1.36E+00,1.36E+00,6.40E-02,0.00E+00,0.00E+00,7.8,1,1,0.748331477354788,0,0,14%,0%
5,15,2,5,2,2,2.08E+00,1.37E+00,1.37E+00,1.07E+00,1.03E-01,1.03E-01,5.4,1,1,0.8,0,0,17%,0%
10,15,2,5,2,2,1.22E+00,1.34E+00,1.34E+00,1.39E-01,1.05E-02,1.05E-02,8.2,1.5,1.5,1.16619037896906,0.5,0.5,17%,5%
20,15,2,5,1,1,1.26E+00,1.41E+00,1.41E+00,9.15E-02,0.00E+00,0.00E+00,9,2,2,1.09544511501033,0,0,25%,0%
30,15,2,5,0,0,1.33E+00,-1.00E+00,-1.00E+00,7.44E-02,-1.00E+00,-1.00E+00,8.8,-1,-1,1.6,-1,-1,-100%,-100%
5,20,2,5,2,2,1.32E+00,1.25E+00,1.25E+00,1.23E-01,1.50E-01,1.50E-01,7.2,2,2,1.32664991614216,0,0,34%,6%
10,20,2,5,1,1,1.27E+00,1.41E+00,1.41E+00,1.16E-01,0.00E+00,0.00E+00,11.4,2,2,1.49666295470958,0,0,18%,0%
20,20,2,5,0,0,1.36E+00,-1.00E+00,-1.00E+00,8.34E-02,-1.00E+00,-1.00E+00,10.2,-1,-1,1.83303027798234,-1,-1,-100%,-100%
30,20,2,5,0,0,1.33E+00,-1.00E+00,-1.00E+00,4.15E-02,-1.00E+00,-1.00E+00,9.8,-1,-1,1.16619037896906,-1,-1,-100%,-100%
5,50,2,5,1,1,1.19E+00,1.40E+00,1.23E+00,1.46E-01,0.00E+00,0.00E+00,9,4,4,1.09544511501033,0,0,44%,0%
10,50,2,5,1,1,1.26E+00,1.37E+00,1.37E+00,8.19E-02,0.00E+00,0.00E+00,11,2,2,2.60768096208106,0,0,20%,0%
20,50,2,5,0,0,1.33E+00,-1.00E+00,-1.00E+00,5.62E-02,-1.00E+00,-1.00E+00,14.4,-1,-1,1.2,-1,-1,-100%,-100%
30,50,2,5,0,1,1.30E+00,-1.00E+00,5.02E+00,8.64E-02,-1.00E+00,0.00E+00,14.6,-1,27,3.72021504754765,-1,0,-100%,-100%


==> data/res_combined_smash_asize.csv <==
asize,input_size,tol,ontime_r,ontime_mp_min,ontime_mp_naive,mean_rmse_r,mean_rmse_mp_min,mean_rmse_mp_naive,std_rmse_r,std_rmse_mp_min,std_rmse_mp_naive,mean_size_r,mean_size_mp_min,mean_size_mp_naive,std_size_r,std_size_mp_min,std_size_mp_naive,mean_reduction,std_reduction
,50,0.5,15,2,2,0.6683635107530669,0.580444281150671,0.566003382577729,0.04113324764596764,0.019690007116971997,0.00903676004662124,72.86666666666666,90.0,164.5,22.407935102448764,1.0,3.5,3.0522988505747124,0.08563218390804583
,10,0.5,40,23,40,0.6060783949163241,0.6338168438559889,0.5393221663252218,0.062222635768168444,0.06004425690639446,0.09662785644054298,24.925,13.91304347826087,38.0,6.274501972268397,3.512871282908549,16.014056325615943,0.6325867001717949,0.17680161964761162
,20,0.5,40,11,18,0.6460127351574442,0.6473532114181899,0.5840268082930882,0.0517195285892358,0.05992125513627482,0.06082887651334316,58.3,40.72727272727273,82.22222222222223,27.83540910423269,9.696212091617006,38.31384367671757,1.0707088000671634,0.24896982007718
,15,0.5,40,27,32,0.6240079960250597,0.6565530088729509,0.555580370425284,0.06422806153659702,0.06483057267129869,0.06737575096380513,41.425,27.0,72.15625,15.436786420754808,8.935986339059156,35.575719752908725,0.7425827150395029,0.22729688995228264
,50,1.0,40,4,14,0.9072149061964188,0.9344899400282813,0.9077548454111074,0.0724843346799998,0.056456107571013395,0.06949913888050223,37.675,13.5,35.57142857142857,24.633704045473955,17.066048165876012,31.80232310857244,0.751283846872082,0.7626954118084108
,10,1.0,40,20,28,0.8508047136496308,0.9032409685305719,0.9073889670450898,0.08867487987474224,0.05762211350691838,0.09570599908451344,12.6,8.7,11.178571428571429,2.643860813280457,1.9261360284258224,3.6844613041855676,0.6266746218178108,0.11399592546204415
,20,1.0,40,19,28,0.8932287775663003,0.9564782962906608,0.9394391765764409,0.09055023559318622,0.04852538588361443,0.06593235506287247,18.9,15.368421052631579,24.678571428571427,6.32771680782255,6.838055481647038,14.56525604558565,0.8376624760281269,0.36862354900277183
,15,1.0,40,21,32,0.8558867357040894,0.9281618748161863,0.9342679672617182,0.09643566473657547,0.054426907582832536,0.07366599561398493,15.575,12.238095238095237,15.84375,4.465912560720373,5.051211659495664,8.511423849010223,0.7659214863270398,0.2688018063923039
,50,2.0,36,20,20,1.2520854147773068,1.2121333123902702,1.198853122302101,0.12538026347960496,0.1437718233012212,0.13248854818435463,9.88888888888889,1.5,1.45,3.8857129888990465,0.806225774829855,0.7399324293474371,0.21682224025974026,0.08013002665337195
,10,2.0,37,12,10,1.667589556644145,1.2903554561557755,1.275360248963838,1.4495622081347377,0.07264826301939796,0.06895667675818035,6.864864864864865,1.4166666666666667,1.3,1.6629859527475848,0.4930066485916347,0.45825756949558394,0.2535714285714286,0.07789125773367475
,20,2.0,37,21,21,1.2994768365387492,1.3046504407447286,1.3118095054584298,0.1205522788145441,0.12106362604941838,0.11881834655214048,8.486486486486486,1.4285714285714286,1.4285714285714286,2.151324188338638,0.49487165930539356,0.49487165930539356,0.22066097482764147,0.09649837251569038
,15,2.0,36,17,17,1.5269174285604907,1.300857882934426,1.300857882934426,0.7939014381686698,0.12102963733857419,0.12102963733857419,7.416666666666667,1.1764705882352942,1.1764705882352942,1.9346977943739831,0.3812200410828153,0.3812200410828153,0.18586691086691084,0.06039222810844567


==> data/res_combined_smash_asize_insize.csv <==
asize,input_size,tol,ontime_r,ontime_mp_min,ontime_mp_naive,mean_rmse_r,mean_rmse_mp_min,mean_rmse_mp_naive,std_rmse_r,std_rmse_mp_min,std_rmse_mp_naive,mean_size_r,mean_size_mp_min,mean_size_mp_naive,std_size_r,std_size_mp_min,std_size_mp_naive,mean_reduction,std_reduction
,,0.5,135,63,92,0.6301438348536972,0.6442300402564897,0.5543037806635762,0.06139775294585159,0.06318446620165456,0.08147509771335067,45.02962962962963,26.61904761904762,61.28260869565217,25.090337742066644,16.627027692483743,37.86024819246048,0.833041617649303,0.47854048353651696
,,1.0,160,64,102,0.8767837832791099,0.9291760333029224,0.924669909897386,0.0907255275945654,0.057805288524078055,0.0792666431868256,21.1875,12.140625,19.69607843137255,16.24891823322402,6.966139505448839,17.014289966162917,0.7427900950194811,0.33396387913971953
,,2.0,146,70,68,1.4371613623830672,1.2748453569599896,1.2704889494145983,0.8509799946171767,0.1279086955788367,0.1271007118193395,8.157534246575343,1.3857142857142857,1.3529411764705883,2.80090092199895,0.5926419575054725,0.5626801902855586,0.2180449818380853,0.08428098243605052


==> data/table_09082352.csv <==
tol,wfaid,asize,input_size,input_sr,output_sr,rmse,acc,rmse_extrapol,acc_extrapol,time,output_size,num_construction,time_construction,time_enclose_row,time_enclose_column,intermid_wfa_data,zipname
0.01,0,5,5,MP,MP,3.03E-03,100%,,,8,44,5,0,3,3,"(@0, #1, acc0.000666740748972108, rmse12.53166570371913), (@5, #44, acc0.9972219135459496, rmse0.0030253511739222363), (@6, #44, acc0.9972219135459496, rmse0.003025351173922285), (@7, #44, acc0.9972219135459496, rmse0.0030253511739223513), (@8, #44, acc0.9972219135459496, rmse0.003025351173922011), ",result_20200907T212148485335_wfa0_a5_d5MPMPto43200a5tol001.zip
0.01,0,5,5,MP,R,2.35E-02,59%,,,43486,355,60,6685,36793,0,"(@0, #1, acc0.00055561729081009, rmse1.3716179491487342e+16), (@0, #5, acc0.004333814868318702, rmse36103466.44745951), (@0, #18, acc0.017557506389598843, rmse3278182574.618368), (@0, #28, acc0.027003000333370376, rmse81951972598.19536), (@1, #40, acc0.020224469385487276, rmse255420.15825063968), (@2, #45, acc0.021335703967107458, rmse129728.08884976804), (@5, #57, acc0.03155906211801311, rmse57250006.37002906), (@9, #64, acc0.03600400044449383, rmse3505155.1616770313), (@19, #77, acc0.03233692632514724, rmse45231586.39806772), (@30, #84, acc0.04111567951994666, rmse50995458.59613286), (@50, #94, acc0.03878208689854428, rmse100721.09064487112), (@67, #99, acc0.04778308700966774, rmse3984.4886015780735), (@72, #99, acc0.044338259806645186, rmse54001.296503908765), (@89, #103, acc0.0420046671852428, rmse227973.5035895519), (@103, #105, acc0.05089454383820424, rmse4360.473749136315), (@147, #115, acc0.05845093899322147, rmse382.1320522745481), (@191, #122, acc0.05722858095343927, rmse2749.429039011574), (@228, #126, acc0.06278475386154017, rmse462.0742806699853), (@264, #129, acc0.06434048227580842, rmse1906.822506999262), (@316, #134, acc0.0660073341482387, rmse208.1829914288735), (@413, #144, acc0.0727858650961218, rmse2288.509790152511), (@481, #148, acc0.07389709967774197, rmse467.0445408932051), (@658, #160, acc0.07945327258584287, rmse2527.4245506166353), (@878, #171, acc0.07956439604400489, rmse304.3761647242116), (@1149, #182, acc0.10390043338148683, rmse60.875135453687804), (@1529, #194, acc0.11223469274363818, rmse22.406388518834824), (@1709, #197, acc0.11801311256806311, rmse16.258943239628863), (@1868, #199, acc0.12323591510167796, rmse12.658327578396491), (@2462, #213, acc0.14912768085342815, rmse2.445063442338509), (@2551, #213, acc0.16024002666962997, rmse1.706470741203285), (@3042, #221, acc0.1451272363595955, rmse4.730617108800724), (@3297, #223, acc0.20091121235692855, rmse0.6389558953086498), (@3514, #224, acc0.19768863207023002, rmse0.6646806357968629), (@4197, #233, acc0.19957773085898434, rmse0.7794741892713508), (@5199, #245, acc0.20980108900989, rmse0.4814377244755996), (@5501, #246, acc0.21969107678630959, rmse0.3634475156207757), (@5813, #247, acc0.2259139904433826, rmse0.3561492682561081), (@6551, #253, acc0.2172463607067452, rmse0.47530190289786783), (@7270, #258, acc0.2574730525613957, rmse0.18041169882861555), (@7666, #259, acc0.28936548505389487, rmse0.11330185763906608), (@8682, #266, acc0.3072563618179798, rmse0.1057585965667754), (@9454, #270, acc0.30447827536392935, rmse0.11308496112474843), (@10043, #272, acc0.3160351150127792, rmse0.10329476804198326), (@10646, #274, acc0.3340371152350261, rmse0.08280080075993987), (@12485, #285, acc0.3325925102789199, rmse0.08419616451358207), (@13839, #291, acc0.3479275475052784, rmse0.07368331990069842), (@15452, #298, acc0.38370930103344814, rmse0.06069483506884157), (@16696, #302, acc0.40282253583731525, rmse0.054771223822599226), (@18605, #309, acc0.38970996777419714, rmse0.06074205142160685), (@19641, #311, acc0.41460162240248916, rmse0.05081719408145923), (@20450, #312, acc0.4168240915657295, rmse0.0509708994576274), (@22186, #317, acc0.44982775863984886, rmse0.041202325134188304), (@25685, #329, acc0.493832648072008, rmse0.03491272492366055), (@28112, #335, acc0.5306145127236359, rmse0.029989049857665484), (@30762, #341, acc0.5502833648183132, rmse0.027318127718571332), (@33254, #346, acc0.5630625625069452, rmse0.025239227843571802), (@35551, #350, acc0.5666185131681298, rmse0.024820088292644017), (@37636, #353, acc0.5767307478608734, rmse0.0236480268704343), (@39440, #355, acc0.5860651183464829, rmse0.023496901824975446), (@43486, #363, acc0.5832870318924325, rmse0.024702570728256622), ",result_20200908T094859192025_wfa0_a5_d5MPRto43200a5tol001.zip
0.1,0,5,5,MP,MP,7.87E-02,86%,,,732,35,134,148,118,463,"(@0, #1, acc0.00222246916324036, rmse12.53166570371913), (@0, #35, acc0.8555395043893766, rmse0.07876676794409972), (@1, #35, acc0.8562062451383488, rmse0.07868370674081332), (@1, #35, acc0.8562062451383488, rmse0.07868370674081275), (@1, #35, acc0.8562062451383488, rmse0.07868370674081253), (@2, #35, acc0.8562062451383488, rmse0.07868370674081226), (@2, #35, acc0.8562062451383488, rmse0.07868370674081226), (@2, #35, acc0.8562062451383488, rmse0.07868370674081264), (@3, #35, acc0.8562062451383488, rmse0.07868370674081215), (@3, #35, acc0.8562062451383488, rmse0.07868370674081236), (@4, #35, acc0.8562062451383488, rmse0.07868370674081243), (@5, #35, acc0.8562062451383488, rmse0.07868370674081246), (@5, #35, acc0.8562062451383488, rmse0.07868370674081246), (@6, #35, acc0.8562062451383488, rmse0.07868370674081246), (@7, #35, acc0.8562062451383488, rmse0.07868370674081249), (@8, #35, acc0.8562062451383488, rmse0.07868370674081247), (@8, #35, acc0.8562062451383488, rmse0.07868370674081247), (@9, #35, acc0.8562062451383488, rmse0.07868370674081257), (@10, #35, acc0.8562062451383488, rmse0.07868370674081232), (@11, #35, acc0.8562062451383488, rmse0.07868370674081245), (@12, #35, acc0.8562062451383488, rmse0.0786837067408125), (@14, #35, acc0.8562062451383488, rmse0.07868370674081215), (@15, #35, acc0.8562062451383488, rmse0.07868306045605404), (@16, #35, acc0.8562062451383488, rmse0.07868306045605403), (@17, #35, acc0.8562062451383488, rmse0.07868306045605442), (@19, #35, acc0.8562062451383488, rmse0.0786830604560544), (@20, #35, acc0.8562062451383488, rmse0.0786830604560544), (@22, #35, acc0.8562062451383488, rmse0.07868306045605443), (@23, #35, acc0.8562062451383488, rmse0.07868306045605443), (@25, #35, acc0.8562062451383488, rmse0.07868306045605446), (@27, #35, acc0.8562062451383488, rmse0.0786830604560544), (@28, #35, acc0.8562062451383488, rmse0.07868306045605379), (@30, #35, acc0.8562062451383488, rmse0.07868306045605375), (@32, #35, acc0.8562062451383488, rmse0.07868306045605385), (@34, #35, acc0.8562062451383488, rmse0.07868306045605385), (@36, #35, acc0.8562062451383488, rmse0.07868306045605385), (@38, #35, acc0.8562062451383488, rmse0.07868306045605379), (@41, #35, acc0.8562062451383488, rmse0.07868306045605379), (@43, #35, acc0.8562062451383488, rmse0.07868306045605382), (@45, #35, acc0.8562062451383488, rmse0.07868306045605362), (@47, #35, acc0.8562062451383488, rmse0.07868306045605362), (@50, #35, acc0.8562062451383488, rmse0.07868306045605365), (@53, #35, acc0.8562062451383488, rmse0.07868306045605365), (@55, #35, acc0.8562062451383488, rmse0.07868306045605365), (@58, #35, acc0.8562062451383488, rmse0.07868306045605364), (@61, #35, acc0.8562062451383488, rmse0.07868306045605368), (@64, #35, acc0.8562062451383488, rmse0.07868306045605367), (@67, #35, acc0.8562062451383488, rmse0.07868306045605368), (@70, #35, acc0.8562062451383488, rmse0.0786830604560537), (@73, #35, acc0.8562062451383488, rmse0.07868306045605356), (@76, #35, acc0.8562062451383488, rmse0.07868306045605361), (@79, #35, acc0.8562062451383488, rmse0.0786830604560534), (@83, #35, acc0.8562062451383488, rmse0.0786830604560534), (@86, #35, acc0.8562062451383488, rmse0.07868306045605336), (@90, #35, acc0.8562062451383488, rmse0.07868306045605347), (@94, #35, acc0.8562062451383488, rmse0.07868306045605372), (@98, #35, acc0.8562062451383488, rmse0.07868306045605374), (@102, #35, acc0.8562062451383488, rmse0.07868306045605374), (@106, #35, acc0.8562062451383488, rmse0.07868306045605374), (@110, #35, acc0.8562062451383488, rmse0.07868306045605376), (@114, #35, acc0.8562062451383488, rmse0.07868306045605376), (@118, #35, acc0.8562062451383488, rmse0.07868306045605375), (@123, #35, acc0.8562062451383488, rmse0.07868306045605375), (@127, #35, acc0.8562062451383488, rmse0.07868306045605378), (@132, #35, acc0.8562062451383488, rmse0.0786830604560538), (@137, #35, acc0.8562062451383488, rmse0.07868306045605379), (@142, #35, acc0.8562062451383488, rmse0.07868306045605368), (@147, #35, acc0.8562062451383488, rmse0.07868306045605374), (@152, #35, acc0.8562062451383488, rmse0.07868306045605374), (@157, #35, acc0.8562062451383488, rmse0.07868306045605374), (@162, #35, acc0.8562062451383488, rmse0.07868306045605374), (@168, #35, acc0.8562062451383488, rmse0.07868306045605374), (@173, #35, acc0.8562062451383488, rmse0.07868306045605374), (@179, #35, acc0.8562062451383488, rmse0.07868306045605374), (@185, #35, acc0.8562062451383488, rmse0.07868306045605374), (@190, #35, acc0.8562062451383488, rmse0.07868306045605374), (@196, #35, acc0.8562062451383488, rmse0.07868306045605374), (@202, #35, acc0.8562062451383488, rmse0.07868306045605374), (@208, #35, acc0.8562062451383488, rmse0.07868306045605374), (@214, #35, acc0.8562062451383488, rmse0.07868306045605379), (@220, #35, acc0.8562062451383488, rmse0.07868306045605374), (@226, #35, acc0.8562062451383488, rmse0.07868306045605374), (@233, #35, acc0.8562062451383488, rmse0.07868306045605368), (@239, #35, acc0.8562062451383488, rmse0.07868306045605368), (@246, #35, acc0.8562062451383488, rmse0.07868306045605368), (@253, #35, acc0.8562062451383488, rmse0.07868306045605368), (@259, #35, acc0.8562062451383488, rmse0.07868306045605368), (@266, #35, acc0.8562062451383488, rmse0.07868306045605368), (@273, #35, acc0.8562062451383488, rmse0.07868306045605368), (@280, #35, acc0.8562062451383488, rmse0.0786830604560537), (@287, #35, acc0.8562062451383488, rmse0.07868306045605371), (@294, #35, acc0.8562062451383488, rmse0.07868306045605372), (@302, #35, acc0.8562062451383488, rmse0.07868306045605372), (@309, #35, acc0.8562062451383488, rmse0.07868306045605375), (@317, #35, acc0.8562062451383488, rmse0.07868306045605375), (@325, #35, acc0.8562062451383488, rmse0.07868306045605375), (@332, #35, acc0.8562062451383488, rmse0.07868306045605375), (@341, #35, acc0.8562062451383488, rmse0.07868306045605376), (@349, #35, acc0.8562062451383488, rmse0.07868306045605379), (@357, #35, acc0.8562062451383488, rmse0.07868306045605379), (@366, #35, acc0.8562062451383488, rmse0.07868306045605376), (@375, #35, acc0.8562062451383488, rmse0.07868306045605372), (@384, #35, acc0.8562062451383488, rmse0.07868306045605372), (@393, #35, acc0.8562062451383488, rmse0.07868306045605372), (@402, #35, acc0.8562062451383488, rmse0.07868306045605374), (@412, #35, acc0.8562062451383488, rmse0.07868306045605374), (@421, #35, acc0.8562062451383488, rmse0.07868306045605371), (@431, #35, acc0.8562062451383488, rmse0.07868306045605374), (@441, #35, acc0.8562062451383488, rmse0.07868306045605374), (@451, #35, acc0.8562062451383488, rmse0.07868306045605367), (@461, #35, acc0.8562062451383488, rmse0.07868306045605367), (@472, #35, acc0.8562062451383488, rmse0.07868306045605371), (@482, #35, acc0.8562062451383488, rmse0.07868306045605371), (@493, #35, acc0.8562062451383488, rmse0.07868306045605371), (@503, #35, acc0.8562062451383488, rmse0.07868306045605371), (@514, #35, acc0.8562062451383488, rmse0.07868306045605371), (@525, #35, acc0.8562062451383488, rmse0.07868306045605353), (@536, #35, acc0.8562062451383488, rmse0.07868306045605343), (@547, #35, acc0.8562062451383488, rmse0.07868306045605343), (@558, #35, acc0.8562062451383488, rmse0.07868306045605342), (@570, #35, acc0.8562062451383488, rmse0.07868306045605342), (@581, #35, acc0.8562062451383488, rmse0.07868306045605346), (@593, #35, acc0.8562062451383488, rmse0.07868306045605344), (@605, #35, acc0.8562062451383488, rmse0.07868306045605344), (@617, #35, acc0.8562062451383488, rmse0.07868306045605344), (@629, #35, acc0.8562062451383488, rmse0.07868306045605344), (@641, #35, acc0.8562062451383488, rmse0.07868306045605344), (@654, #35, acc0.8562062451383488, rmse0.07868306045605346), (@667, #35, acc0.8562062451383488, rmse0.07868306045605346), (@679, #35, acc0.8562062451383488, rmse0.07868306045605346), (@692, #35, acc0.8562062451383488, rmse0.07868306045605336), (@706, #35, acc0.8562062451383488, rmse0.07868306045605336), (@719, #35, acc0.8562062451383488, rmse0.07868306045605325), (@732, #35, acc0.8562062451383488, rmse0.07868306045605325), ",result_20200907T213500613001_wfa0_a5_d5MPMPto43200a5tol01.zip
0.1,0,5,5,MP,R,2.92E-02,99%,,,336,100,41,97,237,0,"(@0, #1, acc0.00055561729081009, rmse1.3716179491487342e+16), (@0, #5, acc0.020224469385487276, rmse23.821830706058662), (@0, #16, acc0.07800866762973664, rmse17.12186612897039), (@0, #23, acc0.16057339704411602, rmse0.7231651088670057), (@0, #27, acc0.29003222580286697, rmse0.34021096479452134), (@1, #35, acc0.34837204133792643, rmse0.32252865077178344), (@1, #38, acc0.46516279586620735, rmse0.21939234210085937), (@3, #45, acc0.5588398710967886, rmse0.16940717007208084), (@4, #46, acc0.5791754639404378, rmse0.16402520662198272), (@6, #50, acc0.6471830203355928, rmse0.13528529867006595), (@7, #51, acc0.709745527280809, rmse0.11459057118351935), (@10, #55, acc0.7674186020668963, rmse0.0997234857646815), (@14, #59, acc0.8106456272919214, rmse0.09042213312130168), (@19, #63, acc0.8509834426047339, rmse0.08397441351014659), (@23, #65, acc0.8773197021891321, rmse0.07330106791979019), (@29, #68, acc0.9082120235581731, rmse0.060044755046857363), (@31, #68, acc0.9144349372152462, rmse0.05881527363309194), (@38, #71, acc0.9192132459162129, rmse0.0570338522594099), (@41, #71, acc0.9158795421713524, rmse0.05753350757476341), (@44, #71, acc0.9267696410712302, rmse0.05549866335317946), (@50, #72, acc0.9291032336926325, rmse0.054095018284229954), (@61, #76, acc0.9402155795088343, rmse0.05066851925594406), (@68, #77, acc0.9483275919546617, rmse0.04832091671178928), (@78, #79, acc0.9562173574841649, rmse0.046270800619890785), (@87, #80, acc0.962773641515724, rmse0.043976067820236144), (@92, #80, acc0.9651072341371264, rmse0.04262941816666191), (@108, #84, acc0.9709967774197134, rmse0.03980993512679959), (@122, #86, acc0.9727747527503056, rmse0.03905891634404616), (@129, #86, acc0.9744416046227359, rmse0.03843476640664405), (@144, #88, acc0.9782198022002445, rmse0.03692716601982584), (@158, #89, acc0.9799977775308367, rmse0.03661420867843238), (@173, #90, acc0.9809978886542949, rmse0.03579068107816856), (@181, #90, acc0.981553505945105, rmse0.0354909325591089), (@189, #90, acc0.9823313701522391, rmse0.03530220635275655), (@198, #90, acc0.9834426047338594, rmse0.03498495019716629), (@214, #91, acc0.9842204689409935, rmse0.034448304855701974), (@237, #93, acc0.9852205800644516, rmse0.03361935789388585), (@256, #94, acc0.9856650738970997, rmse0.03279152900272374), (@283, #96, acc0.9886654072674742, rmse0.03125161691650166), (@294, #96, acc0.9887765307256362, rmse0.031002779023596376), (@336, #100, acc0.9908878764307145, rmse0.029241621274124677), ",result_20200907T212927537340_wfa0_a5_d5MPRto43200a5tol01.zip
0.01,1,5,5,MP,MP,3.92E-03,99%,,,4,35,10,1,1,1,"(@0, #1, acc0.001222358039782198, rmse12.612791235473926), (@1, #35, acc0.9867763084787199, rmse0.003918362387670171), (@1, #35, acc0.9867763084787199, rmse0.00391836238766922), (@1, #35, acc0.9867763084787199, rmse0.003918362387668964), (@1, #35, acc0.9867763084787199, rmse0.003918362387665736), (@2, #35, acc0.9867763084787199, rmse0.003918362387664616), (@2, #35, acc0.9867763084787199, rmse0.003918362387663927), (@3, #35, acc0.9867763084787199, rmse0.003918362387663926), (@3, #35, acc0.9867763084787199, rmse0.003918362387664261), (@4, #35, acc0.9867763084787199, rmse0.0039183623876643545), ",result_20200907T212146593912_wfa1_a5_d5MPMPto43200a5tol001.zip
0.01,1,5,5,MP,R,4.43E-02,43%,,,43249,357,57,6724,36516,0,"(@0, #1, acc0.00111123458162018, rmse393.737430166303), (@0, #5, acc0.004333814868318702, rmse153662964788683.88), (@0, #18, acc0.010890098899877763, rmse1.3610200397032552e+19), (@0, #31, acc0.012334703855983998, rmse2869507.1508976873), (@1, #44, acc0.012112456939659962, rmse1892625498.0455313), (@3, #49, acc0.015446160684520501, rmse1561318394.4738665), (@7, #62, acc0.0178908767640849, rmse112470429.63695417), (@12, #69, acc0.017001889098788754, rmse999333.0435219377), (@26, #83, acc0.02166907434159351, rmse31852146484.77013), (@43, #93, acc0.028780975663962663, rmse3749843.9661146575), (@69, #103, acc0.03611512390265585, rmse2184829.841033383), (@92, #108, acc0.039893321480164466, rmse243660.5571157878), (@116, #112, acc0.04456050672296922, rmse8473.270095344451), (@136, #114, acc0.044338259806645186, rmse23360.25027252406), (@225, #131, acc0.05178353150350039, rmse8908.893868716179), (@281, #136, acc0.054117124124902764, rmse590.7980094794807), (@329, #139, acc0.05778419824424936, rmse1252.8676895951646), (@426, #147, acc0.05833981553505945, rmse8747.121548505691), (@522, #153, acc0.07189687743082565, rmse263.78019286887), (@621, #158, acc0.08412045782864763, rmse11.34564177418452), (@702, #161, acc0.08589843315923991, rmse10.359595886662566), (@904, #171, acc0.09067674186020669, rmse18.519894391696695), (@1161, #181, acc0.09045449494388265, rmse16.512231996961265), (@1422, #189, acc0.11056784087120791, rmse4.300926013258256), (@1844, #201, acc0.11612401377930881, rmse4.483589837210663), (@2086, #205, acc0.12423602622513613, rmse4.351078183051785), (@2270, #207, acc0.14479386598510946, rmse1.3235584919953105), (@2952, #221, acc0.14523835981775754, rmse1.201069657699277), (@3143, #222, acc0.14723858206467386, rmse1.190953957108681), (@3756, #231, acc0.15690632292476941, rmse1.1646057462040513), (@4284, #237, acc0.15968440937881986, rmse0.9275099630796168), (@4736, #241, acc0.1573508167574175, rmse1.0820173962009694), (@5223, #245, acc0.18190910101122346, rmse0.5019186962547397), (@6066, #253, acc0.17946438493165906, rmse0.5485789310986883), (@6595, #256, acc0.1956884098233137, rmse0.4745542942755306), (@6797, #256, acc0.20624513834870542, rmse0.33622777491862305), (@8013, #266, acc0.22202466940771196, rmse0.23117530741491352), (@8869, #271, acc0.24169352150238915, rmse0.15171493661691596), (@10411, #281, acc0.23558173130347818, rmse0.20648130123764585), (@11764, #288, acc0.2518057561951328, rmse0.16403571271176828), (@12787, #292, acc0.2759195466162907, rmse0.16684984032057762), (@14057, #297, acc0.2675852872541393, rmse0.16646914773551721), (@15078, #300, acc0.30103344816090677, rmse0.10758728185683367), (@16534, #305, acc0.3043671519057673, rmse0.10507194563830974), (@18675, #313, acc0.3297033003667074, rmse0.08158052981746726), (@20388, #318, acc0.31514612734748304, rmse0.09367448532300392), (@22240, #323, acc0.33781531281253474, rmse0.07900201382255705), (@23694, #326, acc0.34659406600733417, rmse0.07938109176599716), (@24923, #328, acc0.3437048560951217, rmse0.0815661590210943), (@25968, #329, acc0.3604844982775864, rmse0.07472692052309808), (@27836, #333, acc0.376264029336593, rmse0.06533483248580907), (@28951, #334, acc0.376264029336593, rmse0.06855631953174504), (@29543, #334, acc0.38059784420491166, rmse0.06427841320205263), (@32094, #340, acc0.3803755972885876, rmse0.0635531426435593), (@35496, #348, acc0.3822646960773419, rmse0.05688026147887965), (@38199, #353, acc0.4088232025780642, rmse0.04853126284904612), (@40718, #357, acc0.42971441271252364, rmse0.04426907588313308), ",result_20200908T105801356261_wfa1_a5_d5MPRto43200a5tol001.zip
0.1,1,5,5,MP,MP,5.17E-02,93%,,,190,40,64,54,43,91,"(@0, #1, acc0.001889098788754306, rmse12.612791235473926), (@0, #40, acc0.9106567396377375, rmse0.05867713107206819), (@0, #40, acc0.9106567396377375, rmse0.058677131072066874), (@0, #40, acc0.9106567396377375, rmse0.05867713107206664), (@1, #40, acc0.9106567396377375, rmse0.05867713107206562), (@1, #40, acc0.9106567396377375, rmse0.05867713107206517), (@2, #40, acc0.9106567396377375, rmse0.05867713107206519), (@2, #40, acc0.9119902211356817, rmse0.05797704297818288), (@3, #40, acc0.9119902211356817, rmse0.05797704297818334), (@3, #40, acc0.9119902211356817, rmse0.057977042978183325), (@4, #40, acc0.932214690521169, rmse0.051693028819619416), (@5, #40, acc0.9326591843538171, rmse0.05169642230729058), (@6, #40, acc0.9326591843538171, rmse0.051696422307289845), (@6, #40, acc0.9326591843538171, rmse0.05169642230728984), (@7, #40, acc0.9326591843538171, rmse0.05169642230728892), (@8, #40, acc0.9326591843538171, rmse0.051696422307288235), (@10, #40, acc0.9326591843538171, rmse0.051696422307287854), (@11, #40, acc0.9326591843538171, rmse0.051696422307287854), (@12, #40, acc0.9326591843538171, rmse0.05169642230728735), (@14, #40, acc0.9326591843538171, rmse0.051696422307287285), (@15, #40, acc0.9326591843538171, rmse0.05169642230728726), (@17, #40, acc0.9326591843538171, rmse0.05169642230728761), (@19, #40, acc0.9326591843538171, rmse0.05169642230728763), (@21, #40, acc0.9326591843538171, rmse0.05169642230728747), (@23, #40, acc0.9326591843538171, rmse0.05169642230728749), (@25, #40, acc0.9326591843538171, rmse0.05169642230728757), (@27, #40, acc0.9326591843538171, rmse0.05169642230728756), (@29, #40, acc0.9326591843538171, rmse0.051696422307287576), (@31, #40, acc0.9326591843538171, rmse0.051696422307287465), (@34, #40, acc0.9326591843538171, rmse0.051696422307287444), (@36, #40, acc0.9326591843538171, rmse0.05169642230728885), (@39, #40, acc0.9326591843538171, rmse0.05169642230728881), (@42, #40, acc0.9326591843538171, rmse0.05169642230728881), (@45, #40, acc0.9326591843538171, rmse0.05169642230728879), (@48, #40, acc0.9326591843538171, rmse0.05169642230728863), (@51, #40, acc0.9326591843538171, rmse0.05169642230728863), (@54, #40, acc0.9326591843538171, rmse0.05169642230728863), (@57, #40, acc0.9326591843538171, rmse0.05169642230728863), (@61, #40, acc0.9326591843538171, rmse0.05169642230728862), (@64, #40, acc0.9326591843538171, rmse0.05169642230728827), (@68, #40, acc0.9326591843538171, rmse0.05169642230728848), (@72, #40, acc0.9326591843538171, rmse0.05169642230728847), (@76, #40, acc0.9326591843538171, rmse0.05169642230728839), (@80, #40, acc0.9326591843538171, rmse0.05169642230728727), (@84, #40, acc0.9326591843538171, rmse0.051696422307288), (@89, #40, acc0.9326591843538171, rmse0.051696422307288076), (@93, #40, acc0.9326591843538171, rmse0.05169642230728806), (@98, #40, acc0.9326591843538171, rmse0.05169642230728806), (@103, #40, acc0.9326591843538171, rmse0.05169642230728807), (@108, #40, acc0.9326591843538171, rmse0.05169642230728803), (@113, #40, acc0.9326591843538171, rmse0.05169642230728777), (@118, #40, acc0.9326591843538171, rmse0.05169642230728726), (@124, #40, acc0.9326591843538171, rmse0.05169642230728726), (@129, #40, acc0.9326591843538171, rmse0.05169642230728715), (@135, #40, acc0.9326591843538171, rmse0.05169642230728715), (@140, #40, acc0.9326591843538171, rmse0.05169642230728715), (@146, #40, acc0.9326591843538171, rmse0.051696422307287195), (@152, #40, acc0.9326591843538171, rmse0.051696422307287195), (@158, #40, acc0.9326591843538171, rmse0.051696422307287195), (@164, #40, acc0.9326591843538171, rmse0.05169642230728692), (@170, #40, acc0.9326591843538171, rmse0.05169642230728692), (@177, #40, acc0.9326591843538171, rmse0.051696422307288076), (@183, #40, acc0.9326591843538171, rmse0.051696422307288076), (@190, #40, acc0.9326591843538171, rmse0.051696422307288076), ",result_20200907T212530299073_wfa1_a5_d5MPMPto43200a5tol01.zip
0.1,1,5,5,MP,R,3.30E-02,99%,,,454,111,39,131,321,0,"(@0, #1, acc0.005445049449938882, rmse393.737430166303), (@0, #5, acc0.025669518835426158, rmse68.1927144236957), (@0, #18, acc0.12190243360373375, rmse4.565925558741234), (@0, #28, acc0.08967663073674853, rmse5.1451372189797775), (@1, #36, acc0.23680408934326036, rmse0.5450438097471393), (@1, #36, acc0.3542615846205134, rmse0.3247402908950114), (@2, #43, acc0.36770752305811755, rmse0.3420905986520483), (@4, #49, acc0.5207245249472163, rmse0.19453914185414944), (@6, #51, acc0.5485053894877209, rmse0.18038079517342992), (@8, #55, acc0.5746194021557951, rmse0.18310686585594887), (@9, #55, acc0.5918435381709078, rmse0.1716549327020861), (@12, #59, acc0.648405378375375, rmse0.14863123568034356), (@18, #64, acc0.6800755639515502, rmse0.13550361359203833), (@22, #67, acc0.7691965773974886, rmse0.1054533994826586), (@29, #71, acc0.809089898877653, rmse0.09242774907929911), (@39, #76, acc0.8497610845649517, rmse0.07977617267238829), (@48, #79, acc0.8808756528503167, rmse0.06935807126688992), (@61, #83, acc0.9104344927214135, rmse0.06387523712218103), (@65, #83, acc0.9112123569285476, rmse0.06387586554322322), (@78, #86, acc0.9249916657406378, rmse0.061403022216344465), (@91, #88, acc0.9289921102344705, rmse0.05968469981256543), (@111, #92, acc0.944660517835315, rmse0.050338874119177694), (@117, #92, acc0.9563284809423269, rmse0.04534679178140001), (@141, #96, acc0.9594399377708634, rmse0.044283679434406406), (@157, #97, acc0.9614401600177798, rmse0.04309311838630356), (@173, #98, acc0.962662518057562, rmse0.04253664099516839), (@182, #98, acc0.9642182464718302, rmse0.04233677450434621), (@191, #98, acc0.9654406045116124, rmse0.042278042787294016), (@201, #98, acc0.9663295921769085, rmse0.04166922075805382), (@210, #98, acc0.9675519502166907, rmse0.0415643443960908), (@229, #99, acc0.9711079008778754, rmse0.040753130417366834), (@255, #101, acc0.974886098455384, rmse0.03901801898516552), (@278, #102, acc0.9794421602400266, rmse0.03787920834383558), (@314, #105, acc0.9805533948216468, rmse0.0366131394542035), (@346, #107, acc0.9822202466940771, rmse0.03549332758762465), (@382, #109, acc0.9847760862318036, rmse0.034460994287921556), (@420, #111, acc0.9865540615623958, rmse0.03322728928922975), (@437, #111, acc0.9867763084787199, rmse0.03319272466315286), (@454, #111, acc0.9866651850205579, rmse0.03303768394247006), ",result_20200907T213152036382_wfa1_a5_d5MPRto43200a5tol01.zip
0.01,2,5,5,MP,MP,9.85E-04,100%,,,3,26,2,0,1,2,"(@0, #1, acc0.00277808645405045, rmse4.442369912803759), (@3, #26, acc1.0, rmse0.000984932384084783), ",result_20200907T212139822969_wfa2_a5_d5MPMPto43200a5tol001.zip
0.01,2,5,5,MP,R,3.73E-02,58%,,,43321,334,79,8661,34652,0,"(@0, #1, acc0.00055561729081009, rmse1540602657.0028288), (@0, #5, acc0.007889765529503278, rmse147.35912614983081), (@0, #18, acc0.017001889098788754, rmse6.323091992948207e+18), (@0, #29, acc0.018002000222246916, rmse403829344.29156506), (@1, #40, acc0.01833537059673297, rmse12088302.966412455), (@2, #45, acc0.028780975663962663, rmse1846639554.1846273), (@3, #49, acc0.042560284476052895, rmse43920.766261184035), (@5, #54, acc0.04478275363929325, rmse10390.198797685087), (@11, #68, acc0.044004889432159126, rmse242075.02757017987), (@18, #75, acc0.0567840871207912, rmse61724177.80855121), (@27, #82, acc0.06100677853094788, rmse115542.68191982519), (@36, #87, acc0.0580064451605734, rmse9907.402856989776), (@45, #90, acc0.06756306256250695, rmse6612.700253943676), (@56, #94, acc0.08600955661740194, rmse1398.1997485427496), (@80, #102, acc0.10978997666407378, rmse1667.4408307426809), (@91, #103, acc0.12856984109345482, rmse23.69878863425194), (@108, #106, acc0.11890210023335926, rmse186.03290452240518), (@138, #112, acc0.1116790754528281, rmse284.36100665782203), (@158, #114, acc0.111123458162018, rmse796.59899681906), (@187, #118, acc0.10890098899877765, rmse805.0586048736945), (@216, #121, acc0.12668074230470053, rmse35.091424441600545), (@254, #125, acc0.135903989332148, rmse17.10692419830977), (@309, #131, acc0.14101566840760085, rmse12.928140168659068), (@375, #137, acc0.15846205133903768, rmse4.613667340712868), (@456, #143, acc0.14912768085342815, rmse28.08558953124736), (@539, #148, acc0.15757306367374152, rmse20.244526295521958), (@563, #148, acc0.16068452050227802, rmse15.725829829356426), (@710, #157, acc0.17301922435826203, rmse9.873544141405668), (@767, #158, acc0.16657406378486497, rmse12.97809880759224), (@922, #165, acc0.17946438493165906, rmse3.943570043380148), (@1011, #167, acc0.20624513834870542, rmse2.221647089269685), (@1208, #174, acc0.19402155795088344, rmse3.2778782791086263), (@1387, #179, acc0.18746527391932438, rmse22.04233961653887), (@1487, #180, acc0.197466385153906, rmse5.250870642132165), (@1589, #181, acc0.22602511390154462, rmse0.9578349699733737), (@1776, #185, acc0.26102900322258027, rmse0.45251271072677296), (@1951, #188, acc0.2669185465051672, rmse0.40546757460617316), (@2074, #189, acc0.26569618846538506, rmse0.28577077526118544), (@2361, #195, acc0.2814757195243916, rmse0.26879301848914017), (@2688, #201, acc0.27280808978775417, rmse0.41659134310846335), (@3009, #206, acc0.28603178130903434, rmse0.25469587610165334), (@3232, #208, acc0.31392376930770083, rmse0.1736987676453962), (@3704, #215, acc0.3242582509167685, rmse0.1968535103488025), (@4231, #222, acc0.31570174463829315, rmse0.2558404815804952), (@4581, #225, acc0.3030336704078231, rmse0.2408300843600653), (@5227, #232, acc0.31559062118013115, rmse0.29330128271569617), (@5663, #235, acc0.33792643627069674, rmse0.2215289452393959), (@6054, #237, acc0.3678186465162796, rmse0.1469178893533274), (@6793, #243, acc0.35215023891543507, rmse0.20732211806472695), (@7327, #246, acc0.3630403378153128, rmse0.1683555987197666), (@7704, #247, acc0.3735970663407045, rmse0.1545515298468098), (@8379, #251, acc0.3672630292254695, rmse0.19516189765479802), (@8788, #252, acc0.3790421157906434, rmse0.1640265169737877), (@9740, #258, acc0.3901544616068452, rmse0.1282544595480739), (@10687, #263, acc0.41760195577286363, rmse0.12803017215287846), (@11964, #270, acc0.41804644960551174, rmse0.12483835531863052), (@12535, #271, acc0.42993665962884764, rmse0.10598583046221792), (@13406, #274, acc0.4488276475163907, rmse0.08725326325289932), (@14154, #276, acc0.47483053672630293, rmse0.08039017562584314), (@15232, #280, acc0.46382931436826313, rmse0.08611232994896494), (@16233, #283, acc0.4652739193243694, rmse0.08423516359964554), (@17478, #287, acc0.47260806756306256, rmse0.08035953527784348), (@17878, #287, acc0.4778308700966774, rmse0.07807561712915388), (@18818, #289, acc0.4777197466385154, rmse0.07605667009656596), (@20188, #293, acc0.4679408823202578, rmse0.09063718346495092), (@21234, #295, acc0.4889432159128792, rmse0.07115095007670291), (@22926, #300, acc0.5142793643738193, rmse0.05303002327938205), (@25433, #308, acc0.506500722302478, rmse0.06203370121555056), (@25949, #308, acc0.5098344260473386, rmse0.058475684094175154), (@27494, #311, acc0.5230581175686188, rmse0.049911056371423554), (@29365, #315, acc0.5339482164684966, rmse0.04657590772564499), (@30469, #316, acc0.5381709078786532, rmse0.04269022715506889), (@31905, #318, acc0.5357261917990888, rmse0.04532136308442645), (@33115, #319, acc0.5349483275919547, rmse0.045259699202371995), (@35845, #325, acc0.5362818090898989, rmse0.049376338756354686), (@37140, #326, acc0.5419491054561618, rmse0.044432809021987554), (@39787, #331, acc0.5697299699966663, rmse0.03840425789121727), (@41551, #333, acc0.5712856984109346, rmse0.0397343038867424), (@42986, #334, acc0.5766196244027114, rmse0.03732364721915464), ",result_20200908T102048335114_wfa2_a5_d5MPRto43200a5tol001.zip
0.1,2,5,5,MP,MP,3.77E-02,99%,,,1,12,11,0,0,0,"(@0, #1, acc0.021224580508945438, rmse4.442369912803759), (@0, #12, acc0.9883320368929881, rmse0.0377113166686518), (@0, #12, acc0.9883320368929881, rmse0.03771131666865244), (@0, #12, acc0.9883320368929881, rmse0.037711316668642574), (@0, #12, acc0.9883320368929881, rmse0.037711316668643094), (@0, #12, acc0.9883320368929881, rmse0.03771131666864449), (@0, #12, acc0.9883320368929881, rmse0.03771131666864497), (@0, #12, acc0.9883320368929881, rmse0.03771131666864501), (@1, #12, acc0.9883320368929881, rmse0.037711316668645155), (@1, #12, acc0.9883320368929881, rmse0.03771131666864518), (@1, #12, acc0.9883320368929881, rmse0.03771131666864471), ",result_20200907T212138716095_wfa2_a5_d5MPMPto43200a5tol01.zip
0.1,2,5,5,MP,R,3.57E-02,98%,,,437,111,41,122,313,0,"(@0, #1, acc0.00055561729081009, rmse1540602657.0028288), (@0, #5, acc0.0277808645405045, rmse14.706081348067437), (@0, #16, acc0.054228247583064784, rmse15255.8373393519), (@0, #24, acc0.3112568063118124, rmse0.49252484674144137), (@0, #29, acc0.23880431159017668, rmse1.6798766962682916), (@0, #31, acc0.28658739859984445, rmse0.604151043512637), (@1, #32, acc0.3190354483831537, rmse0.918916381282734), (@2, #41, acc0.4612734748305367, rmse0.24094978327691055), (@3, #43, acc0.5438382042449161, rmse0.1893004291488629), (@5, #49, acc0.598955439493277, rmse0.1717744367148715), (@8, #53, acc0.6601844649405489, rmse0.14698685840151215), (@9, #54, acc0.6635181686854095, rmse0.14668772585297685), (@11, #55, acc0.7079675519502167, rmse0.12487286249180053), (@17, #61, acc0.7231914657184132, rmse0.11221340768325218), (@21, #64, acc0.784309367707523, rmse0.09858143606970236), (@27, #67, acc0.8216468496499612, rmse0.08800539042699636), (@37, #73, acc0.8373152572508057, rmse0.08145497605904876), (@45, #76, acc0.8609845538393155, rmse0.07638621316023288), (@53, #78, acc0.8879875541726858, rmse0.06598530135425319), (@56, #78, acc0.9034337148572064, rmse0.06119090170739774), (@65, #80, acc0.9154350483387043, rmse0.05922089425890954), (@75, #82, acc0.925880653405934, rmse0.05601595588203198), (@79, #82, acc0.9305478386487388, rmse0.054951152137149024), (@88, #83, acc0.9339926658517613, rmse0.05424052075161596), (@97, #84, acc0.9376597399711079, rmse0.05291839734887872), (@107, #85, acc0.9414379375486165, rmse0.05148457081599864), (@135, #92, acc0.9609956661851317, rmse0.04432593645408211), (@142, #92, acc0.9638848760973442, rmse0.0436660968018574), (@167, #96, acc0.969218802089121, rmse0.04170031251252783), (@199, #101, acc0.9725525058339816, rmse0.04076000033821573), (@209, #101, acc0.9723302589176576, rmse0.0407744351965216), (@229, #102, acc0.9731081231247917, rmse0.040164244613117066), (@239, #102, acc0.9741082342482498, rmse0.039816100818991305), (@265, #104, acc0.9767751972441382, rmse0.038599646066513865), (@277, #104, acc0.9789976664073786, rmse0.03794359586260399), (@306, #106, acc0.9778864318257584, rmse0.03785853837195067), (@332, #107, acc0.9787754194910545, rmse0.03753686866385248), (@358, #108, acc0.9802200244471608, rmse0.0365023548286848), (@392, #110, acc0.9812201355706189, rmse0.03609983497164092), (@421, #111, acc0.981442382486943, rmse0.035523822182743386), (@437, #111, acc0.9812201355706189, rmse0.035689775336212856), ",result_20200907T213124947979_wfa2_a5_d5MPRto43200a5tol01.zip
0.01,3,5,5,MP,MP,1.85E-04,100%,,,0,27,2,0,0,0,"(@0, #1, acc0.003000333370374486, rmse2.865778765249032), (@0, #27, acc1.0, rmse0.0001854865716848532), ",result_20200907T212136458634_wfa3_a5_d5MPMPto43200a5tol001.zip
0.01,3,5,5,MP,R,2.64E-03,99%,,,9766,217,80,2384,7373,0,"(@0, #1, acc0.00055561729081009, rmse9743970.17182101), (@0, #5, acc0.006222913657073008, rmse19062.806460261974), (@0, #18, acc0.04900544504944994, rmse780106137717665.2), (@0, #28, acc0.08445382820313369, rmse460137.6673814503), (@0, #33, acc0.12168018668740971, rmse56.97305932908734), (@1, #36, acc0.17935326147349706, rmse63.199636236215866), (@2, #42, acc0.22013557061895767, rmse0.368976250568206), (@3, #46, acc0.4599399933325925, rmse0.1523643496456977), (@7, #54, acc0.5472830314479387, rmse0.08731435568288401), (@9, #57, acc0.5171685742860318, rmse0.10234686592497173), (@15, #64, acc0.4826091787976442, rmse0.0809209250815414), (@21, #69, acc0.48583175908434273, rmse0.06900284209414073), (@30, #74, acc0.49227691965773973, rmse0.08168491881284026), (@36, #76, acc0.5080564507167463, rmse0.09839111892293333), (@42, #77, acc0.5052783642626959, rmse0.06348034634247146), (@49, #79, acc0.616846316257362, rmse0.04719100630655973), (@59, #82, acc0.6559617735303923, rmse0.04730409659160806), (@78, #88, acc0.6502944771641294, rmse0.05676679227333682), (@88, #89, acc0.6701855761751305, rmse0.051230025003301316), (@110, #94, acc0.6376264029336592, rmse0.06788693892113362), (@133, #98, acc0.7101900211134571, rmse0.05403452595688328), (@148, #99, acc0.697521946882987, rmse0.06819771109406322), (@164, #100, acc0.6909656628514279, rmse0.05511384486621713), (@190, #103, acc0.661073452605845, rmse0.13913344410447492), (@208, #104, acc0.7461940215579509, rmse0.04257568853091003), (@234, #106, acc0.7173019224358262, rmse0.06157135880873797), (@256, #107, acc0.7400822313590399, rmse0.05368829128251736), (@322, #115, acc0.7387487498610957, rmse0.059553203781318724), (@337, #115, acc0.7725302811423491, rmse0.04425694807433606), (@382, #118, acc0.8154239359928881, rmse0.019714611301035325), (@432, #121, acc0.8317590843427047, rmse0.020015098586420327), (@488, #124, acc0.8138682075786199, rmse0.021573553168893443), (@528, #125, acc0.8340926769641072, rmse0.019977370892069853), (@549, #125, acc0.8320924547171908, rmse0.020904065780127774), (@571, #125, acc0.8357595288365374, rmse0.01785994843920918), (@615, #126, acc0.8303144793865985, rmse0.01892758032783184), (@659, #127, acc0.8360928992110235, rmse0.017601407763577673), (@705, #128, acc0.8567618624291587, rmse0.014408583214787407), (@764, #130, acc0.8566507389709968, rmse0.014135798161142663), (@815, #131, acc0.8386487387487499, rmse0.014518488602284189), (@907, #135, acc0.820980108900989, rmse0.01696140050270807), (@966, #136, acc0.827203022558062, rmse0.01579704975575585), (@997, #136, acc0.8312034670518946, rmse0.015627909487664786), (@1073, #138, acc0.8428714301589065, rmse0.01386202344659709), (@1203, #143, acc0.8493165907323036, rmse0.01440415993148244), (@1274, #144, acc0.8508723191465718, rmse0.014735300206546651), (@1366, #146, acc0.8574286031781309, rmse0.014880830583658066), (@1484, #149, acc0.8442049116568507, rmse0.01593903078530686), (@1568, #150, acc0.8612068007556395, rmse0.01343820876603731), (@1677, #152, acc0.8920991221246806, rmse0.010953099546304598), (@1839, #156, acc0.8987665296144016, rmse0.011934553800947557), (@2045, #161, acc0.9215468385376153, rmse0.010752350690160326), (@2105, #161, acc0.9315479497721969, rmse0.01040235236699969), (@2277, #164, acc0.9328814312701411, rmse0.008209217749985032), (@2497, #168, acc0.950327814201578, rmse0.005974882091303995), (@2568, #168, acc0.9507723080342261, rmse0.0058418044382111765), (@2705, #169, acc0.9581064562729192, rmse0.005549288553507256), (@2916, #172, acc0.9578842093565951, rmse0.005501838838757795), (@2995, #172, acc0.9574397155239471, rmse0.005362962696615522), (@3185, #174, acc0.9585509501055672, rmse0.004803877083071468), (@3511, #179, acc0.9574397155239471, rmse0.004977473870751831), (@3691, #180, acc0.9588843204800533, rmse0.0049044199968306555), (@3924, #182, acc0.9705522835870652, rmse0.004200086038868802), (@4164, #184, acc0.9665518390932326, rmse0.004148384402610179), (@4568, #189, acc0.9739971107900878, rmse0.003786974966629029), (@4684, #189, acc0.974997221913546, rmse0.003685742310987708), (@4801, #189, acc0.9783309256584065, rmse0.0034832893828211867), (@5025, #190, acc0.9787754194910545, rmse0.003524412426257739), (@5426, #194, acc0.9777753083675964, rmse0.0035473314827296765), (@5558, #194, acc0.9809978886542949, rmse0.0034579889023019263), (@5810, #195, acc0.9825536170685631, rmse0.0032338990349126536), (@6195, #198, acc0.9856650738970997, rmse0.003073327313612243), (@6612, #201, acc0.9869985553950439, rmse0.0029092431380114605), (@6907, #202, acc0.9864429381042338, rmse0.002955244146421595), (@7358, #205, acc0.9854428269807757, rmse0.003070261525745929), (@7924, #209, acc0.9838870985665074, rmse0.003237576436469063), (@8363, #211, acc0.9843315923991555, rmse0.003202597052573459), (@8897, #214, acc0.9849983331481276, rmse0.0027351117887201046), (@9368, #216, acc0.9854428269807757, rmse0.0027328889696279944), (@9766, #217, acc0.9867763084787199, rmse0.002638588927865419), ",result_20200908T003213378893_wfa3_a5_d5MPRto43200a5tol001.zip
0.1,3,5,5,MP,MP,4.71E-02,95%,,,44,20,49,11,8,24,"(@0, #1, acc0.030225580620068897, rmse2.865778765249032), (@0, #20, acc0.9431047894210468, rmse0.04899537798352573), (@0, #20, acc0.9496610734526059, rmse0.04715489760040667), (@0, #20, acc0.9496610734526059, rmse0.047154897600402194), (@0, #20, acc0.9496610734526059, rmse0.047154897600402035), (@0, #20, acc0.9496610734526059, rmse0.04715489760040166), (@0, #20, acc0.9496610734526059, rmse0.04715489760040284), (@0, #20, acc0.9496610734526059, rmse0.04715489760040687), (@1, #20, acc0.9498833203689299, rmse0.04711001410055611), (@1, #20, acc0.9498833203689299, rmse0.04711001410055607), (@1, #20, acc0.9498833203689299, rmse0.0471100141005566), (@2, #20, acc0.9498833203689299, rmse0.04711001410055451), (@2, #20, acc0.9498833203689299, rmse0.04711001410055448), (@2, #20, acc0.9498833203689299, rmse0.047110014100554105), (@3, #20, acc0.9498833203689299, rmse0.04711001410055336), (@3, #20, acc0.9498833203689299, rmse0.047110014100553536), (@4, #20, acc0.9498833203689299, rmse0.047110014100553536), (@5, #20, acc0.9498833203689299, rmse0.04711001410055379), (@5, #20, acc0.9498833203689299, rmse0.047110014100553786), (@6, #20, acc0.9498833203689299, rmse0.047110014100556055), (@6, #20, acc0.9498833203689299, rmse0.047110014100556256), (@7, #20, acc0.9498833203689299, rmse0.04711001410055642), (@8, #20, acc0.9498833203689299, rmse0.04711001410055641), (@9, #20, acc0.9498833203689299, rmse0.0471100141005555), (@10, #20, acc0.9498833203689299, rmse0.047110014100555785), (@10, #20, acc0.9498833203689299, rmse0.04711001410055705), (@11, #20, acc0.9498833203689299, rmse0.04711001410055705), (@12, #20, acc0.9498833203689299, rmse0.04711001410055763), (@13, #20, acc0.9498833203689299, rmse0.04711001410055763), (@14, #20, acc0.9498833203689299, rmse0.04711001410055764), (@15, #20, acc0.9498833203689299, rmse0.04711001410055764), (@16, #20, acc0.9498833203689299, rmse0.047110014100557214), (@18, #20, acc0.9498833203689299, rmse0.04711001410055717), (@19, #20, acc0.9498833203689299, rmse0.04711001410055715), (@20, #20, acc0.9498833203689299, rmse0.04711001410055715), (@22, #20, acc0.9498833203689299, rmse0.04711001410055694), (@23, #20, acc0.9498833203689299, rmse0.04711001410055694), (@24, #20, acc0.9498833203689299, rmse0.047110014100553675), (@26, #20, acc0.9498833203689299, rmse0.0471100141005535), (@27, #20, acc0.9498833203689299, rmse0.047110014100553405), (@29, #20, acc0.9498833203689299, rmse0.047110014100553474), (@31, #20, acc0.9498833203689299, rmse0.0471100141005537), (@33, #20, acc0.9498833203689299, rmse0.0471100141005537), (@34, #20, acc0.9498833203689299, rmse0.04711001410055385), (@36, #20, acc0.9498833203689299, rmse0.04711001410055375), (@38, #20, acc0.9498833203689299, rmse0.04711001410055364), (@40, #20, acc0.9498833203689299, rmse0.04711001410055511), (@42, #20, acc0.9498833203689299, rmse0.04711001410055525), (@44, #20, acc0.9498833203689299, rmse0.04711001410055573), ",result_20200907T212232372258_wfa3_a5_d5MPMPto43200a5tol01.zip
0.1,3,5,5,MP,R,2.66E-02,100%,,,36,54,26,10,25,0,"(@0, #1, acc0.00055561729081009, rmse9743970.17182101), (@0, #5, acc0.07045227247471941, rmse16.22257844323245), (@0, #14, acc0.25225025002778084, rmse0.6463390213405837), (@0, #22, acc0.5096121791310145, rmse0.22799586213316803), (@0, #26, acc0.6742971441271253, rmse0.1741084026754901), (@0, #29, acc0.7509723302589176, rmse0.11932924213553323), (@1, #31, acc0.8379819979997778, rmse0.0829079073233592), (@1, #33, acc0.919879986665185, rmse0.05681757369864845), (@2, #35, acc0.9228803200355595, rmse0.05564135624932655), (@3, #36, acc0.9328814312701411, rmse0.05234972387783131), (@4, #37, acc0.9491054561617958, rmse0.04829234755266088), (@5, #39, acc0.9425491721302367, rmse0.04849888856184297), (@6, #39, acc0.9448827647516391, rmse0.04837797245203824), (@8, #41, acc0.9558839871096788, rmse0.045311654903857655), (@9, #42, acc0.9723302589176576, rmse0.03998279815587681), (@11, #43, acc0.9822202466940771, rmse0.03625606712103573), (@13, #44, acc0.9834426047338594, rmse0.03583449742020583), (@14, #44, acc0.9836648516501834, rmse0.03556713307654141), (@15, #44, acc0.9805533948216468, rmse0.035570870408057294), (@16, #44, acc0.9785531725747305, rmse0.0359773036695044), (@17, #44, acc0.9769974441604623, rmse0.03613235796665024), (@21, #48, acc0.9922213579286587, rmse0.02906468133837357), (@23, #48, acc0.9922213579286587, rmse0.028179704636936347), (@27, #50, acc0.9935548394266029, rmse0.0279561560510981), (@32, #53, acc0.994332703633737, rmse0.027757400061973834), (@36, #54, acc0.9961106789643294, rmse0.026568865617277337), ",result_20200907T212238761168_wfa3_a5_d5MPRto43200a5tol01.zip
0.01,4,5,5,MP,MP,3.21E-03,99%,,,15,73,10,3,6,4,"(@0, #1, acc0.002111345705078342, rmse5.8342975335655325), (@6, #73, acc0.9853317035226137, rmse0.0032067471287081277), (@6, #73, acc0.9853317035226137, rmse0.003206747128706921), (@7, #73, acc0.9853317035226137, rmse0.003206747128710239), (@8, #73, acc0.9853317035226137, rmse0.003206747128710144), (@9, #73, acc0.9853317035226137, rmse0.003206747128708476), (@10, #73, acc0.9853317035226137, rmse0.003206747128707058), (@12, #73, acc0.9853317035226137, rmse0.0032067471287068124), (@13, #73, acc0.9853317035226137, rmse0.003206747128706429), (@15, #73, acc0.9853317035226137, rmse0.003206747128706398), ",result_20200907T212217406848_wfa4_a5_d5MPMPto43200a5tol001.zip
0.01,4,5,5,MP,R,6.63E-02,47%,,,43880,336,76,8708,35162,0,"(@0, #1, acc0.00055561729081009, rmse4802237699.459851), (@0, #5, acc0.011334592732525836, rmse15.146269621787585), (@0, #17, acc0.045338370930103344, rmse2657863550786248.0), (@0, #29, acc0.07045227247471941, rmse5774.89995735454), (@1, #42, acc0.04389376597399711, rmse250241.38659413945), (@2, #46, acc0.03867096344038227, rmse7180201.171974361), (@4, #49, acc0.05022780308923214, rmse69141.85637169328), (@6, #55, acc0.07378597621957995, rmse153.42393986722115), (@10, #62, acc0.04344927214134904, rmse242096111.83766037), (@14, #65, acc0.0771196799644405, rmse1223.3591311328253), (@21, #71, acc0.10145571730192243, rmse350.87612376481576), (@27, #74, acc0.10378930992332482, rmse464.2327149069816), (@31, #75, acc0.10612290254472719, rmse370.9785991515582), (@40, #79, acc0.1036781864651628, rmse139.19400706939084), (@46, #81, acc0.10545616179575508, rmse29.795231098898523), (@62, #88, acc0.12068007556395155, rmse31.976460857484255), (@80, #94, acc0.10456717413045893, rmse760.8900081426219), (@90, #95, acc0.12568063118124237, rmse49.698645811491104), (@111, #100, acc0.1160128903211468, rmse332.8287761898194), (@133, #104, acc0.13734859428825424, rmse19.120917140549675), (@170, #111, acc0.15079453272585844, rmse11.974210331010788), (@197, #114, acc0.16624069341037892, rmse1.9449765907826528), (@267, #124, acc0.15523947105233915, rmse15.355510161245693), (@315, #128, acc0.16501833537059674, rmse5.985893125572236), (@414, #137, acc0.179131014557173, rmse2.730317844681608), (@513, #144, acc0.1856872985887321, rmse4.095303211442327), (@583, #147, acc0.1944660517835315, rmse1.915931844256806), (@685, #152, acc0.1821313479275475, rmse5.71524838195061), (@786, #156, acc0.1970218913212579, rmse2.1855974058553085), (@818, #156, acc0.1967996444049339, rmse2.1876280156597385), (@916, #159, acc0.2111345705078342, rmse1.2190241854168307), (@1058, #164, acc0.23669296588509833, rmse0.4736427401086115), (@1137, #165, acc0.24113790421157907, rmse0.38201667402450407), (@1362, #173, acc0.25080564507167463, rmse0.5764528680567297), (@1847, #189, acc0.2216912990332259, rmse1.249552728105896), (@2067, #193, acc0.2320257806422936, rmse0.9640749815702615), (@2385, #199, acc0.2320257806422936, rmse1.2049169880867872), (@2661, #203, acc0.23780420046671852, rmse0.9707649809271912), (@3146, #211, acc0.23769307700855652, rmse1.4278268337499003), (@3548, #216, acc0.24058228692076897, rmse1.298400102351574), (@3763, #217, acc0.24636070674519392, rmse1.1037654160951273), (@4271, #223, acc0.25902878097566395, rmse0.5821960700924266), (@4522, #224, acc0.2689187687520836, rmse0.506752042048365), (@5112, #230, acc0.26458495388376485, rmse0.7495249152043526), (@5841, #237, acc0.2579175463940438, rmse0.5981438233230125), (@6161, #238, acc0.25702855872874764, rmse0.584976797353913), (@6662, #241, acc0.23702633625958439, rmse0.9672581759095935), (@7008, #242, acc0.2458050894543838, rmse0.6590688447802389), (@8127, #251, acc0.2926991887987554, rmse0.3416463226090631), (@8866, #255, acc0.29858873208134235, rmse0.2919592581919381), (@9656, #259, acc0.29714412712523613, rmse0.3929122584659146), (@10589, #264, acc0.2802533614846094, rmse0.5283059326403589), (@10852, #264, acc0.290254472719191, rmse0.4797618559788846), (@11372, #265, acc0.2969218802089121, rmse0.47380877357536627), (@11898, #266, acc0.29636626291810203, rmse0.46478168468914494), (@12704, #269, acc0.2764751639071008, rmse0.6129821720814583), (@13985, #275, acc0.3498166462940327, rmse0.1608773172367169), (@15219, #280, acc0.36259584398266476, rmse0.14259418340407323), (@17274, #289, acc0.3507056339593288, rmse0.213202199034708), (@19570, #298, acc0.3782642515835093, rmse0.14320951166533596), (@21495, #304, acc0.3802644738304256, rmse0.18824204625586466), (@22652, #306, acc0.39471052339148793, rmse0.12479951683439244), (@24778, #312, acc0.40426714079342146, rmse0.09782856500749361), (@25306, #312, acc0.41326814090454494, rmse0.10323813953125487), (@26871, #315, acc0.41026780753417047, rmse0.09721091959189815), (@27947, #316, acc0.4149349927769752, rmse0.0888165869968571), (@29073, #317, acc0.42549172130236695, rmse0.08609863210110381), (@30763, #320, acc0.42849205467274143, rmse0.0868498050534309), (@31371, #320, acc0.4343815979553284, rmse0.08328298577363573), (@32834, #322, acc0.43549283253694854, rmse0.0800880488607435), (@34953, #326, acc0.4598288698744305, rmse0.06512133231876079), (@35624, #326, acc0.4758306478497611, rmse0.05948897118194275), (@36940, #327, acc0.48038670963440383, rmse0.05894911833218434), (@38903, #330, acc0.4856095121680187, rmse0.054666964734312144), (@42022, #336, acc0.4688298699855539, rmse0.0662847741716258), (@43880, #338, acc0.47194132681409046, rmse0.0633345361598003), ",result_20200908T100104799146_wfa4_a5_d5MPRto43200a5tol001.zip
0.1,4,5,5,MP,MP,9.79E-02,73%,,,3420,41,244,491,392,2526,"(@0, #1, acc0.012112456939659962, rmse5.8342975335655325), (@1, #40, acc0.7394154906100678, rmse0.09647354689602827), (@1, #40, acc0.7394154906100678, rmse0.09647354689602804), (@1, #40, acc0.7394154906100678, rmse0.09647354689602795), (@1, #40, acc0.7394154906100678, rmse0.09647354689602773), (@2, #40, acc0.7394154906100678, rmse0.09647354689602736), (@2, #40, acc0.7394154906100678, rmse0.09647354689602762), (@3, #40, acc0.7394154906100678, rmse0.09647354689602769), (@3, #40, acc0.7394154906100678, rmse0.09647354689602763), (@4, #40, acc0.7394154906100678, rmse0.09647354689602677), (@4, #40, acc0.7394154906100678, rmse0.09647354689602679), (@5, #40, acc0.7394154906100678, rmse0.09647354689602637), (@6, #40, acc0.7394154906100678, rmse0.09647354689602652), (@7, #40, acc0.7394154906100678, rmse0.09647354689602652), (@8, #40, acc0.7394154906100678, rmse0.0964735468960265), (@9, #40, acc0.7394154906100678, rmse0.09647354689602651), (@9, #40, acc0.7394154906100678, rmse0.09647354689602655), (@10, #40, acc0.7394154906100678, rmse0.09647354689602657), (@12, #40, acc0.7394154906100678, rmse0.09647354689602655), (@13, #40, acc0.7394154906100678, rmse0.0964735468960267), (@14, #40, acc0.7394154906100678, rmse0.09647354689602637), (@15, #40, acc0.7394154906100678, rmse0.09647354689602636), (@16, #40, acc0.7394154906100678, rmse0.09647354689602622), (@19, #41, acc0.7303033670407824, rmse0.09797349074827184), (@21, #41, acc0.7303033670407824, rmse0.09797118722723676), (@22, #41, acc0.7303033670407824, rmse0.09797118722723673), (@24, #41, acc0.7303033670407824, rmse0.09797118722723652), (@26, #41, acc0.7303033670407824, rmse0.09797118722723652), (@28, #41, acc0.7303033670407824, rmse0.09797118722723656), (@30, #41, acc0.7303033670407824, rmse0.09797118722723655), (@32, #41, acc0.7303033670407824, rmse0.0979711872272365), (@34, #41, acc0.7303033670407824, rmse0.0979711872272365), (@36, #41, acc0.7283031447938659, rmse0.09790817729086906), (@38, #41, acc0.7283031447938659, rmse0.097908177290869), (@40, #41, acc0.7283031447938659, rmse0.0979081772908688), (@42, #41, acc0.7283031447938659, rmse0.09790817729086876), (@45, #41, acc0.7283031447938659, rmse0.09790817729086877), (@47, #41, acc0.7283031447938659, rmse0.09790817729086877), (@50, #41, acc0.7283031447938659, rmse0.09790817729086876), (@52, #41, acc0.7283031447938659, rmse0.09790817729086841), (@55, #41, acc0.7283031447938659, rmse0.09790817729086841), (@58, #41, acc0.7283031447938659, rmse0.09790817729086841), (@60, #41, acc0.7283031447938659, rmse0.09790817729086837), (@63, #41, acc0.7283031447938659, rmse0.09790817729086848), (@66, #41, acc0.7283031447938659, rmse0.09790817729086888), (@70, #41, acc0.7283031447938659, rmse0.09790817729086886), (@73, #41, acc0.7283031447938659, rmse0.09790817729086886), (@76, #41, acc0.7283031447938659, rmse0.09790817729086917), (@79, #41, acc0.7283031447938659, rmse0.09790817729086917), (@83, #41, acc0.7283031447938659, rmse0.09790817729086886), (@86, #41, acc0.7283031447938659, rmse0.09790817729086883), (@90, #41, acc0.7283031447938659, rmse0.09790817729086884), (@94, #41, acc0.7283031447938659, rmse0.09790817729086902), (@98, #41, acc0.7283031447938659, rmse0.09790817729086902), (@102, #41, acc0.7283031447938659, rmse0.09790817729086877), (@106, #41, acc0.7283031447938659, rmse0.09790817729086883), (@110, #41, acc0.7283031447938659, rmse0.09790817729086886), (@114, #41, acc0.7283031447938659, rmse0.09790817729086884), (@118, #41, acc0.7283031447938659, rmse0.09790817729086884), (@123, #41, acc0.7283031447938659, rmse0.09790817729086884), (@127, #41, acc0.7283031447938659, rmse0.09790817729086887), (@131, #41, acc0.7283031447938659, rmse0.09790817729086887), (@136, #41, acc0.7283031447938659, rmse0.09790817729086887), (@141, #41, acc0.7283031447938659, rmse0.09790817729086887), (@145, #41, acc0.7283031447938659, rmse0.09790817729086887), (@150, #41, acc0.7283031447938659, rmse0.09790817729086887), (@155, #41, acc0.7283031447938659, rmse0.09790817729086887), (@160, #41, acc0.7283031447938659, rmse0.09790817729086887), (@165, #41, acc0.7283031447938659, rmse0.09790817729086887), (@170, #41, acc0.7283031447938659, rmse0.09790817729086887), (@175, #41, acc0.7283031447938659, rmse0.09790817729086887), (@180, #41, acc0.7283031447938659, rmse0.09790817729086874), (@186, #41, acc0.7283031447938659, rmse0.09790817729086877), (@191, #41, acc0.7283031447938659, rmse0.09790817729086897), (@197, #41, acc0.7283031447938659, rmse0.09790817729086895), (@202, #41, acc0.7283031447938659, rmse0.09790817729086895), (@208, #41, acc0.7283031447938659, rmse0.09790817729086919), (@214, #41, acc0.7283031447938659, rmse0.09790817729086919), (@220, #41, acc0.7283031447938659, rmse0.09790817729086927), (@226, #41, acc0.7283031447938659, rmse0.09790817729086927), (@233, #41, acc0.7283031447938659, rmse0.09790817729086927), (@239, #41, acc0.7283031447938659, rmse0.09790817729086922), (@245, #41, acc0.7283031447938659, rmse0.0979081772908692), (@252, #41, acc0.7283031447938659, rmse0.09790817729086919), (@259, #41, acc0.7283031447938659, rmse0.09790817729086919), (@265, #41, acc0.7283031447938659, rmse0.09790817729086929), (@272, #41, acc0.7283031447938659, rmse0.09790817729086922), (@279, #41, acc0.7283031447938659, rmse0.0979081772908692), (@286, #41, acc0.7283031447938659, rmse0.0979081772908692), (@294, #41, acc0.7283031447938659, rmse0.09790817729086924), (@301, #41, acc0.7283031447938659, rmse0.09790817729086924), (@309, #41, acc0.7283031447938659, rmse0.09790817729086924), (@317, #41, acc0.7283031447938659, rmse0.09790817729086926), (@325, #41, acc0.7283031447938659, rmse0.0979081772908692), (@333, #41, acc0.7283031447938659, rmse0.09790817729086919), (@341, #41, acc0.7283031447938659, rmse0.09790817729086919), (@350, #41, acc0.7283031447938659, rmse0.09790817729086919), (@358, #41, acc0.7283031447938659, rmse0.09790817729086919), (@367, #41, acc0.7283031447938659, rmse0.09790817729086909), (@375, #41, acc0.7283031447938659, rmse0.09790817729086947), (@384, #41, acc0.7283031447938659, rmse0.09790817729086947), (@393, #41, acc0.7283031447938659, rmse0.09790817729086947), (@402, #41, acc0.7283031447938659, rmse0.09790817729086947), (@412, #41, acc0.7283031447938659, rmse0.09790817729086938), (@421, #41, acc0.7283031447938659, rmse0.09790817729086938), (@431, #41, acc0.7283031447938659, rmse0.09790817729086938), (@441, #41, acc0.7283031447938659, rmse0.09790817729086938), (@450, #41, acc0.7283031447938659, rmse0.09790817729086938), (@460, #41, acc0.7283031447938659, rmse0.09790817729086938), (@470, #41, acc0.7283031447938659, rmse0.09790817729086938), (@480, #41, acc0.7283031447938659, rmse0.0979081772908694), (@491, #41, acc0.7283031447938659, rmse0.0979081772908694), (@501, #41, acc0.7283031447938659, rmse0.09790817729086934), (@512, #41, acc0.7283031447938659, rmse0.09790817729086934), (@522, #41, acc0.7283031447938659, rmse0.09790817729086934), (@533, #41, acc0.7283031447938659, rmse0.09790817729086934), (@544, #41, acc0.7283031447938659, rmse0.09790817729086934), (@555, #41, acc0.7283031447938659, rmse0.09790817729086934), (@566, #41, acc0.7283031447938659, rmse0.09790817729086942), (@577, #41, acc0.7283031447938659, rmse0.09790817729086941), (@589, #41, acc0.7283031447938659, rmse0.09790817729086941), (@600, #41, acc0.7283031447938659, rmse0.09790817729086942), (@612, #41, acc0.7283031447938659, rmse0.09790817729086942), (@623, #41, acc0.7283031447938659, rmse0.09790817729086969), (@635, #41, acc0.7283031447938659, rmse0.09790817729086969), (@646, #41, acc0.7283031447938659, rmse0.09790817729086969), (@658, #41, acc0.7283031447938659, rmse0.09790817729086966), (@671, #41, acc0.7283031447938659, rmse0.09790817729086965), (@683, #41, acc0.7283031447938659, rmse0.09790817729086973), (@695, #41, acc0.7283031447938659, rmse0.09790817729086973), (@707, #41, acc0.7283031447938659, rmse0.09790817729086973), (@719, #41, acc0.7283031447938659, rmse0.09790817729086973), (@732, #41, acc0.7283031447938659, rmse0.09790817729086973), (@745, #41, acc0.7283031447938659, rmse0.09790817729086972), (@758, #41, acc0.7283031447938659, rmse0.09790817729086972), (@771, #41, acc0.7283031447938659, rmse0.09790817729086977), (@784, #41, acc0.7283031447938659, rmse0.09790817729086977), (@797, #41, acc0.7283031447938659, rmse0.09790817729086977), (@810, #41, acc0.7283031447938659, rmse0.09790817729086977), (@824, #41, acc0.7283031447938659, rmse0.09790817729086977), (@837, #41, acc0.7283031447938659, rmse0.09790817729086977), (@851, #41, acc0.7283031447938659, rmse0.09790817729086976), (@865, #41, acc0.7283031447938659, rmse0.09790817729086991), (@880, #41, acc0.7283031447938659, rmse0.09790817729086948), (@894, #41, acc0.7283031447938659, rmse0.09790817729086948), (@909, #41, acc0.7283031447938659, rmse0.09790817729086952), (@924, #41, acc0.7283031447938659, rmse0.09790817729086952), (@939, #41, acc0.7283031447938659, rmse0.09790817729086951), (@954, #41, acc0.7283031447938659, rmse0.09790817729086951), (@969, #41, acc0.7283031447938659, rmse0.09790817729086951), (@984, #41, acc0.7283031447938659, rmse0.09790817729086954), (@1000, #41, acc0.7283031447938659, rmse0.09790817729086954), (@1016, #41, acc0.7283031447938659, rmse0.09790817729086954), (@1032, #41, acc0.7283031447938659, rmse0.09790817729086954), (@1048, #41, acc0.7283031447938659, rmse0.09790817729086954), (@1065, #41, acc0.7283031447938659, rmse0.09790817729086954), (@1081, #41, acc0.7283031447938659, rmse0.09790817729086954), (@1098, #41, acc0.7283031447938659, rmse0.0979081772908695), (@1115, #41, acc0.7283031447938659, rmse0.0979081772908695), (@1133, #41, acc0.7283031447938659, rmse0.09790817729086945), (@1150, #41, acc0.7283031447938659, rmse0.09790817729086945), (@1168, #41, acc0.7283031447938659, rmse0.09790817729086947), (@1186, #41, acc0.7283031447938659, rmse0.09790817729086938), (@1205, #41, acc0.7283031447938659, rmse0.09790817729086938), (@1223, #41, acc0.7283031447938659, rmse0.09790817729086938), (@1242, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1261, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1280, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1299, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1318, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1337, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1357, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1377, #41, acc0.7283031447938659, rmse0.0979081772908694), (@1397, #41, acc0.7283031447938659, rmse0.09790817729086941), (@1418, #41, acc0.7283031447938659, rmse0.09790817729086941), (@1438, #41, acc0.7283031447938659, rmse0.09790817729086923), (@1459, #41, acc0.7283031447938659, rmse0.09790817729086922), (@1480, #41, acc0.7283031447938659, rmse0.09790817729086922), (@1501, #41, acc0.7283031447938659, rmse0.09790817729086922), (@1523, #41, acc0.7283031447938659, rmse0.0979081772908693), (@1545, #41, acc0.7283031447938659, rmse0.0979081772908693), (@1567, #41, acc0.7283031447938659, rmse0.09790817729086931), (@1589, #41, acc0.7283031447938659, rmse0.09790817729086895), (@1612, #41, acc0.7283031447938659, rmse0.09790817729086893), (@1635, #41, acc0.7283031447938659, rmse0.09790817729086893), (@1658, #41, acc0.7283031447938659, rmse0.09790817729086893), (@1681, #41, acc0.7283031447938659, rmse0.09790817729086886), (@1705, #41, acc0.7283031447938659, rmse0.09790817729086886), (@1729, #41, acc0.7283031447938659, rmse0.09790817729086852), (@1754, #41, acc0.7283031447938659, rmse0.09790817729086851), (@1778, #41, acc0.7283031447938659, rmse0.09790817729086844), (@1803, #41, acc0.7283031447938659, rmse0.09790817729086845), (@1829, #41, acc0.7283031447938659, rmse0.09790817729086844), (@1854, #41, acc0.7283031447938659, rmse0.09790817729086845), (@1880, #41, acc0.7283031447938659, rmse0.09790817729086848), (@1906, #41, acc0.7283031447938659, rmse0.09790817729086848), (@1932, #41, acc0.7283031447938659, rmse0.09790817729086848), (@1958, #41, acc0.7283031447938659, rmse0.09790817729086845), (@1985, #41, acc0.7283031447938659, rmse0.09790817729086845), (@2012, #41, acc0.7283031447938659, rmse0.09790817729086845), (@2039, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2066, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2093, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2121, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2149, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2177, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2206, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2234, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2263, #41, acc0.7283031447938659, rmse0.09790817729086862), (@2293, #41, acc0.7283031447938659, rmse0.09790817729086862), (@2322, #41, acc0.7283031447938659, rmse0.09790817729086862), (@2351, #41, acc0.7283031447938659, rmse0.09790817729086863), (@2382, #41, acc0.7283031447938659, rmse0.09790817729086863), (@2412, #41, acc0.7283031447938659, rmse0.09790817729086863), (@2442, #41, acc0.7283031447938659, rmse0.0979081772908686), (@2473, #41, acc0.7283031447938659, rmse0.0979081772908686), (@2503, #41, acc0.7283031447938659, rmse0.0979081772908686), (@2534, #41, acc0.7283031447938659, rmse0.09790817729086862), (@2566, #41, acc0.7283031447938659, rmse0.09790817729086858), (@2597, #41, acc0.7283031447938659, rmse0.09790817729086858), (@2628, #41, acc0.7283031447938659, rmse0.09790817729086855), (@2660, #41, acc0.7283031447938659, rmse0.09790817729086855), (@2692, #41, acc0.7283031447938659, rmse0.09790817729086856), (@2724, #41, acc0.7283031447938659, rmse0.09790817729086855), (@2757, #41, acc0.7283031447938659, rmse0.09790817729086855), (@2789, #41, acc0.7283031447938659, rmse0.09790817729086855), (@2822, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2855, #41, acc0.7283031447938659, rmse0.09790817729086851), (@2889, #41, acc0.7283031447938659, rmse0.09790817729086852), (@2922, #41, acc0.7283031447938659, rmse0.09790817729086852), (@2956, #41, acc0.7283031447938659, rmse0.09790817729086848), (@2990, #41, acc0.7283031447938659, rmse0.09790817729086848), (@3025, #41, acc0.7283031447938659, rmse0.09790817729086848), (@3059, #41, acc0.7283031447938659, rmse0.09790817729086848), (@3094, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3130, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3165, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3201, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3237, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3273, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3309, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3346, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3383, #41, acc0.7283031447938659, rmse0.0979081772908685), (@3420, #41, acc0.7283031447938659, rmse0.09790817729086841), ",result_20200907T222121018645_wfa4_a5_d5MPMPto43200a5tol01.zip
0.1,4,5,5,MP,R,3.51E-02,98%,,,473,105,45,147,324,0,"(@0, #1, acc0.00055561729081009, rmse4802237699.459851), (@0, #5, acc0.04278253139237693, rmse15.146269621787585), (@0, #15, acc0.1154572730303367, rmse1574.8304401206246), (@0, #22, acc0.26580731192354706, rmse3.1253757499082098), (@0, #32, acc0.4037115235026114, rmse0.33557517290529526), (@1, #34, acc0.5092788087565285, rmse0.2185894148208026), (@2, #40, acc0.53083675963996, rmse0.19648613490585648), (@4, #45, acc0.5851761306811868, rmse0.17524046127957374), (@5, #48, acc0.6489609956661851, rmse0.13873806828458268), (@6, #49, acc0.7108567618624292, rmse0.11620801266917605), (@9, #53, acc0.7477497499722191, rmse0.10356460568405873), (@13, #57, acc0.8085342815868429, rmse0.09214725599072764), (@14, #57, acc0.833314812756973, rmse0.08225324004970647), (@18, #60, acc0.8460940104456051, rmse0.07809235549765753), (@23, #63, acc0.8500944549394377, rmse0.07599005525313769), (@30, #68, acc0.8729858873208134, rmse0.07026991167953545), (@33, #68, acc0.8977664184909434, rmse0.06397189671487867), (@39, #70, acc0.9051005667296367, rmse0.061768261735681895), (@47, #73, acc0.913879319924436, rmse0.05839938384430341), (@55, #75, acc0.9126569618846538, rmse0.058881135528025444), (@64, #77, acc0.9216579619957773, rmse0.05619211961902156), (@75, #80, acc0.925436159573286, rmse0.0552173273926464), (@80, #80, acc0.9358817646405156, rmse0.051679758103545366), (@94, #83, acc0.9523280364484943, rmse0.04713824744292939), (@113, #87, acc0.9559951105678409, rmse0.045927787934673676), (@125, #88, acc0.9536615179464385, rmse0.04657204490552742), (@132, #88, acc0.9562173574841649, rmse0.04604048633024059), (@145, #89, acc0.9607734192688077, rmse0.04444890607038109), (@159, #90, acc0.9604400488943216, rmse0.04452283921425145), (@166, #90, acc0.9625513945994, rmse0.04434598665353067), (@181, #91, acc0.9634403822646961, rmse0.04375510909850444), (@201, #93, acc0.9673297033003667, rmse0.04221367150689087), (@210, #93, acc0.9674408267585287, rmse0.041840627032328125), (@237, #96, acc0.9737748638737638, rmse0.03953369162099811), (@257, #97, acc0.9744416046227359, rmse0.0390513213584528), (@268, #97, acc0.9761084564951661, rmse0.03859507924377285), (@296, #99, acc0.9767751972441382, rmse0.038034472474986335), (@319, #100, acc0.9771085676186243, rmse0.037462311366325045), (@332, #100, acc0.9788865429492166, rmse0.03693155950843476), (@345, #100, acc0.9785531725747305, rmse0.03710491752358023), (@377, #102, acc0.9773308145349483, rmse0.036554008839658085), (@392, #102, acc0.9774419379931103, rmse0.03622915254718152), (@419, #103, acc0.9789976664073786, rmse0.035849823680103296), (@457, #105, acc0.9809978886542949, rmse0.035254110533190525), (@473, #105, acc0.981886876319591, rmse0.035106710288323864), ",result_20200907T213217794138_wfa4_a5_d5MPRto43200a5tol01.zip
0.01,5,5,5,MP,MP,3.21E-14,100%,,,0,15,2,0,0,0,"(@0, #1, acc0.000666740748972108, rmse11.00725543730046), (@0, #15, acc1.0, rmse3.221435463764601e-14), ",result_20200907T212137990200_wfa5_a5_d5MPMPto43200a5tol001.zip
0.01,5,5,5,MP,R,4.00E-03,98%,,,4778,195,67,1082,3691,0,"(@0, #1, acc0.0008889876652961441, rmse13651.99744316143), (@0, #5, acc0.011445716190687854, rmse69.64554641837972), (@0, #13, acc0.03611512390265585, rmse10260.765326815183), (@0, #19, acc0.2704744971663518, rmse0.5826781836634555), (@0, #24, acc0.1660184464940549, rmse0.9775500864681951), (@0, #25, acc0.15457273030336705, rmse3835.7561854573187), (@0, #30, acc0.3532614734970552, rmse0.2692191498630045), (@1, #37, acc0.33992665851761306, rmse0.7622610658359513), (@2, #38, acc0.47138570952328035, rmse4.496675785392233), (@5, #48, acc0.38426491832425824, rmse0.4718506595646115), (@7, #49, acc0.39582175797310815, rmse0.6319167005906248), (@10, #54, acc0.4390487831981331, rmse1.0762339898900202), (@12, #55, acc0.40415601733525947, rmse0.5978426044903717), (@16, #60, acc0.5422824758306478, rmse0.2645750529135316), (@20, #62, acc0.5685076119568842, rmse0.1732607251031634), (@25, #65, acc0.5969552172463607, rmse0.11770807737731769), (@30, #67, acc0.5777308589843316, rmse0.22321995618584634), (@41, #73, acc0.5792865873985998, rmse0.08372877943037339), (@48, #75, acc0.6104011556839649, rmse0.09822626942741988), (@58, #78, acc0.6508500944549395, rmse0.061110359576051716), (@69, #81, acc0.6987443049227692, rmse0.05572949667379549), (@80, #83, acc0.7087454161573509, rmse0.05528445304047952), (@92, #85, acc0.6745193910434493, rmse0.05154795424286796), (@111, #89, acc0.7301922435826202, rmse0.04556442861424503), (@126, #91, acc0.7638626514057117, rmse0.04343816994675952), (@152, #96, acc0.7656406267363041, rmse0.04110856416690521), (@176, #99, acc0.8302033559284365, rmse0.024502906176493287), (@185, #99, acc0.83920435603956, rmse0.024616786900127294), (@204, #100, acc0.8688743193688188, rmse0.023177024983373058), (@260, #108, acc0.8422046894099344, rmse0.02645363792850331), (@297, #111, acc0.8563173685965108, rmse0.02385097749079047), (@345, #115, acc0.8513168129792199, rmse0.03437503235045168), (@375, #116, acc0.7866429603289254, rmse0.03773546997026393), (@431, #120, acc0.814646071785754, rmse0.03259112419973567), (@449, #120, acc0.8218690965662852, rmse0.03198060412587323), (@486, #121, acc0.8957661962440271, rmse0.025949239871443524), (@560, #126, acc0.91410156684076, rmse0.010569699554042598), (@615, #128, acc0.9297699744416046, rmse0.00895019798490219), (@683, #131, acc0.9115457273030336, rmse0.010219069718444378), (@744, #133, acc0.913879319924436, rmse0.010090781073862428), (@771, #133, acc0.9309923324813868, rmse0.00918558151131052), (@799, #133, acc0.9093232581397933, rmse0.01033204206708843), (@866, #135, acc0.9397710856761863, rmse0.007776469794402486), (@952, #138, acc0.9367707523058117, rmse0.007986008751905225), (@1046, #141, acc0.9438826536281809, rmse0.007954839307897836), (@1164, #145, acc0.9426602955883987, rmse0.007636919617603342), (@1202, #145, acc0.9449938882098011, rmse0.007504886255928647), (@1298, #147, acc0.95043893765974, rmse0.006189448463983097), (@1340, #147, acc0.9598844316035116, rmse0.005971441576998129), (@1382, #147, acc0.9619957773085899, rmse0.005872615473378501), (@1425, #147, acc0.9632181353483721, rmse0.00564873206805939), (@1549, #150, acc0.9612179131014558, rmse0.005612205683321317), (@1596, #150, acc0.9579953328147572, rmse0.005891556241989795), (@1733, #153, acc0.9525502833648183, rmse0.006313297964593595), (@1854, #155, acc0.9609956661851317, rmse0.005980897331069163), (@2090, #161, acc0.9638848760973442, rmse0.005219719699273469), (@2209, #162, acc0.9641071230136682, rmse0.0051524984460425485), (@2362, #164, acc0.9701077897544171, rmse0.004894160195523712), (@2430, #164, acc0.9725525058339816, rmse0.004702112315093075), (@2797, #172, acc0.9671074563840427, rmse0.004788851135135057), (@3023, #175, acc0.9757750861206801, rmse0.004468264843518387), (@3305, #179, acc0.9775530614512724, rmse0.004493753631992864), (@3398, #179, acc0.9795532836981887, rmse0.004237251129962168), (@3578, #180, acc0.981442382486943, rmse0.004159404240419197), (@4104, #188, acc0.9782198022002445, rmse0.004676346900982537), (@4651, #195, acc0.9779975552839204, rmse0.00392096238455509), (@4778, #195, acc0.9767751972441382, rmse0.0039995328632624816), ",result_20200907T225616064321_wfa5_a5_d5MPRto43200a5tol001.zip
0.1,5,5,5,MP,MP,1.75E-01,53%,,,11608,19,495,844,671,10062,"(@0, #1, acc0.002889209912212468, rmse11.00725543730046), (@0, #19, acc0.5259473274808312, rmse0.17460458739026033), (@0, #19, acc0.5259473274808312, rmse0.17460458739025567), (@0, #19, acc0.5259473274808312, rmse0.17460458739026186), (@0, #19, acc0.5259473274808312, rmse0.1746045873902651), (@0, #19, acc0.5259473274808312, rmse0.17460458739026585), (@0, #19, acc0.5259473274808312, rmse0.1746045873902672), (@0, #19, acc0.5259473274808312, rmse0.1746045873902672), (@1, #19, acc0.5259473274808312, rmse0.17460458739025528), (@1, #19, acc0.5259473274808312, rmse0.17460458739025544), (@1, #19, acc0.5259473274808312, rmse0.17460458739025547), (@1, #19, acc0.5259473274808312, rmse0.1746045873902405), (@2, #19, acc0.5259473274808312, rmse0.17460458739025064), (@2, #19, acc0.5259473274808312, rmse0.17460458739025062), (@2, #19, acc0.5259473274808312, rmse0.17460458739026877), (@3, #19, acc0.5259473274808312, rmse0.17460458739026877), (@3, #19, acc0.5259473274808312, rmse0.17460458739026763), (@4, #19, acc0.5259473274808312, rmse0.17460458739026757), (@4, #19, acc0.5259473274808312, rmse0.17460458739026757), (@5, #19, acc0.5259473274808312, rmse0.17460458739026788), (@5, #19, acc0.5259473274808312, rmse0.17460458739026105), (@6, #19, acc0.5259473274808312, rmse0.17460458739025755), (@7, #19, acc0.5259473274808312, rmse0.17460458739025747), (@7, #19, acc0.5259473274808312, rmse0.17460458739025747), (@8, #19, acc0.5259473274808312, rmse0.17460458739025886), (@9, #19, acc0.5259473274808312, rmse0.17460458739025925), (@10, #19, acc0.5259473274808312, rmse0.17460458739025925), (@11, #19, acc0.5259473274808312, rmse0.17460458739025872), (@12, #19, acc0.5259473274808312, rmse0.17460458739025872), (@12, #19, acc0.5259473274808312, rmse0.17460458739025872), (@13, #19, acc0.5259473274808312, rmse0.17460458739025872), (@14, #19, acc0.5259473274808312, rmse0.17460458739025872), (@15, #19, acc0.5259473274808312, rmse0.17460458739027684), (@16, #19, acc0.5259473274808312, rmse0.17460458739027673), (@17, #19, acc0.5259473274808312, rmse0.17460458739027715), (@19, #19, acc0.5259473274808312, rmse0.17460458739027715), (@20, #19, acc0.5259473274808312, rmse0.17460458739027715), (@21, #19, acc0.5259473274808312, rmse0.17460458739027715), (@22, #19, acc0.5259473274808312, rmse0.17460458739027485), (@24, #19, acc0.5259473274808312, rmse0.17460458739027485), (@25, #19, acc0.5259473274808312, rmse0.1746045873902747), (@27, #19, acc0.5259473274808312, rmse0.1746045873902747), (@28, #19, acc0.5259473274808312, rmse0.1746045873902747), (@30, #19, acc0.5259473274808312, rmse0.17460458739027473), (@31, #19, acc0.5259473274808312, rmse0.17460458739027473), (@33, #19, acc0.5259473274808312, rmse0.17460458739027473), (@34, #19, acc0.5259473274808312, rmse0.17460458739027473), (@36, #19, acc0.5259473274808312, rmse0.17460458739026943), (@38, #19, acc0.5259473274808312, rmse0.17460458739026943), (@40, #19, acc0.5259473274808312, rmse0.1746045873902694), (@41, #19, acc0.5259473274808312, rmse0.1746045873902694), (@43, #19, acc0.5259473274808312, rmse0.1746045873902694), (@45, #19, acc0.5259473274808312, rmse0.174604587390269), (@47, #19, acc0.5259473274808312, rmse0.174604587390269), (@50, #19, acc0.5259473274808312, rmse0.174604587390269), (@52, #19, acc0.5259473274808312, rmse0.174604587390269), (@54, #19, acc0.5259473274808312, rmse0.1746045873902691), (@56, #19, acc0.5259473274808312, rmse0.1746045873902691), (@58, #19, acc0.5259473274808312, rmse0.1746045873902695), (@61, #19, acc0.5259473274808312, rmse0.17460458739026788), (@63, #19, acc0.5259473274808312, rmse0.17460458739026788), (@65, #19, acc0.5259473274808312, rmse0.17460458739026744), (@68, #19, acc0.5259473274808312, rmse0.17460458739026744), (@70, #19, acc0.5259473274808312, rmse0.17460458739026744), (@73, #19, acc0.5259473274808312, rmse0.17460458739026744), (@75, #19, acc0.5259473274808312, rmse0.17460458739026744), (@78, #19, acc0.5259473274808312, rmse0.17460458739026744), (@80, #19, acc0.5259473274808312, rmse0.17460458739026744), (@83, #19, acc0.5259473274808312, rmse0.17460458739026738), (@86, #19, acc0.5259473274808312, rmse0.17460458739026738), (@89, #19, acc0.5259473274808312, rmse0.17460458739026738), (@92, #19, acc0.5259473274808312, rmse0.17460458739026738), (@94, #19, acc0.5259473274808312, rmse0.17460458739026738), (@97, #19, acc0.5259473274808312, rmse0.17460458739025633), (@100, #19, acc0.5259473274808312, rmse0.17460458739025755), (@103, #19, acc0.5259473274808312, rmse0.17460458739025753), (@107, #19, acc0.5259473274808312, rmse0.17460458739025708), (@110, #19, acc0.5259473274808312, rmse0.17460458739025708), (@113, #19, acc0.5259473274808312, rmse0.17460458739025708), (@116, #19, acc0.5259473274808312, rmse0.17460458739025708), (@120, #19, acc0.5259473274808312, rmse0.17460458739025062), (@123, #19, acc0.5259473274808312, rmse0.174604587390251), (@127, #19, acc0.5259473274808312, rmse0.174604587390251), (@130, #19, acc0.5259473274808312, rmse0.174604587390251), (@134, #19, acc0.5259473274808312, rmse0.174604587390251), (@138, #19, acc0.5259473274808312, rmse0.17460458739025103), (@142, #19, acc0.5259473274808312, rmse0.1746045873902511), (@146, #19, acc0.5259473274808312, rmse0.17460458739025106), (@150, #19, acc0.5259473274808312, rmse0.17460458739025106), (@154, #19, acc0.5259473274808312, rmse0.17460458739025106), (@158, #19, acc0.5259473274808312, rmse0.17460458739025106), (@162, #19, acc0.5259473274808312, rmse0.17460458739025106), (@167, #19, acc0.5259473274808312, rmse0.17460458739025092), (@171, #19, acc0.5259473274808312, rmse0.17460458739025092), (@175, #19, acc0.5259473274808312, rmse0.1746045873902535), (@180, #19, acc0.5259473274808312, rmse0.1746045873902535), (@185, #19, acc0.5259473274808312, rmse0.1746045873902535), (@189, #19, acc0.5259473274808312, rmse0.1746045873902535), (@194, #19, acc0.5259473274808312, rmse0.1746045873902535), (@199, #19, acc0.5259473274808312, rmse0.1746045873902535), (@204, #19, acc0.5259473274808312, rmse0.1746045873902535), (@208, #19, acc0.5259473274808312, rmse0.1746045873902535), (@214, #19, acc0.5259473274808312, rmse0.1746045873902535), (@219, #19, acc0.5259473274808312, rmse0.1746045873902535), (@224, #19, acc0.5259473274808312, rmse0.1746045873902535), (@229, #19, acc0.5259473274808312, rmse0.1746045873902535), (@234, #19, acc0.5259473274808312, rmse0.1746045873902535), (@239, #19, acc0.5259473274808312, rmse0.17460458739025386), (@245, #19, acc0.5259473274808312, rmse0.17460458739025386), (@250, #19, acc0.5259473274808312, rmse0.17460458739025358), (@256, #19, acc0.5259473274808312, rmse0.17460458739025356), (@262, #19, acc0.5259473274808312, rmse0.17460458739025356), (@268, #19, acc0.5259473274808312, rmse0.17460458739025356), (@273, #19, acc0.5259473274808312, rmse0.17460458739025356), (@279, #19, acc0.5259473274808312, rmse0.17460458739025356), (@285, #19, acc0.5259473274808312, rmse0.17460458739025356), (@291, #19, acc0.5259473274808312, rmse0.17460458739025184), (@297, #19, acc0.5259473274808312, rmse0.17460458739025184), (@303, #19, acc0.5259473274808312, rmse0.17460458739025184), (@309, #19, acc0.5259473274808312, rmse0.17460458739025184), (@315, #19, acc0.5259473274808312, rmse0.17460458739025184), (@322, #19, acc0.5259473274808312, rmse0.17460458739025184), (@328, #19, acc0.5259473274808312, rmse0.17460458739025184), (@334, #19, acc0.5259473274808312, rmse0.17460458739025184), (@341, #19, acc0.5259473274808312, rmse0.17460458739024692), (@347, #19, acc0.5259473274808312, rmse0.17460458739024692), (@354, #19, acc0.5259473274808312, rmse0.17460458739024737), (@360, #19, acc0.5259473274808312, rmse0.17460458739024737), (@367, #19, acc0.5259473274808312, rmse0.17460458739024737), (@374, #19, acc0.5259473274808312, rmse0.17460458739024737), (@381, #19, acc0.5259473274808312, rmse0.17460458739024737), (@388, #19, acc0.5259473274808312, rmse0.17460458739024737), (@395, #19, acc0.5259473274808312, rmse0.17460458739024737), (@402, #19, acc0.5259473274808312, rmse0.17460458739024737), (@409, #19, acc0.5259473274808312, rmse0.17460458739024737), (@416, #19, acc0.5259473274808312, rmse0.1746045873902474), (@423, #19, acc0.5259473274808312, rmse0.1746045873902474), (@430, #19, acc0.5259473274808312, rmse0.1746045873902474), (@438, #19, acc0.5259473274808312, rmse0.1746045873902474), (@445, #19, acc0.5259473274808312, rmse0.1746045873902473), (@453, #19, acc0.5259473274808312, rmse0.1746045873902473), (@460, #19, acc0.5259473274808312, rmse0.1746045873902473), (@468, #19, acc0.5259473274808312, rmse0.1746045873902473), (@475, #19, acc0.5259473274808312, rmse0.1746045873902505), (@483, #19, acc0.5259473274808312, rmse0.1746045873902505), (@491, #19, acc0.5259473274808312, rmse0.1746045873902505), (@499, #19, acc0.5259473274808312, rmse0.17460458739025048), (@507, #19, acc0.5259473274808312, rmse0.17460458739025048), (@516, #19, acc0.5259473274808312, rmse0.17460458739025048), (@524, #19, acc0.5259473274808312, rmse0.17460458739025048), (@532, #19, acc0.5259473274808312, rmse0.17460458739025048), (@540, #19, acc0.5259473274808312, rmse0.17460458739025048), (@549, #19, acc0.5259473274808312, rmse0.17460458739025048), (@557, #19, acc0.5259473274808312, rmse0.17460458739025048), (@566, #19, acc0.5259473274808312, rmse0.17460458739025048), (@575, #19, acc0.5259473274808312, rmse0.17460458739025062), (@583, #19, acc0.5259473274808312, rmse0.17460458739025062), (@592, #19, acc0.5259473274808312, rmse0.17460458739025062), (@601, #19, acc0.5259473274808312, rmse0.17460458739025062), (@610, #19, acc0.5259473274808312, rmse0.1746045873902504), (@619, #19, acc0.5259473274808312, rmse0.17460458739025034), (@628, #19, acc0.5259473274808312, rmse0.17460458739024984), (@638, #19, acc0.5259473274808312, rmse0.17460458739024984), (@647, #19, acc0.5259473274808312, rmse0.17460458739024984), (@657, #19, acc0.5259473274808312, rmse0.17460458739024984), (@667, #19, acc0.5259473274808312, rmse0.17460458739024984), (@676, #19, acc0.5259473274808312, rmse0.17460458739024984), (@686, #19, acc0.5259473274808312, rmse0.17460458739024984), (@696, #19, acc0.5259473274808312, rmse0.17460458739024984), (@706, #19, acc0.5259473274808312, rmse0.17460458739024975), (@717, #19, acc0.5259473274808312, rmse0.17460458739024887), (@727, #19, acc0.5259473274808312, rmse0.17460458739024887), (@737, #19, acc0.5259473274808312, rmse0.17460458739024887), (@748, #19, acc0.5259473274808312, rmse0.17460458739024887), (@758, #19, acc0.5259473274808312, rmse0.17460458739024884), (@769, #19, acc0.5259473274808312, rmse0.17460458739024884), (@780, #19, acc0.5259473274808312, rmse0.17460458739024864), (@791, #19, acc0.5259473274808312, rmse0.17460458739024864), (@802, #19, acc0.5259473274808312, rmse0.17460458739024864), (@813, #19, acc0.5259473274808312, rmse0.17460458739024864), (@825, #19, acc0.5259473274808312, rmse0.17460458739024864), (@836, #19, acc0.5259473274808312, rmse0.17460458739024864), (@848, #19, acc0.5259473274808312, rmse0.17460458739024853), (@860, #19, acc0.5259473274808312, rmse0.17460458739024853), (@871, #19, acc0.5259473274808312, rmse0.17460458739024853), (@883, #19, acc0.5259473274808312, rmse0.17460458739024853), (@895, #19, acc0.5259473274808312, rmse0.17460458739024853), (@908, #19, acc0.5259473274808312, rmse0.17460458739024853), (@920, #19, acc0.5259473274808312, rmse0.17460458739024853), (@932, #19, acc0.5259473274808312, rmse0.17460458739024853), (@944, #19, acc0.5259473274808312, rmse0.17460458739024853), (@957, #19, acc0.5259473274808312, rmse0.1746045873902483), (@970, #19, acc0.5259473274808312, rmse0.1746045873902483), (@982, #19, acc0.5259473274808312, rmse0.1746045873902483), (@995, #19, acc0.5259473274808312, rmse0.1746045873902483), (@1008, #19, acc0.5259473274808312, rmse0.17460458739024823), (@1021, #19, acc0.5259473274808312, rmse0.17460458739024823), (@1034, #19, acc0.5259473274808312, rmse0.17460458739024823), (@1048, #19, acc0.5259473274808312, rmse0.17460458739024823), (@1061, #19, acc0.5259473274808312, rmse0.17460458739024823), (@1074, #19, acc0.5259473274808312, rmse0.17460458739024823), (@1088, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1101, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1115, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1129, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1143, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1157, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1171, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1186, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1200, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1214, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1228, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1243, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1257, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1272, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1287, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1302, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1317, #19, acc0.5259473274808312, rmse0.17460458739024623), (@1332, #19, acc0.5259473274808312, rmse0.17460458739022552), (@1347, #19, acc0.5259473274808312, rmse0.17460458739022552), (@1362, #19, acc0.5259473274808312, rmse0.17460458739022552), (@1378, #19, acc0.5259473274808312, rmse0.17460458739022544), (@1393, #19, acc0.5259473274808312, rmse0.17460458739022544), (@1409, #19, acc0.5259473274808312, rmse0.17460458739022544), (@1424, #19, acc0.5259473274808312, rmse0.17460458739022544), (@1440, #19, acc0.5259473274808312, rmse0.17460458739022544), (@1456, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1473, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1489, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1505, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1522, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1538, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1555, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1572, #19, acc0.5259473274808312, rmse0.17460458739022539), (@1589, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1607, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1624, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1641, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1659, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1677, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1694, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1712, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1730, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1749, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1767, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1786, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1804, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1823, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1842, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1861, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1880, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1899, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1918, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1937, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1957, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1977, #19, acc0.5259473274808312, rmse0.17460458739022705), (@1996, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2016, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2036, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2057, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2077, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2097, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2118, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2139, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2159, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2180, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2201, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2222, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2244, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2265, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2287, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2308, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2330, #19, acc0.5259473274808312, rmse0.17460458739022705), (@2352, #19, acc0.5259473274808312, rmse0.174604587390221), (@2374, #19, acc0.5259473274808312, rmse0.174604587390221), (@2396, #19, acc0.5259473274808312, rmse0.174604587390221), (@2419, #19, acc0.5259473274808312, rmse0.174604587390221), (@2441, #19, acc0.5259473274808312, rmse0.17460458739022594), (@2464, #19, acc0.5259473274808312, rmse0.17460458739022594), (@2486, #19, acc0.5259473274808312, rmse0.17460458739022594), (@2509, #19, acc0.5259473274808312, rmse0.17460458739022594), (@2532, #19, acc0.5259473274808312, rmse0.17460458739022594), (@2555, #19, acc0.5259473274808312, rmse0.17460458739022594), (@2579, #19, acc0.5259473274808312, rmse0.17460458739022594), (@2602, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2626, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2649, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2673, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2697, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2722, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2746, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2770, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2795, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2820, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2845, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2870, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2895, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2921, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2946, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2972, #19, acc0.5259473274808312, rmse0.17460458739022588), (@2998, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3024, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3051, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3077, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3104, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3130, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3157, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3184, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3211, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3238, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3266, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3293, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3320, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3348, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3376, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3404, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3431, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3460, #19, acc0.5259473274808312, rmse0.17460458739022588), (@3488, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3517, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3546, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3575, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3604, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3634, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3663, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3693, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3723, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3753, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3783, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3814, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3844, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3875, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3906, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3937, #19, acc0.5259473274808312, rmse0.17460458739022586), (@3968, #19, acc0.5259473274808312, rmse0.17460458739022586), (@4000, #19, acc0.5259473274808312, rmse0.17460458739022586), (@4032, #19, acc0.5259473274808312, rmse0.17460458739022594), (@4064, #19, acc0.5259473274808312, rmse0.17460458739022594), (@4096, #19, acc0.5259473274808312, rmse0.17460458739022594), (@4128, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4161, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4194, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4227, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4260, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4293, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4326, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4360, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4394, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4428, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4462, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4497, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4531, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4566, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4601, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4636, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4672, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4707, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4743, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4779, #19, acc0.5259473274808312, rmse0.1746045873902263), (@4815, #19, acc0.5259473274808312, rmse0.1746045873902263), (@4851, #19, acc0.5259473274808312, rmse0.1746045873902263), (@4888, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4925, #19, acc0.5259473274808312, rmse0.17460458739022627), (@4962, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5000, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5037, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5075, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5113, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5151, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5189, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5227, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5266, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5304, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5343, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5382, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5422, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5462, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5501, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5542, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5583, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5623, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5664, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5705, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5746, #19, acc0.5259473274808312, rmse0.17460458739022627), (@5788, #19, acc0.5259473274808312, rmse0.17460458739022572), (@5829, #19, acc0.5259473274808312, rmse0.17460458739022572), (@5871, #19, acc0.5259473274808312, rmse0.17460458739022572), (@5913, #19, acc0.5259473274808312, rmse0.17460458739022572), (@5955, #19, acc0.5259473274808312, rmse0.17460458739022572), (@5997, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6040, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6083, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6125, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6169, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6212, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6255, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6299, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6343, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6386, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6431, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6475, #19, acc0.5259473274808312, rmse0.17460458739022572), (@6520, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6565, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6610, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6655, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6701, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6746, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6792, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6837, #19, acc0.5259473274808312, rmse0.17460458739022502), (@6884, #19, acc0.5259473274808312, rmse0.174604587390225), (@6930, #19, acc0.5259473274808312, rmse0.174604587390225), (@6977, #19, acc0.5259473274808312, rmse0.174604587390225), (@7023, #19, acc0.5259473274808312, rmse0.174604587390225), (@7070, #19, acc0.5259473274808312, rmse0.174604587390225), (@7117, #19, acc0.5259473274808312, rmse0.174604587390225), (@7165, #19, acc0.5259473274808312, rmse0.174604587390225), (@7212, #19, acc0.5259473274808312, rmse0.174604587390225), (@7260, #19, acc0.5259473274808312, rmse0.174604587390225), (@7309, #19, acc0.5259473274808312, rmse0.174604587390225), (@7357, #19, acc0.5259473274808312, rmse0.174604587390225), (@7406, #19, acc0.5259473274808312, rmse0.174604587390225), (@7454, #19, acc0.5259473274808312, rmse0.174604587390225), (@7504, #19, acc0.5259473274808312, rmse0.174604587390225), (@7553, #19, acc0.5259473274808312, rmse0.174604587390225), (@7603, #19, acc0.5259473274808312, rmse0.174604587390225), (@7653, #19, acc0.5259473274808312, rmse0.174604587390225), (@7703, #19, acc0.5259473274808312, rmse0.174604587390225), (@7754, #19, acc0.5259473274808312, rmse0.174604587390225), (@7804, #19, acc0.5259473274808312, rmse0.174604587390225), (@7854, #19, acc0.5259473274808312, rmse0.174604587390225), (@7905, #19, acc0.5259473274808312, rmse0.174604587390225), (@7956, #19, acc0.5259473274808312, rmse0.174604587390225), (@8008, #19, acc0.5259473274808312, rmse0.174604587390225), (@8059, #19, acc0.5259473274808312, rmse0.174604587390225), (@8110, #19, acc0.5259473274808312, rmse0.174604587390225), (@8162, #19, acc0.5259473274808312, rmse0.174604587390225), (@8214, #19, acc0.5259473274808312, rmse0.174604587390225), (@8266, #19, acc0.5259473274808312, rmse0.174604587390225), (@8319, #19, acc0.5259473274808312, rmse0.174604587390225), (@8371, #19, acc0.5259473274808312, rmse0.174604587390225), (@8424, #19, acc0.5259473274808312, rmse0.174604587390225), (@8477, #19, acc0.5259473274808312, rmse0.174604587390225), (@8529, #19, acc0.5259473274808312, rmse0.174604587390225), (@8583, #19, acc0.5259473274808312, rmse0.174604587390225), (@8636, #19, acc0.5259473274808312, rmse0.174604587390225), (@8690, #19, acc0.5259473274808312, rmse0.174604587390225), (@8744, #19, acc0.5259473274808312, rmse0.174604587390225), (@8798, #19, acc0.5259473274808312, rmse0.174604587390225), (@8851, #19, acc0.5259473274808312, rmse0.174604587390225), (@8906, #19, acc0.5259473274808312, rmse0.174604587390225), (@8961, #19, acc0.5259473274808312, rmse0.174604587390225), (@9017, #19, acc0.5259473274808312, rmse0.174604587390225), (@9075, #19, acc0.5259473274808312, rmse0.174604587390225), (@9132, #19, acc0.5259473274808312, rmse0.174604587390225), (@9188, #19, acc0.5259473274808312, rmse0.174604587390225), (@9244, #19, acc0.5259473274808312, rmse0.174604587390225), (@9300, #19, acc0.5259473274808312, rmse0.174604587390225), (@9356, #19, acc0.5259473274808312, rmse0.174604587390225), (@9412, #19, acc0.5259473274808312, rmse0.174604587390225), (@9469, #19, acc0.5259473274808312, rmse0.174604587390225), (@9526, #19, acc0.5259473274808312, rmse0.174604587390225), (@9583, #19, acc0.5259473274808312, rmse0.174604587390225), (@9640, #19, acc0.5259473274808312, rmse0.1746045873902249), (@9698, #19, acc0.5259473274808312, rmse0.1746045873902249), (@9756, #19, acc0.5259473274808312, rmse0.1746045873902249), (@9814, #19, acc0.5259473274808312, rmse0.1746045873902249), (@9872, #19, acc0.5259473274808312, rmse0.1746045873902249), (@9933, #19, acc0.5259473274808312, rmse0.17460458739022658), (@9992, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10053, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10113, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10174, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10234, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10296, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10358, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10418, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10479, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10540, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10601, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10662, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10723, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10784, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10847, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10909, #19, acc0.5259473274808312, rmse0.17460458739022658), (@10971, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11034, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11096, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11159, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11223, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11289, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11353, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11416, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11480, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11544, #19, acc0.5259473274808312, rmse0.17460458739022658), (@11608, #19, acc0.5259473274808312, rmse0.1746045873902266), ",result_20200908T003703300068_wfa5_a5_d5MPMPto43200a5tol01.zip
0.1,5,5,5,MP,R,1.78E-02,100%,,,12,41,20,3,8,0,"(@0, #1, acc0.002000222246916324, rmse13651.99744316143), (@0, #5, acc0.15401711301255694, rmse2.980196058045148), (@0, #11, acc0.5331703522613623, rmse0.9770661415048578), (@0, #16, acc0.6516279586620736, rmse0.5612638793056244), (@0, #19, acc0.7689743304811646, rmse0.11697237504861327), (@0, #20, acc0.8135348372041338, rmse0.0989011562936067), (@0, #24, acc0.93832648072008, rmse0.06206439638045742), (@0, #25, acc0.9655517279697744, rmse0.042594551457129454), (@1, #28, acc0.9844427158573175, rmse0.032173213643435165), (@1, #28, acc0.9824424936104011, rmse0.03193252111438878), (@2, #29, acc0.981997999777753, rmse0.0339366081756856), (@2, #30, acc0.9885542838093121, rmse0.027545391723090614), (@3, #31, acc0.9899988887654184, rmse0.026815259693197507), (@4, #32, acc0.9912212468052006, rmse0.024931013419106383), (@5, #35, acc0.9906656295143905, rmse0.024406011149645353), (@6, #35, acc0.9917768640960106, rmse0.02361300959301576), (@7, #36, acc0.9916657406378486, rmse0.02440188178440374), (@9, #39, acc0.9959995555061674, rmse0.0201915252972372), (@10, #39, acc0.9977775308367597, rmse0.018710010722897834), (@12, #41, acc0.9985553950438938, rmse0.01782288887405424), ",result_20200907T212201134616_wfa5_a5_d5MPRto43200a5tol01.zip
0.01,6,5,5,MP,MP,2.87E-03,100%,,,4,43,6,0,1,1,"(@0, #1, acc0.003667074119346594, rmse2.474890029187395), (@2, #43, acc0.9978886542949217, rmse0.0028721359274945834), (@2, #43, acc0.9978886542949217, rmse0.002872135927493854), (@2, #43, acc0.9978886542949217, rmse0.002872135927492581), (@3, #43, acc0.9978886542949217, rmse0.0028721359274916916), (@4, #43, acc0.9978886542949217, rmse0.0028721359274919527), ",result_20200907T212144404909_wfa6_a5_d5MPMPto43200a5tol001.zip
0.01,6,5,5,MP,R,7.86E-03,91%,,,43425,335,75,8182,35231,0,"(@0, #1, acc0.00055561729081009, rmse1544311.597965892), (@0, #5, acc0.010223358150905656, rmse1714654237.3254879), (@0, #18, acc0.022446938548727636, rmse218195270.27330002), (@0, #30, acc0.049894432714746084, rmse18009445.854857337), (@1, #37, acc0.06078453161462385, rmse231896787.08442986), (@2, #43, acc0.08034226025113901, rmse22.41775081818454), (@5, #53, acc0.07645293921546839, rmse3714.2627968679967), (@7, #58, acc0.07145238359817757, rmse9687.917223138573), (@13, #67, acc0.10145571730192243, rmse73.06116458074418), (@20, #74, acc0.08800977886431825, rmse5481.849022152977), (@28, #79, acc0.14901655739526615, rmse16.45197989335513), (@33, #80, acc0.1437937548616513, rmse33.245936468121656), (@40, #82, acc0.15090565618402044, rmse14.752938439239747), (@46, #83, acc0.15346149572174686, rmse87.64193961367333), (@72, #95, acc0.1580175575063896, rmse5.442074147278272), (@90, #99, acc0.16746305145016113, rmse3.4102795907979937), (@110, #103, acc0.1815757306367374, rmse2.613970281463988), (@122, #104, acc0.19291032336926325, rmse1.731761522995314), (@151, #109, acc0.2314701633514835, rmse1.137988590750685), (@175, #112, acc0.2586954106011779, rmse0.44790924754345246), (@221, #119, acc0.2911434603844872, rmse0.1808151309889395), (@306, #130, acc0.3018113123680409, rmse0.16809633764431683), (@369, #135, acc0.31281253472608067, rmse0.19712890146602827), (@503, #146, acc0.283920435603956, rmse0.22946131623771338), (@550, #147, acc0.290254472719191, rmse0.16402625736377183), (@648, #152, acc0.2904767196355151, rmse0.19331253442326077), (@762, #157, acc0.33925991776864095, rmse0.09607799214455541), (@824, #158, acc0.34048227580842316, rmse0.10277647560940499), (@975, #164, acc0.3754861651294588, rmse0.07726580625708686), (@1110, #168, acc0.3941549061006778, rmse0.07117261078394313), (@1193, #169, acc0.39604400488943214, rmse0.07489897786323035), (@1390, #175, acc0.45393932659184355, rmse0.0557042957706324), (@1512, #177, acc0.4606067340815646, rmse0.05262036826549261), (@1696, #181, acc0.4848316479608845, rmse0.04951804335211793), (@2053, #190, acc0.5148349816646294, rmse0.04149906234519285), (@2258, #193, acc0.537170796755195, rmse0.03903243501394916), (@2712, #202, acc0.574286031781309, rmse0.033311575171503294), (@2883, #203, acc0.5931770196688521, rmse0.030076206986281134), (@3241, #208, acc0.6257361929103233, rmse0.0284752203461791), (@3534, #211, acc0.6438493165907323, rmse0.027438363142862708), (@3790, #213, acc0.6246249583287032, rmse0.029571998517327242), (@4338, #220, acc0.6585176130681187, rmse0.02649399694574632), (@5025, #228, acc0.6500722302478054, rmse0.025961365188325456), (@5519, #232, acc0.6825202800311145, rmse0.02474675816471961), (@5971, #235, acc0.697521946882987, rmse0.023995013520115595), (@6618, #240, acc0.6815201689076564, rmse0.026650891592541085), (@7227, #244, acc0.6988554283809312, rmse0.025628220909467977), (@8080, #250, acc0.7064118235359484, rmse0.023744954518084966), (@9034, #256, acc0.7323035892876987, rmse0.022946784706778633), (@9719, #259, acc0.7619735526169574, rmse0.020360089930669487), (@11041, #267, acc0.7641960217801979, rmse0.019956700506058227), (@11322, #267, acc0.7635292810312256, rmse0.020599909017226928), (@12393, #272, acc0.8003111456828537, rmse0.018774335764629002), (@13249, #275, acc0.7856428492054672, rmse0.01853758786898342), (@14433, #280, acc0.7981997999777753, rmse0.01768979445384496), (@14756, #280, acc0.8043115901766863, rmse0.014593489760936355), (@16032, #285, acc0.8109789976664074, rmse0.014545826272612094), (@16721, #286, acc0.8158684298255362, rmse0.014249637568978159), (@17629, #288, acc0.8258695410601178, rmse0.012752866561355158), (@18762, #291, acc0.833981553505945, rmse0.012618005615627995), (@20751, #298, acc0.8367596399599956, rmse0.012650890087123308), (@21620, #299, acc0.8483164796088454, rmse0.012123714570061811), (@22704, #301, acc0.8549838870985665, rmse0.01136443618992799), (@23191, #301, acc0.8633181464607178, rmse0.010420627547930219), (@24328, #303, acc0.870318924324925, rmse0.010006309049125165), (@25252, #304, acc0.8785420602289143, rmse0.009294613253483972), (@26915, #308, acc0.876875208356484, rmse0.00930633135894612), (@27446, #308, acc0.8798755417268586, rmse0.009177536226031941), (@28505, #309, acc0.8880986776308478, rmse0.009143176707498854), (@30090, #312, acc0.8957661962440271, rmse0.008650966583120956), (@31466, #314, acc0.8995443938215357, rmse0.008330463543056133), (@34983, #323, acc0.9008778753194799, rmse0.008233299298485963), (@36905, #326, acc0.9081009001000111, rmse0.007825066942786202), (@39548, #331, acc0.9038782086898545, rmse0.00802794144690767), (@42014, #335, acc0.9077675297255251, rmse0.007856299611718656), ",result_20200908T104906771190_wfa6_a5_d5MPRto43200a5tol001.zip
0.1,6,5,5,MP,MP,6.76E-02,89%,,,199,17,102,32,26,138,"(@0, #1, acc0.037004111567952, rmse2.474890029187395), (@0, #16, acc0.741304589398822, rmse0.09165841167886651), (@0, #16, acc0.741304589398822, rmse0.09165841167886721), (@0, #17, acc0.8883209245471719, rmse0.06764390492326484), (@0, #17, acc0.8883209245471719, rmse0.0676329662817456), (@0, #17, acc0.8883209245471719, rmse0.06763296628174555), (@0, #17, acc0.8883209245471719, rmse0.06763296628174667), (@1, #17, acc0.8883209245471719, rmse0.06763296628174746), (@1, #17, acc0.8883209245471719, rmse0.06763296628174606), (@1, #17, acc0.8883209245471719, rmse0.06763296628174689), (@1, #17, acc0.8883209245471719, rmse0.0676329662817469), (@2, #17, acc0.8883209245471719, rmse0.06763296628174524), (@2, #17, acc0.8883209245471719, rmse0.06763296628174524), (@2, #17, acc0.8883209245471719, rmse0.0676329662817432), (@3, #17, acc0.8883209245471719, rmse0.06763296628174321), (@3, #17, acc0.8883209245471719, rmse0.06763296628174317), (@3, #17, acc0.8883209245471719, rmse0.06763296628174291), (@4, #17, acc0.8883209245471719, rmse0.06763296628174391), (@4, #17, acc0.8883209245471719, rmse0.06763296628174383), (@5, #17, acc0.8883209245471719, rmse0.06763296628174381), (@6, #17, acc0.8883209245471719, rmse0.06763296628174417), (@6, #17, acc0.8883209245471719, rmse0.06763296628174412), (@7, #17, acc0.8883209245471719, rmse0.06763296628174399), (@7, #17, acc0.8883209245471719, rmse0.06763296628174392), (@8, #17, acc0.8883209245471719, rmse0.06763296628175097), (@9, #17, acc0.8883209245471719, rmse0.06763296628175097), (@10, #17, acc0.8883209245471719, rmse0.06763296628175), (@11, #17, acc0.8883209245471719, rmse0.06763296628174975), (@11, #17, acc0.8883209245471719, rmse0.06763296628174971), (@12, #17, acc0.8883209245471719, rmse0.06763296628174971), (@13, #17, acc0.8883209245471719, rmse0.06763296628174904), (@14, #17, acc0.8883209245471719, rmse0.06763296628174904), (@15, #17, acc0.8883209245471719, rmse0.06763296628174906), (@16, #17, acc0.8883209245471719, rmse0.06763296628174906), (@17, #17, acc0.8883209245471719, rmse0.06763296628174947), (@18, #17, acc0.8883209245471719, rmse0.06763296628174947), (@19, #17, acc0.8883209245471719, rmse0.06763296628174977), (@20, #17, acc0.8883209245471719, rmse0.06763296628175101), (@22, #17, acc0.8883209245471719, rmse0.06763296628175004), (@23, #17, acc0.8883209245471719, rmse0.06763296628175003), (@24, #17, acc0.8883209245471719, rmse0.06763296628175011), (@26, #17, acc0.8883209245471719, rmse0.06763296628175004), (@27, #17, acc0.8883209245471719, rmse0.06763296628175004), (@28, #17, acc0.8883209245471719, rmse0.06763296628175025), (@30, #17, acc0.8883209245471719, rmse0.06763296628175158), (@31, #17, acc0.8883209245471719, rmse0.06763296628175158), (@33, #17, acc0.8883209245471719, rmse0.06763296628175158), (@35, #17, acc0.8883209245471719, rmse0.06763296628175156), (@36, #17, acc0.8883209245471719, rmse0.06763296628175158), (@38, #17, acc0.8883209245471719, rmse0.0676329662817516), (@40, #17, acc0.8883209245471719, rmse0.0676329662817516), (@42, #17, acc0.8883209245471719, rmse0.0676329662817516), (@44, #17, acc0.8883209245471719, rmse0.0676329662817516), (@45, #17, acc0.8883209245471719, rmse0.06763296628175158), (@47, #17, acc0.8883209245471719, rmse0.06763296628175157), (@49, #17, acc0.8883209245471719, rmse0.06763296628175157), (@51, #17, acc0.8883209245471719, rmse0.06763296628175157), (@53, #17, acc0.8883209245471719, rmse0.06763296628175157), (@56, #17, acc0.8883209245471719, rmse0.06763296628175157), (@58, #17, acc0.8883209245471719, rmse0.06763296628175157), (@60, #17, acc0.8883209245471719, rmse0.06763296628175157), (@62, #17, acc0.8883209245471719, rmse0.06763296628175093), (@64, #17, acc0.8883209245471719, rmse0.06763296628175093), (@67, #17, acc0.8883209245471719, rmse0.06763296628175106), (@69, #17, acc0.8883209245471719, rmse0.06763296628175106), (@72, #17, acc0.8883209245471719, rmse0.06763296628175104), (@74, #17, acc0.8883209245471719, rmse0.06763296628175104), (@77, #17, acc0.8883209245471719, rmse0.06763296628175104), (@79, #17, acc0.8883209245471719, rmse0.06763296628175194), (@82, #17, acc0.8883209245471719, rmse0.06763296628175194), (@85, #17, acc0.8883209245471719, rmse0.06763296628175194), (@87, #17, acc0.8883209245471719, rmse0.06763296628175194), (@90, #17, acc0.8883209245471719, rmse0.06763296628175194), (@93, #17, acc0.8883209245471719, rmse0.06763296628175194), (@96, #17, acc0.8883209245471719, rmse0.06763296628175194), (@99, #17, acc0.8883209245471719, rmse0.06763296628175194), (@102, #17, acc0.8883209245471719, rmse0.06763296628175194), (@105, #17, acc0.8883209245471719, rmse0.06763296628175194), (@108, #17, acc0.8883209245471719, rmse0.06763296628175194), (@111, #17, acc0.8883209245471719, rmse0.06763296628175194), (@114, #17, acc0.8883209245471719, rmse0.06763296628175194), (@118, #17, acc0.8883209245471719, rmse0.06763296628175186), (@121, #17, acc0.8883209245471719, rmse0.06763296628175172), (@125, #17, acc0.8883209245471719, rmse0.06763296628175021), (@128, #17, acc0.8883209245471719, rmse0.06763296628175021), (@132, #17, acc0.8883209245471719, rmse0.06763296628175008), (@136, #17, acc0.8883209245471719, rmse0.06763296628175008), (@139, #17, acc0.8883209245471719, rmse0.06763296628175008), (@143, #17, acc0.8883209245471719, rmse0.06763296628175008), (@147, #17, acc0.8883209245471719, rmse0.06763296628175008), (@151, #17, acc0.8883209245471719, rmse0.06763296628175), (@155, #17, acc0.8883209245471719, rmse0.06763296628175), (@159, #17, acc0.8883209245471719, rmse0.06763296628175), (@163, #17, acc0.8883209245471719, rmse0.06763296628174993), (@167, #17, acc0.8883209245471719, rmse0.06763296628174993), (@172, #17, acc0.8883209245471719, rmse0.06763296628174993), (@176, #17, acc0.8883209245471719, rmse0.06763296628174993), (@181, #17, acc0.8883209245471719, rmse0.0676329662817499), (@185, #17, acc0.8883209245471719, rmse0.06763296628174968), (@190, #17, acc0.8883209245471719, rmse0.06763296628174968), (@194, #17, acc0.8883209245471719, rmse0.06763296628174968), (@199, #17, acc0.8883209245471719, rmse0.06763296628174971), ",result_20200907T212514884932_wfa6_a5_d5MPMPto43200a5tol01.zip
0.1,6,5,5,MP,R,2.86E-02,99%,,,78,68,28,22,55,0,"(@0, #1, acc0.00055561729081009, rmse1544311.597965892), (@0, #5, acc0.05633959328814313, rmse7.5320833364719135), (@0, #15, acc0.23547060784531615, rmse0.9852280132510448), (@0, #21, acc0.43227025225025, rmse0.37570740371104205), (@0, #25, acc0.5023891543504834, rmse0.28480948817940105), (@1, #33, acc0.5916212912545838, rmse0.15786718949878814), (@1, #33, acc0.5775086120680075, rmse0.15576607220843247), (@2, #39, acc0.7948660962329148, rmse0.09385379873193835), (@3, #40, acc0.8134237137459718, rmse0.08705050932077606), (@4, #41, acc0.8434270474497166, rmse0.07924205098019442), (@6, #44, acc0.8886542949216579, rmse0.06467683702889081), (@9, #49, acc0.919546616290699, rmse0.05699079899002571), (@10, #49, acc0.9344371596844093, rmse0.053181368984174616), (@11, #49, acc0.9372152461384599, rmse0.05280894099391426), (@13, #50, acc0.9441049005445049, rmse0.04949960701875607), (@15, #50, acc0.9418824313812646, rmse0.05050654101712177), (@19, #53, acc0.9512168018668741, rmse0.04748909501127067), (@22, #54, acc0.9551061229025447, rmse0.04589132371943799), (@26, #55, acc0.9598844316035116, rmse0.04434284452879836), (@29, #56, acc0.9606622958106457, rmse0.04287500757709459), (@33, #57, acc0.9606622958106457, rmse0.04267780543126794), (@42, #62, acc0.981886876319591, rmse0.03378212721050985), (@45, #62, acc0.9826647405267251, rmse0.033401146926624735), (@52, #64, acc0.9864429381042338, rmse0.03135037864155361), (@58, #65, acc0.987554172685854, rmse0.030789427297417588), (@66, #67, acc0.9892210245582842, rmse0.02967533991727288), (@74, #68, acc0.9898877653072563, rmse0.028879067087529783), (@78, #68, acc0.9904433825980664, rmse0.02858014571745946), ",result_20200907T212335365355_wfa6_a5_d5MPRto43200a5tol01.zip
0.01,7,5,5,MP,MP,2.91E-03,98%,,,13,30,24,4,3,5,"(@0, #1, acc0.00500055561729081, rmse2.6830477625022047), (@0, #30, acc0.975108345371708, rmse0.002913781339436736), (@0, #30, acc0.975108345371708, rmse0.0029137813394368825), (@0, #30, acc0.975108345371708, rmse0.002913781339434337), (@1, #30, acc0.975108345371708, rmse0.0029137813394348386), (@1, #30, acc0.975108345371708, rmse0.0029137813394350467), (@1, #30, acc0.975108345371708, rmse0.002913781339435128), (@1, #30, acc0.975108345371708, rmse0.0029137813394353057), (@2, #30, acc0.975108345371708, rmse0.002913781339432322), (@2, #30, acc0.975108345371708, rmse0.0029137813394323688), (@3, #30, acc0.975108345371708, rmse0.002913781339430328), (@3, #30, acc0.975108345371708, rmse0.0029137813394303313), (@4, #30, acc0.975108345371708, rmse0.002913781339431709), (@4, #30, acc0.975108345371708, rmse0.0029137813394315075), (@5, #30, acc0.975108345371708, rmse0.0029137813394315825), (@6, #30, acc0.975108345371708, rmse0.0029137813394316935), (@6, #30, acc0.975108345371708, rmse0.0029137813394316935), (@7, #30, acc0.975108345371708, rmse0.0029137813394316367), (@8, #30, acc0.975108345371708, rmse0.002913781339431587), (@9, #30, acc0.975108345371708, rmse0.0029137813394315786), (@10, #30, acc0.975108345371708, rmse0.0029137813394318627), (@11, #30, acc0.975108345371708, rmse0.0029137813394318687), (@12, #30, acc0.975108345371708, rmse0.002913781339431839), (@13, #30, acc0.975108345371708, rmse0.002913781339429733), ",result_20200907T212159968172_wfa7_a5_d5MPMPto43200a5tol001.zip
0.01,7,5,5,MP,R,8.60E-03,90%,,,43798,317,89,9337,34449,0,"(@0, #1, acc0.00055561729081009, rmse128661.78946455116), (@0, #5, acc0.006000666740748972, rmse10.804881251630123), (@0, #16, acc0.0727858650961218, rmse358.6066565713784), (@0, #24, acc0.04956106234026003, rmse410802.49932404794), (@0, #36, acc0.07634181575730636, rmse10380.801373629458), (@1, #42, acc0.07178575397266362, rmse497510.2242813311), (@3, #48, acc0.07478608734303811, rmse2441216.265828593), (@5, #53, acc0.09689965551727969, rmse832.1502945391037), (@8, #58, acc0.12256917435270585, rmse6.641521466051486), (@12, #62, acc0.16312923658184242, rmse2.2535272088229297), (@19, #70, acc0.1703522613623736, rmse4.229735853332445), (@23, #72, acc0.18246471830203356, rmse3.826505461287982), (@30, #76, acc0.191243471496833, rmse8.960932280507615), (@43, #83, acc0.2123569285476164, rmse1.222541255888868), (@60, #90, acc0.1795755083898211, rmse40.47221778001108), (@73, #93, acc0.18535392821424604, rmse77.77071189087482), (@87, #96, acc0.21457939771085677, rmse2.0317600198209007), (@106, #100, acc0.20524502722524726, rmse16.073520107613092), (@113, #100, acc0.203689298810979, rmse7.877713818175244), (@143, #106, acc0.22758084231581288, rmse4.02810372004452), (@164, #108, acc0.23791532392488055, rmse2.481303312852223), (@192, #111, acc0.2679186576286254, rmse0.7757767579543821), (@218, #113, acc0.2896988554283809, rmse0.5935769860462707), (@251, #116, acc0.27547505278364265, rmse1.1315165580596387), (@287, #119, acc0.265362818090899, rmse1.0124792737542758), (@349, #125, acc0.2579175463940438, rmse2.0913915110444923), (@425, #131, acc0.2581397933103678, rmse1.5356228424755132), (@493, #135, acc0.28314257139682186, rmse0.9220608256303814), (@558, #138, acc0.29781086787420824, rmse0.5090977022052549), (@664, #144, acc0.30903433714857204, rmse1.818171430414114), (@745, #147, acc0.32536948549838873, rmse0.6284244300185912), (@866, #152, acc0.33225913990443384, rmse0.5708393209316758), (@951, #154, acc0.3413712634737193, rmse0.62295027126472), (@1042, #156, acc0.37237470830092234, rmse0.393197015597815), (@1159, #159, acc0.39526614068229804, rmse0.20859849983017853), (@1346, #165, acc0.3877097455272808, rmse0.29890308747847166), (@1487, #168, acc0.4580508945438382, rmse0.09716411447319791), (@1638, #171, acc0.481497944216024, rmse0.06421837827045518), (@1747, #172, acc0.48494277141904657, rmse0.06185957655018636), (@2004, #178, acc0.5028336481831315, rmse0.07114367273157848), (@2260, #183, acc0.4856095121680187, rmse0.08917662600113051), (@2437, #185, acc0.5168352039115457, rmse0.06352981414097335), (@2776, #191, acc0.5355039448827648, rmse0.0722314036134588), (@2863, #191, acc0.5440604511612401, rmse0.060418471181646956), (@3034, #192, acc0.5589509945549506, rmse0.05634821805523853), (@3337, #196, acc0.5812868096455162, rmse0.044587552754744866), (@3572, #198, acc0.5927325258362041, rmse0.04044674697646321), (@4080, #205, acc0.6129569952216913, rmse0.03727604927246772), (@4418, #208, acc0.6370707856428492, rmse0.0344959568758513), (@4843, #212, acc0.6372930325591732, rmse0.034697466702837), (@4979, #212, acc0.6696299588843205, rmse0.027888542632664742), (@5438, #216, acc0.6585176130681187, rmse0.031915130486705294), (@5585, #216, acc0.6739637737526392, rmse0.026660819975598927), (@5940, #218, acc0.6985220580064452, rmse0.023667696924707143), (@6312, #220, acc0.721969107678631, rmse0.02091386685132467), (@6698, #222, acc0.7517501944660517, rmse0.01814871229598192), (@7100, #224, acc0.7463051450161129, rmse0.018304102252030895), (@7682, #228, acc0.7175241693521502, rmse0.02115265047214977), (@8403, #233, acc0.7437493054783865, rmse0.01950295207594169), (@9082, #237, acc0.7488609845538393, rmse0.018602196802318144), (@9817, #241, acc0.7439715523947106, rmse0.020688130365064592), (@10267, #242, acc0.7510834537170796, rmse0.019725928238466764), (@11436, #249, acc0.7565285031670186, rmse0.01843094482753924), (@12196, #252, acc0.7489721080120013, rmse0.01891477751165236), (@12733, #253, acc0.752861429047672, rmse0.018657793283622152), (@13418, #255, acc0.7563062562506945, rmse0.019115752906247546), (@14270, #258, acc0.7790865651739082, rmse0.017200886228620076), (@15003, #260, acc0.7880875652850317, rmse0.016520227735997296), (@15762, #262, acc0.796199577730859, rmse0.016256481065831236), (@17051, #267, acc0.7994221580175576, rmse0.014659058870570067), (@17920, #269, acc0.7990887876430715, rmse0.014622938036610545), (@19913, #277, acc0.8246471830203356, rmse0.013017440603106343), (@20713, #278, acc0.8237581953550395, rmse0.013198930527367187), (@21148, #278, acc0.8282031336815202, rmse0.012729116574674926), (@22183, #280, acc0.8353150350038894, rmse0.012241101490277484), (@22630, #280, acc0.8375375041671297, rmse0.012139414569417927), (@23730, #282, acc0.8366485165018336, rmse0.011561170287329914), (@25316, #286, acc0.8654294921657962, rmse0.010249224012116255), (@27448, #292, acc0.8759862206911879, rmse0.009383765528784596), (@28501, #293, acc0.8843204800533393, rmse0.008753317034863387), (@29065, #293, acc0.8847649738859873, rmse0.008624249102839822), (@31675, #300, acc0.8839871096788532, rmse0.008692677096799445), (@32269, #300, acc0.8852094677186354, rmse0.008509572638643501), (@33452, #301, acc0.8860984553839315, rmse0.008422036078309296), (@35207, #304, acc0.8814312701411268, rmse0.008579905877434185), (@37335, #308, acc0.8846538504278253, rmse0.008469428506971913), (@39933, #313, acc0.8956550727858651, rmse0.008475880093683033), (@42343, #317, acc0.8966551839093233, rmse0.008604462209156529), (@43798, #318, acc0.901544616068452, rmse0.00841454462699359), ",result_20200908T100045329504_wfa7_a5_d5MPRto43200a5tol001.zip
0.1,7,5,5,MP,MP,1.06E-01,70%,,,2541,16,310,224,178,2126,"(@0, #1, acc0.03778197577508612, rmse2.6830477625022047), (@0, #16, acc0.709523280364485, rmse0.1033651716771868), (@0, #16, acc0.709523280364485, rmse0.10336517167718565), (@0, #16, acc0.7006334037115235, rmse0.10578629000020395), (@0, #16, acc0.7006334037115235, rmse0.10578629000020381), (@0, #16, acc0.7006334037115235, rmse0.1057862900002037), (@0, #16, acc0.7006334037115235, rmse0.1057862900002028), (@0, #16, acc0.7006334037115235, rmse0.10578629000020237), (@0, #16, acc0.7006334037115235, rmse0.10578629000020114), (@0, #16, acc0.7006334037115235, rmse0.10578629000019943), (@1, #16, acc0.7006334037115235, rmse0.10578629000019947), (@1, #16, acc0.7006334037115235, rmse0.10578629000019947), (@1, #16, acc0.7006334037115235, rmse0.10578629000019939), (@1, #16, acc0.7006334037115235, rmse0.10578629000019939), (@1, #16, acc0.7006334037115235, rmse0.10578629000019939), (@2, #16, acc0.7006334037115235, rmse0.10578629000019939), (@2, #16, acc0.7006334037115235, rmse0.10578629000020033), (@2, #16, acc0.7006334037115235, rmse0.10578629000020033), (@3, #16, acc0.7006334037115235, rmse0.10578629000020119), (@3, #16, acc0.7006334037115235, rmse0.10578629000020139), (@3, #16, acc0.7006334037115235, rmse0.10578629000020152), (@4, #16, acc0.7006334037115235, rmse0.10578629000020319), (@4, #16, acc0.7006334037115235, rmse0.10578629000020319), (@5, #16, acc0.7006334037115235, rmse0.10578629000020301), (@5, #16, acc0.7006334037115235, rmse0.10578629000020301), (@6, #16, acc0.7006334037115235, rmse0.1057862900002028), (@6, #16, acc0.7006334037115235, rmse0.1057862900002039), (@7, #16, acc0.7006334037115235, rmse0.10578629000020388), (@7, #16, acc0.7006334037115235, rmse0.10578629000020388), (@8, #16, acc0.7006334037115235, rmse0.10578629000020377), (@8, #16, acc0.7006334037115235, rmse0.10578629000020377), (@9, #16, acc0.7006334037115235, rmse0.10578629000020377), (@9, #16, acc0.7006334037115235, rmse0.10578629000020377), (@10, #16, acc0.7006334037115235, rmse0.10578629000020377), (@11, #16, acc0.7006334037115235, rmse0.10578629000020377), (@11, #16, acc0.7006334037115235, rmse0.10578629000020379), (@12, #16, acc0.7006334037115235, rmse0.10578629000020368), (@13, #16, acc0.7006334037115235, rmse0.10578629000020368), (@13, #16, acc0.7006334037115235, rmse0.1057862900002038), (@14, #16, acc0.7006334037115235, rmse0.10578629000020388), (@15, #16, acc0.7006334037115235, rmse0.10578629000020365), (@16, #16, acc0.7006334037115235, rmse0.10578629000020404), (@17, #16, acc0.7006334037115235, rmse0.10578629000020025), (@18, #16, acc0.7006334037115235, rmse0.10578629000020039), (@19, #16, acc0.7006334037115235, rmse0.10578629000019887), (@20, #16, acc0.7006334037115235, rmse0.10578629000019892), (@21, #16, acc0.7006334037115235, rmse0.10578629000019892), (@22, #16, acc0.7006334037115235, rmse0.10578629000019892), (@23, #16, acc0.7006334037115235, rmse0.10578629000019892), (@24, #16, acc0.7006334037115235, rmse0.10578629000019892), (@26, #16, acc0.7006334037115235, rmse0.1057862900001989), (@27, #16, acc0.7006334037115235, rmse0.1057862900001989), (@28, #16, acc0.7006334037115235, rmse0.1057862900001989), (@30, #16, acc0.7006334037115235, rmse0.10578629000019889), (@31, #16, acc0.7006334037115235, rmse0.10578629000019887), (@32, #16, acc0.7006334037115235, rmse0.10578629000019887), (@34, #16, acc0.7006334037115235, rmse0.10578629000019908), (@35, #16, acc0.7006334037115235, rmse0.10578629000019908), (@37, #16, acc0.7006334037115235, rmse0.1057862900001991), (@39, #16, acc0.7006334037115235, rmse0.1057862900001991), (@40, #16, acc0.7006334037115235, rmse0.1057862900001991), (@42, #16, acc0.7006334037115235, rmse0.10578629000019914), (@43, #16, acc0.7006334037115235, rmse0.10578629000019911), (@45, #16, acc0.7006334037115235, rmse0.10578629000019911), (@47, #16, acc0.7006334037115235, rmse0.10578629000019911), (@49, #16, acc0.7006334037115235, rmse0.10578629000019911), (@50, #16, acc0.7006334037115235, rmse0.10578629000019911), (@52, #16, acc0.7006334037115235, rmse0.10578629000019898), (@54, #16, acc0.7006334037115235, rmse0.10578629000019898), (@56, #16, acc0.7006334037115235, rmse0.10578629000019898), (@58, #16, acc0.7006334037115235, rmse0.10578629000019898), (@60, #16, acc0.7006334037115235, rmse0.10578629000019898), (@62, #16, acc0.7006334037115235, rmse0.10578629000019853), (@64, #16, acc0.7006334037115235, rmse0.10578629000019853), (@67, #16, acc0.7006334037115235, rmse0.10578629000019853), (@69, #16, acc0.7006334037115235, rmse0.10578629000019849), (@71, #16, acc0.7006334037115235, rmse0.10578629000019817), (@73, #16, acc0.7006334037115235, rmse0.10578629000019817), (@76, #16, acc0.7006334037115235, rmse0.10578629000019817), (@78, #16, acc0.7006334037115235, rmse0.10578629000019817), (@81, #16, acc0.7006334037115235, rmse0.1057862900001982), (@83, #16, acc0.7006334037115235, rmse0.10578629000019818), (@86, #16, acc0.7006334037115235, rmse0.10578629000019818), (@88, #16, acc0.7006334037115235, rmse0.10578629000019818), (@91, #16, acc0.7006334037115235, rmse0.10578629000019818), (@94, #16, acc0.7006334037115235, rmse0.10578629000019818), (@96, #16, acc0.7006334037115235, rmse0.10578629000019818), (@99, #16, acc0.7006334037115235, rmse0.10578629000019818), (@102, #16, acc0.7006334037115235, rmse0.1057862900001982), (@104, #16, acc0.7006334037115235, rmse0.1057862900001982), (@107, #16, acc0.7006334037115235, rmse0.1057862900001982), (@110, #16, acc0.7006334037115235, rmse0.1057862900001982), (@113, #16, acc0.7006334037115235, rmse0.10578629000019821), (@116, #16, acc0.7006334037115235, rmse0.1057862900001982), (@119, #16, acc0.7006334037115235, rmse0.10578629000019979), (@122, #16, acc0.7006334037115235, rmse0.10578629000019979), (@126, #16, acc0.7006334037115235, rmse0.10578629000019957), (@129, #16, acc0.7006334037115235, rmse0.10578629000019957), (@132, #16, acc0.7006334037115235, rmse0.10578629000019957), (@135, #16, acc0.7006334037115235, rmse0.10578629000019965), (@139, #16, acc0.7006334037115235, rmse0.10578629000019965), (@142, #16, acc0.7006334037115235, rmse0.10578629000019965), (@146, #16, acc0.7006334037115235, rmse0.10578629000019965), (@150, #16, acc0.7006334037115235, rmse0.10578629000019965), (@154, #16, acc0.7006334037115235, rmse0.10578629000019965), (@157, #16, acc0.7006334037115235, rmse0.10578629000019947), (@161, #16, acc0.7006334037115235, rmse0.10578629000019947), (@165, #16, acc0.7006334037115235, rmse0.10578629000019947), (@169, #16, acc0.7006334037115235, rmse0.1057862900001994), (@173, #16, acc0.7006334037115235, rmse0.1057862900001994), (@177, #16, acc0.7006334037115235, rmse0.1057862900001994), (@181, #16, acc0.7006334037115235, rmse0.10578629000019944), (@185, #16, acc0.7006334037115235, rmse0.10578629000019941), (@190, #16, acc0.7006334037115235, rmse0.10578629000019941), (@194, #16, acc0.7006334037115235, rmse0.10578629000019941), (@199, #16, acc0.7006334037115235, rmse0.10578629000019941), (@203, #16, acc0.7006334037115235, rmse0.10578629000019941), (@208, #16, acc0.7006334037115235, rmse0.10578629000019944), (@213, #16, acc0.7006334037115235, rmse0.10578629000019944), (@218, #16, acc0.7006334037115235, rmse0.10578629000019944), (@222, #16, acc0.7006334037115235, rmse0.10578629000019944), (@227, #16, acc0.7006334037115235, rmse0.10578629000019944), (@232, #16, acc0.7006334037115235, rmse0.10578629000019944), (@237, #16, acc0.7006334037115235, rmse0.10578629000019944), (@242, #16, acc0.7006334037115235, rmse0.10578629000019944), (@247, #16, acc0.7006334037115235, rmse0.10578629000019944), (@252, #16, acc0.7006334037115235, rmse0.10578629000019944), (@257, #16, acc0.7006334037115235, rmse0.10578629000019944), (@263, #16, acc0.7006334037115235, rmse0.10578629000019944), (@268, #16, acc0.7006334037115235, rmse0.10578629000019943), (@273, #16, acc0.7006334037115235, rmse0.10578629000019943), (@279, #16, acc0.7006334037115235, rmse0.10578629000019943), (@284, #16, acc0.7006334037115235, rmse0.10578629000019943), (@289, #16, acc0.7006334037115235, rmse0.10578629000019943), (@295, #16, acc0.7006334037115235, rmse0.10578629000019943), (@300, #16, acc0.7006334037115235, rmse0.10578629000019943), (@306, #16, acc0.7006334037115235, rmse0.10578629000019943), (@312, #16, acc0.7006334037115235, rmse0.10578629000019943), (@318, #16, acc0.7006334037115235, rmse0.10578629000019943), (@324, #16, acc0.7006334037115235, rmse0.10578629000019943), (@330, #16, acc0.7006334037115235, rmse0.10578629000019943), (@336, #16, acc0.7006334037115235, rmse0.10578629000019943), (@342, #16, acc0.7006334037115235, rmse0.10578629000019943), (@347, #16, acc0.7006334037115235, rmse0.10578629000019943), (@354, #16, acc0.7006334037115235, rmse0.10578629000019943), (@360, #16, acc0.7006334037115235, rmse0.10578629000019943), (@366, #16, acc0.7006334037115235, rmse0.10578629000019943), (@372, #16, acc0.7006334037115235, rmse0.10578629000019943), (@378, #16, acc0.7006334037115235, rmse0.10578629000019943), (@385, #16, acc0.7006334037115235, rmse0.10578629000019943), (@391, #16, acc0.7006334037115235, rmse0.10578629000019943), (@397, #16, acc0.7006334037115235, rmse0.10578629000019944), (@404, #16, acc0.7006334037115235, rmse0.10578629000019944), (@411, #16, acc0.7006334037115235, rmse0.10578629000019944), (@418, #16, acc0.7006334037115235, rmse0.10578629000019946), (@425, #16, acc0.7006334037115235, rmse0.10578629000019946), (@431, #16, acc0.7006334037115235, rmse0.10578629000019946), (@438, #16, acc0.7006334037115235, rmse0.10578629000019944), (@446, #16, acc0.7006334037115235, rmse0.10578629000019944), (@453, #16, acc0.7006334037115235, rmse0.10578629000019944), (@460, #16, acc0.7006334037115235, rmse0.10578629000019944), (@468, #16, acc0.7006334037115235, rmse0.10578629000019944), (@475, #16, acc0.7006334037115235, rmse0.10578629000019944), (@482, #16, acc0.7006334037115235, rmse0.10578629000019944), (@490, #16, acc0.7006334037115235, rmse0.10578629000019944), (@497, #16, acc0.7006334037115235, rmse0.10578629000019944), (@504, #16, acc0.7006334037115235, rmse0.10578629000019944), (@512, #16, acc0.7006334037115235, rmse0.10578629000019944), (@520, #16, acc0.7006334037115235, rmse0.10578629000019944), (@527, #16, acc0.7006334037115235, rmse0.10578629000019944), (@535, #16, acc0.7006334037115235, rmse0.10578629000019944), (@543, #16, acc0.7006334037115235, rmse0.10578629000019944), (@551, #16, acc0.7006334037115235, rmse0.10578629000019944), (@558, #16, acc0.7006334037115235, rmse0.10578629000019944), (@566, #16, acc0.7006334037115235, rmse0.10578629000019944), (@574, #16, acc0.7006334037115235, rmse0.10578629000019944), (@582, #16, acc0.7006334037115235, rmse0.10578629000019944), (@590, #16, acc0.7006334037115235, rmse0.10578629000019944), (@598, #16, acc0.7006334037115235, rmse0.10578629000019944), (@606, #16, acc0.7006334037115235, rmse0.10578629000019915), (@615, #16, acc0.7006334037115235, rmse0.10578629000019915), (@623, #16, acc0.7006334037115235, rmse0.10578629000019915), (@631, #16, acc0.7006334037115235, rmse0.10578629000019915), (@640, #16, acc0.7006334037115235, rmse0.10578629000019915), (@648, #16, acc0.7006334037115235, rmse0.10578629000019915), (@657, #16, acc0.7006334037115235, rmse0.10578629000019861), (@665, #16, acc0.7006334037115235, rmse0.10578629000019861), (@674, #16, acc0.7006334037115235, rmse0.10578629000019857), (@683, #16, acc0.7006334037115235, rmse0.10578629000019857), (@691, #16, acc0.7006334037115235, rmse0.10578629000019857), (@701, #16, acc0.7006334037115235, rmse0.10578629000019857), (@710, #16, acc0.7006334037115235, rmse0.10578629000019857), (@719, #16, acc0.7006334037115235, rmse0.10578629000019858), (@728, #16, acc0.7006334037115235, rmse0.10578629000019858), (@738, #16, acc0.7006334037115235, rmse0.10578629000019858), (@747, #16, acc0.7006334037115235, rmse0.10578629000019858), (@757, #16, acc0.7006334037115235, rmse0.10578629000019858), (@767, #16, acc0.7006334037115235, rmse0.1057862900001984), (@777, #16, acc0.7006334037115235, rmse0.1057862900001984), (@787, #16, acc0.7006334037115235, rmse0.1057862900001984), (@797, #16, acc0.7006334037115235, rmse0.10578629000019867), (@808, #16, acc0.7006334037115235, rmse0.10578629000019864), (@818, #16, acc0.7006334037115235, rmse0.10578629000019864), (@828, #16, acc0.7006334037115235, rmse0.10578629000019864), (@838, #16, acc0.7006334037115235, rmse0.10578629000019864), (@849, #16, acc0.7006334037115235, rmse0.10578629000019864), (@860, #16, acc0.7006334037115235, rmse0.10578629000019864), (@871, #16, acc0.7006334037115235, rmse0.10578629000019864), (@882, #16, acc0.7006334037115235, rmse0.10578629000019785), (@893, #16, acc0.7006334037115235, rmse0.10578629000019785), (@904, #16, acc0.7006334037115235, rmse0.10578629000019789), (@915, #16, acc0.7006334037115235, rmse0.10578629000019787), (@927, #16, acc0.7006334037115235, rmse0.10578629000019783), (@938, #16, acc0.7006334037115235, rmse0.10578629000019783), (@950, #16, acc0.7006334037115235, rmse0.10578629000019783), (@962, #16, acc0.7006334037115235, rmse0.10578629000019783), (@973, #16, acc0.7006334037115235, rmse0.10578629000019783), (@986, #16, acc0.7006334037115235, rmse0.10578629000019783), (@998, #16, acc0.7006334037115235, rmse0.1057862900001978), (@1011, #16, acc0.7006334037115235, rmse0.1057862900001978), (@1023, #16, acc0.7006334037115235, rmse0.1057862900001978), (@1036, #16, acc0.7006334037115235, rmse0.1057862900001978), (@1048, #16, acc0.7006334037115235, rmse0.1057862900001978), (@1060, #16, acc0.7006334037115235, rmse0.1057862900001978), (@1073, #16, acc0.7006334037115235, rmse0.1057862900001978), (@1086, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1099, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1112, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1127, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1140, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1153, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1167, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1180, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1194, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1208, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1222, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1236, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1250, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1264, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1278, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1293, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1308, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1322, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1337, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1352, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1367, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1382, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1397, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1412, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1428, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1443, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1459, #16, acc0.7006334037115235, rmse0.10578629000019776), (@1475, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1490, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1506, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1522, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1538, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1555, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1571, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1587, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1604, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1620, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1637, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1653, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1670, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1687, #16, acc0.7006334037115235, rmse0.10578629000019783), (@1703, #16, acc0.7006334037115235, rmse0.10578629000019758), (@1720, #16, acc0.7006334037115235, rmse0.10578629000019758), (@1738, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1755, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1772, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1789, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1807, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1824, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1842, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1860, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1878, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1896, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1914, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1932, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1951, #16, acc0.7006334037115235, rmse0.10578629000019778), (@1969, #16, acc0.7006334037115235, rmse0.10578629000019829), (@1988, #16, acc0.7006334037115235, rmse0.10578629000019826), (@2006, #16, acc0.7006334037115235, rmse0.10578629000019826), (@2025, #16, acc0.7006334037115235, rmse0.10578629000019826), (@2044, #16, acc0.7006334037115235, rmse0.10578629000019826), (@2063, #16, acc0.7006334037115235, rmse0.10578629000019824), (@2082, #16, acc0.7006334037115235, rmse0.10578629000019824), (@2101, #16, acc0.7006334037115235, rmse0.10578629000019825), (@2122, #16, acc0.7006334037115235, rmse0.10578629000019825), (@2141, #16, acc0.7006334037115235, rmse0.10578629000019825), (@2162, #16, acc0.7006334037115235, rmse0.10578629000019825), (@2182, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2204, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2224, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2244, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2264, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2285, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2306, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2326, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2347, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2368, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2389, #16, acc0.7006334037115235, rmse0.10578629000019829), (@2411, #16, acc0.7006334037115235, rmse0.10578629000019675), (@2432, #16, acc0.7006334037115235, rmse0.10578629000019675), (@2453, #16, acc0.7006334037115235, rmse0.10578629000019675), (@2475, #16, acc0.7006334037115235, rmse0.10578629000019675), (@2497, #16, acc0.7006334037115235, rmse0.10578629000019675), (@2519, #16, acc0.7006334037115235, rmse0.10578629000019675), (@2541, #16, acc0.7006334037115235, rmse0.10578629000019675), ",result_20200907T220457841168_wfa7_a5_d5MPMPto43200a5tol01.zip
0.1,7,5,5,MP,R,3.27E-02,99%,,,46,58,27,14,31,0,"(@0, #1, acc0.00055561729081009, rmse128661.78946455116), (@0, #5, acc0.06345149461051228, rmse16.574474155621708), (@0, #16, acc0.21424602733637071, rmse1.0426948647944714), (@0, #22, acc0.462718079786643, rmse0.22953861683559246), (@0, #27, acc0.5746194021557951, rmse0.1695323408401088), (@1, #30, acc0.6742971441271253, rmse0.1284439794106672), (@1, #32, acc0.753528169796644, rmse0.10342992155933757), (@2, #34, acc0.7823091454606067, rmse0.09568632609524445), (@3, #39, acc0.8620957884209357, rmse0.0752025111462211), (@4, #41, acc0.8755417268585398, rmse0.06879319081925236), (@5, #43, acc0.9097677519724414, rmse0.05855318686736501), (@6, #44, acc0.9165462829203245, rmse0.056455338824674045), (@8, #45, acc0.9299922213579287, rmse0.0527617492099321), (@9, #46, acc0.9398822091343483, rmse0.050291317128463305), (@11, #48, acc0.9619957773085899, rmse0.04274580135355284), (@14, #50, acc0.9674408267585287, rmse0.04058220413255562), (@15, #50, acc0.9675519502166907, rmse0.04047272888558621), (@17, #51, acc0.9689965551727969, rmse0.03974990199809819), (@21, #53, acc0.975441715746194, rmse0.03779165527683272), (@24, #54, acc0.981997999777753, rmse0.03506619513026258), (@27, #55, acc0.9823313701522391, rmse0.03482578844355354), (@31, #56, acc0.9842204689409935, rmse0.034632996558607854), (@33, #56, acc0.9853317035226137, rmse0.03393359914850273), (@37, #57, acc0.9865540615623958, rmse0.03374491350423649), (@39, #57, acc0.9867763084787199, rmse0.03371576104817571), (@43, #58, acc0.987443049227692, rmse0.032804831077059664), (@46, #58, acc0.9883320368929881, rmse0.03266255780465514), ",result_20200907T212256239601_wfa7_a5_d5MPRto43200a5tol01.zip
0.01,8,5,5,MP,MP,5.43E-14,100%,,,1,24,2,0,0,1,"(@0, #1, acc0.002444716079564396, rmse5.0135334139945025), (@1, #24, acc1.0, rmse5.4740168874873284e-14), ",result_20200907T212137823408_wfa8_a5_d5MPMPto43200a5tol001.zip
0.01,8,5,5,MP,R,4.18E-03,97%,,,26285,293,71,5424,20850,0,"(@0, #1, acc0.00055561729081009, rmse278024.32733494684), (@0, #5, acc0.010890098899877763, rmse202.10221584401032), (@0, #16, acc0.035337259695521726, rmse76402270.76648411), (@0, #29, acc0.035226136237359706, rmse2869320535.715384), (@1, #39, acc0.06678519835537282, rmse436259.8493314602), (@2, #44, acc0.05789532170241138, rmse291259521.4822221), (@5, #52, acc0.06122902544727192, rmse784.1683163754024), (@8, #58, acc0.08845427269696633, rmse14.323194708222662), (@15, #68, acc0.07056339593288143, rmse48076.15799939801), (@22, #74, acc0.13668185353928214, rmse5.772188377334665), (@32, #80, acc0.17868652072452496, rmse6.989547162958631), (@38, #81, acc0.21402378042004666, rmse2.042092352252915), (@45, #83, acc0.2710301144571619, rmse0.4253195295563217), (@69, #94, acc0.3493721524613846, rmse0.16327445273507707), (@87, #98, acc0.3631514612734748, rmse0.13553823823910613), (@106, #102, acc0.3809312145793977, rmse0.107990431392598), (@125, #105, acc0.41271252361373484, rmse0.1685605333789148), (@142, #107, acc0.43049227691965775, rmse0.09711849451387586), (@191, #116, acc0.48116457384153793, rmse0.06622672890169523), (@246, #123, acc0.512056895210579, rmse0.05694415468498814), (@298, #128, acc0.5195021669074341, rmse0.06556332150205454), (@335, #130, acc0.5512834759417713, rmse0.06433593896409573), (@407, #136, acc0.5535059451050117, rmse0.06315391299294601), (@514, #144, acc0.5963995999555506, rmse0.041427704570456), (@672, #154, acc0.5972885876208468, rmse0.044313479639855796), (@792, #159, acc0.629292143571508, rmse0.04020939607468258), (@913, #163, acc0.641626847427492, rmse0.041903870357990494), (@1008, #165, acc0.6611845760640072, rmse0.0368918517006789), (@1131, #168, acc0.6992999222135793, rmse0.03664431694571806), (@1240, #170, acc0.7199688854317147, rmse0.033640304839297766), (@1405, #174, acc0.7495277253028114, rmse0.03026699063170608), (@1584, #178, acc0.741304589398822, rmse0.026739739800215323), (@1905, #186, acc0.7723080342260251, rmse0.02422407086336785), (@2040, #187, acc0.771974663851539, rmse0.024580497953250763), (@2213, #189, acc0.7894210467829759, rmse0.01901026371234645), (@2393, #191, acc0.7860873430381153, rmse0.020036602281619673), (@2622, #194, acc0.8108678742082454, rmse0.017830002018600848), (@2823, #196, acc0.8229803311479054, rmse0.016541065293788088), (@3168, #201, acc0.8362040226691855, rmse0.015712151122828318), (@3500, #205, acc0.8436492943660406, rmse0.014919778599490037), (@3970, #211, acc0.8545393932659184, rmse0.014947222989693629), (@4255, #213, acc0.8586509612179131, rmse0.014072815316273992), (@4552, #215, acc0.8753194799422158, rmse0.01345196340367811), (@4864, #217, acc0.8749861095677297, rmse0.014216248596846207), (@5125, #218, acc0.8748749861095677, rmse0.013546427723432508), (@5524, #221, acc0.8822091343482609, rmse0.014574165297212671), (@5811, #222, acc0.8859873319257695, rmse0.014022858247956642), (@6639, #230, acc0.8993221469052117, rmse0.0085379163059036), (@6979, #231, acc0.8980997888654295, rmse0.008614962053884042), (@7414, #233, acc0.9109901100122236, rmse0.007698505113439113), (@7959, #236, acc0.9104344927214135, rmse0.007689621371580019), (@8344, #237, acc0.9121013445938437, rmse0.007389287450979823), (@8837, #239, acc0.92565840648961, rmse0.006857380028456319), (@9245, #240, acc0.9277697521946883, rmse0.006822304866001283), (@9665, #241, acc0.9307700855650628, rmse0.006651982746295515), (@10533, #246, acc0.9364373819313258, rmse0.0061571025026102115), (@11352, #250, acc0.9438826536281809, rmse0.005726909689534934), (@12221, #254, acc0.9464384931659073, rmse0.005743319644334039), (@12763, #255, acc0.9471052339148794, rmse0.005577121199101673), (@13590, #258, acc0.9528836537393044, rmse0.005459600200157491), (@14869, #264, acc0.9563284809423269, rmse0.005276634290679969), (@16121, #269, acc0.9537726414046005, rmse0.0052599207075546195), (@16808, #270, acc0.9585509501055672, rmse0.004979474299211981), (@17867, #273, acc0.9613290365596178, rmse0.004933139657759626), (@20099, #282, acc0.9584398266474052, rmse0.004993727820783901), (@20932, #283, acc0.9597733081453494, rmse0.004940960017404203), (@22197, #286, acc0.9649961106789643, rmse0.004748913887700568), (@22654, #286, acc0.9649961106789643, rmse0.004657690264972315), (@24178, #290, acc0.9661073452605845, rmse0.004563134403142619), (@25319, #292, acc0.9666629625513946, rmse0.004339886045328868), (@26285, #293, acc0.9719968885431715, rmse0.004183859922888067), ",result_20200908T053132436623_wfa8_a5_d5MPRto43200a5tol001.zip
0.1,8,5,5,MP,MP,2.07E-02,100%,,,0,19,6,0,0,0,"(@0, #1, acc0.00777864207134126, rmse5.0135334139945025), (@0, #18, acc0.8942104678297589, rmse0.07398581452094564), (@0, #18, acc0.8942104678297589, rmse0.07398581452094571), (@0, #19, acc0.9908878764307145, rmse0.028364518915824852), (@0, #19, acc0.9978886542949217, rmse0.022215512422952347), (@0, #19, acc1.0, rmse0.0206901163108456), ",result_20200907T212137411593_wfa8_a5_d5MPMPto43200a5tol01.zip
0.1,8,5,5,MP,R,2.95E-02,99%,,,40,56,26,13,26,0,"(@0, #1, acc0.00055561729081009, rmse278024.32733494684), (@0, #5, acc0.024891654628292032, rmse2690.396731754306), (@0, #14, acc0.1967996444049339, rmse10.012776203903103), (@0, #18, acc0.5015001666851873, rmse0.20105557649786746), (@0, #24, acc0.5780642293588176, rmse0.1982711016911635), (@0, #29, acc0.7278586509612179, rmse0.10783041247454249), (@1, #32, acc0.7924213801533504, rmse0.09137446706660282), (@1, #33, acc0.7977553061451272, rmse0.09196028792322655), (@3, #40, acc0.8809867763084788, rmse0.06726821213831889), (@4, #41, acc0.8855428380931215, rmse0.06492032336878167), (@5, #42, acc0.919879986665185, rmse0.056787992175751), (@6, #42, acc0.9234359373263696, rmse0.05513133891672142), (@7, #44, acc0.9428825425047227, rmse0.0505344731674695), (@9, #45, acc0.9583287031892432, rmse0.04518755109572842), (@10, #46, acc0.9651072341371264, rmse0.043330037735393345), (@13, #49, acc0.9683298144238248, rmse0.04194403686117066), (@16, #51, acc0.9735526169574397, rmse0.03965701069279444), (@19, #52, acc0.9735526169574397, rmse0.038739463668134265), (@22, #53, acc0.9872208023113679, rmse0.032820514155471055), (@25, #54, acc0.9891099011001222, rmse0.03191561877235711), (@29, #56, acc0.9915546171796866, rmse0.030238230265675625), (@31, #56, acc0.9921102344704967, rmse0.03010642814554363), (@33, #56, acc0.9924436048449827, rmse0.030082617801640774), (@35, #56, acc0.9937770863429269, rmse0.02956992080696971), (@38, #56, acc0.9937770863429269, rmse0.029635185112046707), (@40, #56, acc0.9933325925102789, rmse0.02950864951269385), ",result_20200907T212247308148_wfa8_a5_d5MPRto43200a5tol01.zip
0.01,9,5,5,MP,MP,5.41E-04,100%,,,2,50,2,0,0,0,"(@0, #1, acc0.001444604956106234, rmse7.214540180915262), (@2, #50, acc0.9989998888765418, rmse0.0005408360757511244), ",result_20200907T212140162220_wfa9_a5_d5MPMPto43200a5tol001.zip
0.01,9,5,5,MP,R,1.62E-01,32%,,,43434,367,54,6399,37026,0,"(@0, #1, acc0.00055561729081009, rmse207581.87542267673), (@0, #5, acc0.006778530947883098, rmse44.28593896478642), (@0, #18, acc0.010223358150905656, rmse28999.972513755656), (@0, #31, acc0.010112234692743638, rmse25416432875.315098), (@1, #43, acc0.016446271807978665, rmse4.98324550160577e+16), (@2, #49, acc0.016890765640626738, rmse70357604.70704047), (@6, #60, acc0.0166685187243027, rmse8763749614.52146), (@12, #69, acc0.018002000222246916, rmse1049669364.1506925), (@26, #82, acc0.024669407711967996, rmse28862811024.93249), (@43, #91, acc0.0222246916324036, rmse28293146987927.863), (@74, #103, acc0.03722635848427603, rmse6871.940048012795), (@92, #106, acc0.042449161017890875, rmse4558.409635171216), (@99, #106, acc0.043782642515835093, rmse5270.857917483279), (@128, #112, acc0.045560617846427384, rmse2373.1366486133784), (@148, #114, acc0.04311590176686299, rmse217842.862576674), (@249, #133, acc0.04667185242804756, rmse11366.010204303862), (@301, #137, acc0.05045005000555617, rmse5940.829045569201), (@358, #141, acc0.053005889543282586, rmse2877.8242451347787), (@431, #146, acc0.05478386487387488, rmse12313.83607387339), (@514, #151, acc0.05822869207689743, rmse671.0180427812573), (@632, #158, acc0.07067451939104345, rmse354.5898398906996), (@727, #162, acc0.06300700077786421, rmse1658.42054013201), (@971, #175, acc0.0703411490165574, rmse154.40448432780408), (@1213, #184, acc0.06878542060228915, rmse788.2765327504285), (@1591, #196, acc0.07823091454606067, rmse219.63197697570354), (@2004, #206, acc0.08567618624291588, rmse215.43327867490274), (@2338, #212, acc0.0783420380042227, rmse114.44012215744398), (@2753, #219, acc0.08567618624291588, rmse65.25049910027003), (@3221, #226, acc0.09545505056117347, rmse20.306628365054216), (@3330, #226, acc0.09556617401933548, rmse16.767373784971443), (@4253, #240, acc0.10856761862429158, rmse76.96802283793986), (@5206, #251, acc0.1215690632292477, rmse20.330316114758514), (@5593, #253, acc0.12534726080675632, rmse9.945207641751491), (@6256, #258, acc0.11990221135681742, rmse18.31561642648336), (@7555, #269, acc0.14279364373819314, rmse8.640295735892172), (@8083, #271, acc0.16757417490832316, rmse5.5668404922352455), (@8317, #271, acc0.17946438493165906, rmse2.862574007498523), (@10022, #283, acc0.1776864096010668, rmse4.857184638256825), (@11795, #293, acc0.18902100233359262, rmse2.2082913019261814), (@13030, #298, acc0.2019113234803867, rmse1.633943565109468), (@13698, #299, acc0.19957773085898434, rmse1.563018998613787), (@14695, #302, acc0.19646627403044783, rmse2.6031020334990496), (@16118, #307, acc0.22258028669852206, rmse0.7544250002543632), (@19002, #319, acc0.21469052116901877, rmse1.5242603069068066), (@20712, #324, acc0.22924769418824315, rmse1.1837358426958564), (@22125, #327, acc0.23880431159017668, rmse0.7085520530951881), (@24856, #335, acc0.2451383487054117, rmse0.5990349233328777), (@26220, #337, acc0.2710301144571619, rmse0.32714414289578136), (@30831, #350, acc0.27203022558062007, rmse0.3394927713839281), (@33431, #355, acc0.2882542504722747, rmse0.23249608504480596), (@35876, #359, acc0.3000333370374486, rmse0.2254806502683628), (@38726, #364, acc0.3179242138015335, rmse0.19257341541223283), (@41045, #367, acc0.32125791754639405, rmse0.16204374050200773), (@43434, #370, acc0.3304811645738415, rmse0.14952578976268174), ",result_20200908T094805131148_wfa9_a5_d5MPRto43200a5tol001.zip
0.1,9,5,5,MP,MP,3.03E-02,99%,,,4,37,15,1,1,1,"(@0, #1, acc0.008556506278475385, rmse7.214540180915262), (@0, #37, acc0.9883320368929881, rmse0.03190766594767627), (@0, #37, acc0.9886654072674742, rmse0.03172528904393187), (@0, #37, acc0.9886654072674742, rmse0.0317252890439317), (@0, #37, acc0.9886654072674742, rmse0.0317252890439296), (@1, #37, acc0.9918879875541727, rmse0.030284439537716017), (@1, #37, acc0.9918879875541727, rmse0.03028443953771617), (@1, #37, acc0.9918879875541727, rmse0.030284439537715646), (@1, #37, acc0.9918879875541727, rmse0.030284439537715837), (@2, #37, acc0.9918879875541727, rmse0.030284439537716326), (@2, #37, acc0.9918879875541727, rmse0.0302514819790619), (@3, #37, acc0.9918879875541727, rmse0.030251481979061603), (@3, #37, acc0.9918879875541727, rmse0.030251481979061606), (@4, #37, acc0.9918879875541727, rmse0.030251481979061554), (@4, #37, acc0.9918879875541727, rmse0.030251481979061766), ",result_20200907T212149303587_wfa9_a5_d5MPMPto43200a5tol01.zip
0.1,9,5,5,MP,R,3.68E-02,98%,,,564,116,43,163,398,0,"(@0, #1, acc0.00055561729081009, rmse207581.87542267673), (@0, #5, acc0.025780642293588178, rmse44.28593896478642), (@0, #17, acc0.08734303811534615, rmse3.3460556067283695), (@0, #27, acc0.19235470607845317, rmse3.032354667349398), (@0, #31, acc0.2462495832870319, rmse0.840458322042043), (@1, #35, acc0.3740415601733526, rmse0.2807667886941076), (@2, #41, acc0.4681631292365818, rmse0.20670263811763132), (@3, #46, acc0.5642849205467274, rmse0.1633210552362333), (@5, #49, acc0.5620624513834871, rmse0.1569876733515942), (@5, #49, acc0.6012890321146794, rmse0.14349361074871167), (@7, #53, acc0.660517835315035, rmse0.12167071180866988), (@11, #57, acc0.7279697744193799, rmse0.10498925189452821), (@13, #59, acc0.758973219246583, rmse0.09717148850670092), (@16, #61, acc0.7687520835648405, rmse0.09409370014694099), (@23, #67, acc0.8289809978886543, rmse0.07741911470536353), (@35, #75, acc0.8556506278475386, rmse0.07129277747146907), (@42, #77, acc0.8744304922769197, rmse0.06680038754271586), (@55, #82, acc0.8895432825869541, rmse0.06290923262327922), (@63, #83, acc0.9011001222358039, rmse0.06050964301531847), (@81, #88, acc0.9264362706967441, rmse0.05438397258518151), (@86, #88, acc0.9266585176130682, rmse0.05411914661040013), (@108, #93, acc0.9339926658517613, rmse0.052037722075947035), (@114, #93, acc0.9329925547283031, rmse0.051884097950023945), (@121, #93, acc0.9361040115568396, rmse0.05158860404350278), (@134, #94, acc0.9408823202578064, rmse0.05005424634298443), (@149, #95, acc0.9424380486720747, rmse0.049354708965407196), (@163, #96, acc0.9472163573730414, rmse0.04840826850800347), (@171, #96, acc0.9472163573730414, rmse0.048211519111401265), (@179, #96, acc0.9487720857873096, rmse0.047416120695463464), (@196, #97, acc0.9534392710301145, rmse0.04631285512413045), (@217, #99, acc0.9553283698188688, rmse0.04552165552466771), (@240, #101, acc0.9589954439382153, rmse0.04491428321655534), (@288, #107, acc0.9685520613401489, rmse0.041114213952742173), (@313, #108, acc0.9711079008778754, rmse0.04022789890449663), (@338, #109, acc0.9724413823758196, rmse0.03951044382718763), (@365, #110, acc0.974886098455384, rmse0.03926346737601266), (@400, #112, acc0.9757750861206801, rmse0.03897432387095005), (@416, #112, acc0.975330592288032, rmse0.038848324503106664), (@433, #112, acc0.9768863207023003, rmse0.038413423011861014), (@465, #113, acc0.975108345371708, rmse0.03813939410476054), (@508, #115, acc0.9801089009889988, rmse0.03704201113551872), (@527, #115, acc0.9801089009889988, rmse0.03704978161526848), (@564, #116, acc0.9809978886542949, rmse0.036849379856505986), ",result_20200907T213406128761_wfa9_a5_d5MPRto43200a5tol01.zip
0.01,0,10,5,MP,MP,2.63E-04,100%,,,75,87,2,1,51,21,"(@0, #1, acc0.00111123458162018, rmse10.90399294968031), (@75, #87, acc0.9994443827091899, rmse0.0002630130517032963), ",result_20200907T212307165624_wfa0_a10_d5MPMPto43200a10tol001.zip
0.01,0,10,5,MP,R,3.64E+00,17%,,,43262,320,40,4566,38690,0,"(@0, #1, acc0.00111123458162018, rmse252281630299508.53), (@0, #5, acc0.00722302478053117, rmse224.71469908890367), (@0, #7, acc0.005778419824424936, rmse6973850784.499993), (@0, #17, acc0.010112234692743638, rmse868778038.6849954), (@0, #22, acc0.017335259473274807, rmse23559746.968187384), (@0, #32, acc0.026447383042560283, rmse144.60501405824058), (@2, #40, acc0.02289143238137571, rmse4656971981.376238), (@5, #48, acc0.025669518835426158, rmse5.2557278591847254e+23), (@13, #62, acc0.029669963329258805, rmse588132693307.3099), (@26, #73, acc0.02666962995888432, rmse279300214553.56287), (@41, #78, acc0.031892432492499165, rmse392687377.83222234), (@89, #96, acc0.042560284476052895, rmse25451994.896726605), (@153, #108, acc0.039559951105678406, rmse41714117113.601204), (@214, #114, acc0.03844871652405823, rmse2689278845.286738), (@298, #121, acc0.03711523502611401, rmse1831292936.2369328), (@437, #131, acc0.04611623513723747, rmse38949187.53152228), (@611, #140, acc0.05011667963107012, rmse281437.5271471501), (@799, #147, acc0.04944993888209801, rmse96299004.4980249), (@1062, #156, acc0.05456161795755084, rmse146411.4848313763), (@1353, #163, acc0.05811756861873542, rmse385046.6862969409), (@1744, #171, acc0.06245138348705412, rmse92192.03862968723), (@1825, #171, acc0.062118013112568066, rmse13934.7107254773), (@2503, #184, acc0.07311923547060785, rmse41146.36205635161), (@2770, #186, acc0.07545282809201022, rmse113300.93909719378), (@3483, #196, acc0.08078675408378709, rmse1515.2153367601645), (@3955, #200, acc0.08934326036226248, rmse675.486011931276), (@5122, #212, acc0.09912212468052006, rmse232.20682404173678), (@6066, #219, acc0.10378930992332482, rmse221.2452167938041), (@7786, #232, acc0.10834537170796756, rmse144.26627801692106), (@9542, #242, acc0.10134459384376042, rmse463.1696397162645), (@11298, #250, acc0.12679186576286253, rmse67.8513676998521), (@13136, #257, acc0.11467940882320257, rmse102.84897290414321), (@15200, #264, acc0.12734748305367263, rmse28.815466519939612), (@19731, #280, acc0.13957106345149461, rmse10.29390559633276), (@21775, #284, acc0.14057117457495277, rmse7.875686606930049), (@25275, #292, acc0.14668296477386375, rmse5.954628282733199), (@29907, #302, acc0.15857317479719968, rmse3.0873748757018107), (@36615, #315, acc0.1611290143349261, rmse6.5109781930026145), (@39427, #318, acc0.16346260695632847, rmse3.851046756473764), (@41822, #320, acc0.16635181686854095, rmse3.640218186015454), ",result_20200908T101605227194_wfa0_a10_d5MPRto43200a10tol001.zip
0.1,0,10,5,MP,MP,8.12E-02,82%,,,4505,47,168,812,727,2957,"(@0, #1, acc0.003111456828536504, rmse10.90399294968031), (@11, #47, acc0.8168685409489943, rmse0.08128428936409368), (@13, #47, acc0.8168685409489943, rmse0.08128428936409209), (@14, #47, acc0.8158684298255362, rmse0.08143535962591765), (@16, #47, acc0.8158684298255362, rmse0.08143535962591747), (@18, #47, acc0.8158684298255362, rmse0.08143535962591732), (@20, #47, acc0.8158684298255362, rmse0.08143535962591714), (@23, #47, acc0.8158684298255362, rmse0.08143535962591711), (@25, #47, acc0.8158684298255362, rmse0.08143535962591711), (@28, #47, acc0.8157573063673742, rmse0.08143913219941992), (@31, #47, acc0.8157573063673742, rmse0.08143913219941992), (@34, #47, acc0.8157573063673742, rmse0.08143913219941969), (@37, #47, acc0.8157573063673742, rmse0.08143913219941973), (@41, #47, acc0.8157573063673742, rmse0.08143913219941973), (@45, #47, acc0.8157573063673742, rmse0.08143913219941946), (@48, #47, acc0.8157573063673742, rmse0.08143913219941946), (@53, #47, acc0.8157573063673742, rmse0.08143913219941946), (@57, #47, acc0.8157573063673742, rmse0.08143913219941946), (@61, #47, acc0.8157573063673742, rmse0.08143913219941948), (@66, #47, acc0.8157573063673742, rmse0.08143913219941948), (@70, #47, acc0.8157573063673742, rmse0.08143913219941949), (@75, #47, acc0.8157573063673742, rmse0.08143913219941959), (@80, #47, acc0.8157573063673742, rmse0.08143913219941959), (@85, #47, acc0.8157573063673742, rmse0.08143913219941956), (@90, #47, acc0.8157573063673742, rmse0.08143913219941955), (@96, #47, acc0.8157573063673742, rmse0.08143913219941948), (@102, #47, acc0.8157573063673742, rmse0.08143913219941946), (@108, #47, acc0.8169796644071563, rmse0.08129438594396163), (@115, #47, acc0.8169796644071563, rmse0.08129438594396161), (@122, #47, acc0.8169796644071563, rmse0.08129552869578514), (@128, #47, acc0.8169796644071563, rmse0.08129552869578505), (@136, #47, acc0.8169796644071563, rmse0.08129552869578502), (@143, #47, acc0.8169796644071563, rmse0.08129552869578502), (@151, #47, acc0.8169796644071563, rmse0.08129552869578502), (@159, #47, acc0.8169796644071563, rmse0.08129552869578484), (@167, #47, acc0.8169796644071563, rmse0.0812955286957851), (@175, #47, acc0.8169796644071563, rmse0.08129657858207348), (@184, #47, acc0.8169796644071563, rmse0.08129657858207345), (@193, #47, acc0.8169796644071563, rmse0.08129657858207345), (@202, #47, acc0.8169796644071563, rmse0.08129657858207345), (@212, #47, acc0.8169796644071563, rmse0.08129657858207348), (@222, #47, acc0.8169796644071563, rmse0.08129657858207352), (@232, #47, acc0.8169796644071563, rmse0.08129657858207355), (@243, #47, acc0.8169796644071563, rmse0.08129657858207363), (@253, #47, acc0.8169796644071563, rmse0.08129657858207363), (@264, #47, acc0.8169796644071563, rmse0.08129657858207365), (@275, #47, acc0.8169796644071563, rmse0.08129657858207365), (@287, #47, acc0.8169796644071563, rmse0.08129657858207365), (@299, #47, acc0.8169796644071563, rmse0.08129657858207363), (@311, #47, acc0.8169796644071563, rmse0.08129657858207365), (@323, #47, acc0.8169796644071563, rmse0.08129657858207365), (@336, #47, acc0.8169796644071563, rmse0.08129657858207365), (@349, #47, acc0.8169796644071563, rmse0.08129657858207365), (@362, #47, acc0.8169796644071563, rmse0.0812965785820736), (@376, #47, acc0.8169796644071563, rmse0.0812965785820736), (@390, #47, acc0.8169796644071563, rmse0.0812965785820736), (@404, #47, acc0.8169796644071563, rmse0.08129657858207362), (@418, #47, acc0.8169796644071563, rmse0.08129657858207356), (@433, #47, acc0.8169796644071563, rmse0.08129657858207354), (@448, #47, acc0.8169796644071563, rmse0.08129657858207354), (@464, #47, acc0.8169796644071563, rmse0.08129657858207354), (@480, #47, acc0.8169796644071563, rmse0.08129657858207354), (@496, #47, acc0.8169796644071563, rmse0.08129657858207362), (@512, #47, acc0.8169796644071563, rmse0.08129657858207362), (@529, #47, acc0.8169796644071563, rmse0.08129657858207358), (@546, #47, acc0.8169796644071563, rmse0.08129657858207358), (@564, #47, acc0.8169796644071563, rmse0.08129657858207359), (@581, #47, acc0.8169796644071563, rmse0.08129657858207359), (@599, #47, acc0.8169796644071563, rmse0.08129657858207359), (@618, #47, acc0.8169796644071563, rmse0.08129657858207359), (@637, #47, acc0.8169796644071563, rmse0.0812965785820736), (@656, #47, acc0.8169796644071563, rmse0.08129657858207355), (@676, #47, acc0.8169796644071563, rmse0.0812965785820734), (@696, #47, acc0.8169796644071563, rmse0.0812965785820734), (@716, #47, acc0.8169796644071563, rmse0.0812965785820734), (@737, #47, acc0.8169796644071563, rmse0.0812965785820734), (@757, #47, acc0.8169796644071563, rmse0.0812965785820734), (@778, #47, acc0.8169796644071563, rmse0.0812965785820734), (@800, #47, acc0.8169796644071563, rmse0.0812965785820734), (@821, #47, acc0.8169796644071563, rmse0.0812965785820734), (@843, #47, acc0.8169796644071563, rmse0.08129657858207337), (@865, #47, acc0.8169796644071563, rmse0.08129657858207405), (@888, #47, acc0.8169796644071563, rmse0.08129657858207405), (@912, #47, acc0.8169796644071563, rmse0.08129657858207405), (@935, #47, acc0.8169796644071563, rmse0.08129657858207405), (@960, #47, acc0.8169796644071563, rmse0.08129657858207404), (@984, #47, acc0.8169796644071563, rmse0.08129657858207404), (@1009, #47, acc0.8169796644071563, rmse0.08129657858207405), (@1035, #47, acc0.8169796644071563, rmse0.08129657858207405), (@1060, #47, acc0.8169796644071563, rmse0.08129657858207405), (@1087, #47, acc0.8169796644071563, rmse0.08129657858207404), (@1113, #47, acc0.8169796644071563, rmse0.08129657858207402), (@1140, #47, acc0.8169796644071563, rmse0.08129657858207402), (@1167, #47, acc0.8169796644071563, rmse0.08129657858207402), (@1195, #47, acc0.8169796644071563, rmse0.08129657858207401), (@1223, #47, acc0.8169796644071563, rmse0.08129657858207406), (@1252, #47, acc0.8169796644071563, rmse0.08129657858207415), (@1281, #47, acc0.8169796644071563, rmse0.0812965785820742), (@1310, #47, acc0.8169796644071563, rmse0.08129549904090382), (@1339, #47, acc0.8169796644071563, rmse0.08129549904090382), (@1369, #47, acc0.8169796644071563, rmse0.08129549904090384), (@1399, #47, acc0.8169796644071563, rmse0.08129549904090384), (@1429, #47, acc0.8169796644071563, rmse0.08129549904090376), (@1460, #47, acc0.8169796644071563, rmse0.08129549904090376), (@1492, #47, acc0.8169796644071563, rmse0.08129549904090387), (@1524, #47, acc0.8169796644071563, rmse0.08129549904090387), (@1557, #47, acc0.8169796644071563, rmse0.08129549904090387), (@1590, #47, acc0.8169796644071563, rmse0.08129549904090344), (@1624, #47, acc0.8169796644071563, rmse0.08129549904090344), (@1658, #47, acc0.8169796644071563, rmse0.08129549904090344), (@1693, #47, acc0.8169796644071563, rmse0.08129549904090344), (@1728, #47, acc0.8169796644071563, rmse0.08129549904090344), (@1763, #47, acc0.8169796644071563, rmse0.08129549904090344), (@1799, #47, acc0.8169796644071563, rmse0.08129549904090341), (@1835, #47, acc0.8169796644071563, rmse0.08129549904090341), (@1872, #47, acc0.8169796644071563, rmse0.08129549904090308), (@1910, #47, acc0.8169796644071563, rmse0.08129549904090305), (@1948, #47, acc0.8169796644071563, rmse0.08129549904090305), (@1986, #47, acc0.8169796644071563, rmse0.08129549904090305), (@2025, #47, acc0.8169796644071563, rmse0.08129549904090302), (@2065, #47, acc0.8169796644071563, rmse0.08129549904090302), (@2105, #47, acc0.8169796644071563, rmse0.08129549904090298), (@2145, #47, acc0.8169796644071563, rmse0.08129549904090298), (@2186, #47, acc0.8169796644071563, rmse0.08129549904090297), (@2227, #47, acc0.8169796644071563, rmse0.08129549904090297), (@2269, #47, acc0.8169796644071563, rmse0.08129549904090291), (@2311, #47, acc0.8169796644071563, rmse0.08129549904090291), (@2354, #47, acc0.8169796644071563, rmse0.08129549904090291), (@2397, #47, acc0.8169796644071563, rmse0.08129549904090291), (@2441, #47, acc0.8169796644071563, rmse0.0812954990409029), (@2486, #47, acc0.8169796644071563, rmse0.08129549904090289), (@2531, #47, acc0.8169796644071563, rmse0.08129549904090289), (@2576, #47, acc0.8169796644071563, rmse0.08129549904090289), (@2622, #47, acc0.8169796644071563, rmse0.08129549904090289), (@2669, #47, acc0.8169796644071563, rmse0.08129549904090284), (@2716, #47, acc0.8169796644071563, rmse0.08129549904090289), (@2763, #47, acc0.8169796644071563, rmse0.08129549904090282), (@2812, #47, acc0.8169796644071563, rmse0.08129549904090282), (@2860, #47, acc0.8169796644071563, rmse0.08129549904090279), (@2910, #47, acc0.8169796644071563, rmse0.08129549904090279), (@2960, #47, acc0.8169796644071563, rmse0.08129549904090279), (@3010, #47, acc0.8169796644071563, rmse0.08129549904090279), (@3060, #47, acc0.8169796644071563, rmse0.08129549904090279), (@3111, #47, acc0.8169796644071563, rmse0.08129549904090279), (@3162, #47, acc0.8169796644071563, rmse0.08129549904090279), (@3214, #47, acc0.8169796644071563, rmse0.08129549904090279), (@3266, #47, acc0.8169796644071563, rmse0.08129549904090279), (@3319, #47, acc0.8174241582398044, rmse0.08123500058155733), (@3372, #47, acc0.8174241582398044, rmse0.08123500058155722), (@3426, #47, acc0.8174241582398044, rmse0.08123500058155722), (@3480, #47, acc0.8174241582398044, rmse0.08123500058155718), (@3535, #47, acc0.8174241582398044, rmse0.08123500058155723), (@3591, #47, acc0.8174241582398044, rmse0.08123500058155722), (@3648, #47, acc0.8174241582398044, rmse0.08123500058155722), (@3705, #47, acc0.8174241582398044, rmse0.08123500058155725), (@3762, #47, acc0.8174241582398044, rmse0.08123500058155725), (@3820, #47, acc0.8174241582398044, rmse0.08123500058155725), (@3879, #47, acc0.8174241582398044, rmse0.08123500058155725), (@3938, #47, acc0.8174241582398044, rmse0.08123500058155725), (@3998, #47, acc0.8174241582398044, rmse0.08123500058155723), (@4059, #47, acc0.8174241582398044, rmse0.08123500058155725), (@4121, #47, acc0.8174241582398044, rmse0.08123500058155725), (@4183, #47, acc0.8174241582398044, rmse0.08123500058155725), (@4246, #47, acc0.8174241582398044, rmse0.08123500058155725), (@4309, #47, acc0.8174241582398044, rmse0.08123500058155725), (@4373, #47, acc0.8174241582398044, rmse0.08123500058155718), (@4439, #47, acc0.8174241582398044, rmse0.08123500058155726), (@4505, #47, acc0.8174241582398044, rmse0.08123500058155743), ",result_20200907T223902194790_wfa0_a10_d5MPMPto43200a10tol01.zip
0.1,0,10,5,MP,R,3.50E-02,98%,,,4067,152,50,989,3073,0,"(@0, #1, acc0.00111123458162018, rmse252281630299508.53), (@0, #5, acc0.024113790421157907, rmse49.25564710227508), (@0, #7, acc0.04778308700966774, rmse4.932646277428035), (@0, #17, acc0.05211690187798644, rmse45.687801160090565), (@0, #22, acc0.033448160906767416, rmse3185009.1159080486), (@1, #31, acc0.08356484053783754, rmse32.843515439463246), (@2, #35, acc0.1920213357039671, rmse1.049407374252462), (@4, #39, acc0.2628069785531726, rmse0.4865876363922153), (@9, #49, acc0.314812756972997, rmse0.4123634625276978), (@16, #55, acc0.35848427603067007, rmse0.31419259719324694), (@21, #57, acc0.3794866096232915, rmse0.27057130096999177), (@31, #62, acc0.5093899322146905, rmse0.18303537814510357), (@51, #70, acc0.5978442049116568, rmse0.14779001970611208), (@60, #71, acc0.6382931436826315, rmse0.13248950509399393), (@78, #75, acc0.6590732303589287, rmse0.12747063628186917), (@101, #79, acc0.6931881320146683, rmse0.1156494973444808), (@133, #84, acc0.6861873541504612, rmse0.1168676697422657), (@162, #87, acc0.7123013668185354, rmse0.11011851487185884), (@189, #89, acc0.7249694410490054, rmse0.10548223749974531), (@247, #95, acc0.7511945771752417, rmse0.09689065172045393), (@263, #95, acc0.7875319479942215, rmse0.0885798268714555), (@329, #100, acc0.8186465162795866, rmse0.08212998652288392), (@398, #104, acc0.8346482942549173, rmse0.07806330573047153), (@466, #107, acc0.8762084676075119, rmse0.06737361511591862), (@585, #113, acc0.8845427269696633, rmse0.06510447895291775), (@709, #118, acc0.8957661962440271, rmse0.062183219027858554), (@796, #120, acc0.8980997888654295, rmse0.06110749412186925), (@870, #121, acc0.9157684187131904, rmse0.056887242648701195), (@909, #121, acc0.9221024558284254, rmse0.05522529660455642), (@950, #121, acc0.925547283031448, rmse0.05416590819585358), (@1075, #124, acc0.9356595177241915, rmse0.05176103931599221), (@1186, #126, acc0.9396599622180242, rmse0.050858909432791144), (@1233, #126, acc0.9412156906322925, rmse0.05044951908777085), (@1331, #127, acc0.9439937770863429, rmse0.049789518904695636), (@1513, #131, acc0.9475497277475275, rmse0.04835873937339971), (@1569, #131, acc0.9521057895321703, rmse0.04705050898514252), (@1709, #133, acc0.9542171352372486, rmse0.046228834643964926), (@1859, #135, acc0.9604400488943216, rmse0.04400659808682144), (@1985, #136, acc0.9605511723524837, rmse0.04382537456979011), (@2119, #137, acc0.9644404933881542, rmse0.042476585925670385), (@2189, #137, acc0.9668852094677186, rmse0.04181247110434503), (@2329, #138, acc0.969441049005445, rmse0.04104227217624649), (@2476, #139, acc0.9712190243360374, rmse0.04081653156080195), (@2840, #145, acc0.9783309256584065, rmse0.037456473026220155), (@3021, #146, acc0.9785531725747305, rmse0.03710568508868782), (@3310, #149, acc0.9799977775308367, rmse0.036303205636549506), (@3515, #150, acc0.981442382486943, rmse0.03578292889782131), (@3728, #151, acc0.9821091232359151, rmse0.03524398689003061), (@3951, #152, acc0.9836648516501834, rmse0.03496402229483022), (@4067, #152, acc0.9846649627736415, rmse0.035049639570960314), ",result_20200907T223736160907_wfa0_a10_d5MPRto43200a10tol01.zip
0.01,1,10,5,MP,MP,4.78E-14,100%,,,8,53,2,0,4,4,"(@0, #1, acc0.004778308700966774, rmse1.788908651788802), (@8, #53, acc1.0, rmse4.820039450205179e-14), ",result_20200907T212146359992_wfa1_a10_d5MPMPto43200a10tol001.zip
0.01,1,10,5,MP,R,1.48E+00,20%,,,43650,313,45,5220,38425,0,"(@0, #1, acc0.00111123458162018, rmse654723.2463253808), (@0, #5, acc0.009667740860095567, rmse230.9738999835184), (@0, #7, acc0.011890210023335927, rmse3772898.102299525), (@0, #16, acc0.014001555728414269, rmse39084653807.30108), (@0, #19, acc0.012890321146794089, rmse2797225439542524.0), (@0, #29, acc0.013779308812090232, rmse10717176068.87031), (@2, #37, acc0.019557728636515167, rmse193717216426.71027), (@4, #44, acc0.02889209912212468, rmse8901354122.244806), (@7, #50, acc0.028780975663962663, rmse1288775642970.4602), (@11, #55, acc0.03544838315368374, rmse783654165.7585887), (@16, #58, acc0.03400377819757751, rmse27063920.34610398), (@38, #77, acc0.039226580731192354, rmse62804562172.14909), (@73, #89, acc0.043671519057673074, rmse2009378459.9508862), (@103, #94, acc0.05522835870652295, rmse2329360.0291447174), (@159, #103, acc0.06522946994110457, rmse54256.38180796789), (@234, #112, acc0.06534059339926658, rmse61009.75846690244), (@334, #121, acc0.06889654406045116, rmse132881.97682680713), (@526, #136, acc0.0796755195021669, rmse77204.24525351012), (@704, #143, acc0.08812090232248028, rmse1762.0133292600576), (@808, #145, acc0.08934326036226248, rmse2020.210702658181), (@1008, #151, acc0.08656517390821203, rmse6653.326740458625), (@1345, #161, acc0.09256584064896099, rmse221697.6488787857), (@1769, #171, acc0.10090010001111234, rmse2127.145797960747), (@2146, #177, acc0.10612290254472719, rmse438.09968013437185), (@2330, #178, acc0.10634514946105122, rmse611.5975202499346), (@2922, #187, acc0.1129014334926103, rmse83.52183885642741), (@3332, #191, acc0.11867985331703522, rmse68.64681532121611), (@4050, #199, acc0.12601400155572842, rmse55.004608395783556), (@5209, #211, acc0.12234692743638181, rmse186.6861387437476), (@6292, #219, acc0.12756972996999666, rmse275.1788964926507), (@7185, #224, acc0.12890321146794087, rmse790.4218054697338), (@8934, #235, acc0.1432381375708412, rmse58.047860978233345), (@10894, #245, acc0.15212801422380265, rmse84.45095928393575), (@12856, #253, acc0.1537948660962329, rmse31.692731466344295), (@14673, #259, acc0.15568396488498723, rmse22.338335976857252), (@16843, #266, acc0.16190687854206023, rmse12.849792690431132), (@18802, #271, acc0.1752416935215024, rmse5.334379816400455), (@19846, #272, acc0.17435270585620624, rmse4.3985202934627905), (@22253, #278, acc0.17190798977664185, rmse6.856882180733776), (@25160, #285, acc0.18190910101122346, rmse2.2899170883956854), (@27688, #290, acc0.1845760640071119, rmse2.0119783338302857), (@32171, #300, acc0.19291032336926325, rmse1.5759710554056414), (@33721, #301, acc0.19157684187131904, rmse2.1811838060641797), (@37393, #307, acc0.19924436048449828, rmse1.37450743457791), (@41340, #313, acc0.1999111012334704, rmse1.478207574362511), ",result_20200908T100727507174_wfa1_a10_d5MPRto43200a10tol001.zip
0.1,1,10,5,MP,MP,8.39E-02,84%,,,2464,29,167,336,301,1821,"(@0, #1, acc0.04389376597399711, rmse1.788908651788802), (@2, #28, acc0.833870430047783, rmse0.08483340479986806), (@3, #28, acc0.833870430047783, rmse0.0848334047998718), (@3, #28, acc0.833870430047783, rmse0.08483340479987209), (@4, #28, acc0.833870430047783, rmse0.08483340479987211), (@5, #28, acc0.833870430047783, rmse0.08483340479987189), (@5, #28, acc0.833870430047783, rmse0.08483340479987209), (@6, #28, acc0.833870430047783, rmse0.08483340479987203), (@7, #28, acc0.833870430047783, rmse0.08483340479987203), (@8, #28, acc0.833870430047783, rmse0.08483340479987217), (@9, #28, acc0.833870430047783, rmse0.08483340479987217), (@10, #28, acc0.8297588620957884, rmse0.0847665490148134), (@12, #28, acc0.8297588620957884, rmse0.08476654901481342), (@13, #28, acc0.8297588620957884, rmse0.0847665490148134), (@14, #28, acc0.8297588620957884, rmse0.08476654901481348), (@16, #28, acc0.8297588620957884, rmse0.08476654901481348), (@17, #28, acc0.8297588620957884, rmse0.08476654901481347), (@19, #28, acc0.8297588620957884, rmse0.08476339582850355), (@21, #28, acc0.8297588620957884, rmse0.08476339582850355), (@23, #28, acc0.8297588620957884, rmse0.08476339582850355), (@24, #28, acc0.8297588620957884, rmse0.08476339582850356), (@30, #29, acc0.8358706522946994, rmse0.08419472554357799), (@33, #29, acc0.8358706522946994, rmse0.08419472554357797), (@35, #29, acc0.8358706522946994, rmse0.08419472554357804), (@37, #29, acc0.8358706522946994, rmse0.08419472554357806), (@40, #29, acc0.8358706522946994, rmse0.0841947255435781), (@43, #29, acc0.8368707634181576, rmse0.0839780135133023), (@46, #29, acc0.8368707634181576, rmse0.08397801351330234), (@49, #29, acc0.8368707634181576, rmse0.08397801351330236), (@52, #29, acc0.8368707634181576, rmse0.08397801351330303), (@55, #29, acc0.8368707634181576, rmse0.08397801351330303), (@58, #29, acc0.8368707634181576, rmse0.08397801351330302), (@62, #29, acc0.8368707634181576, rmse0.08397801351330302), (@65, #29, acc0.8368707634181576, rmse0.08397801351330302), (@69, #29, acc0.8368707634181576, rmse0.08397801351330304), (@73, #29, acc0.8368707634181576, rmse0.08397801351330304), (@77, #29, acc0.8368707634181576, rmse0.08396880280474268), (@81, #29, acc0.8368707634181576, rmse0.08396880280474268), (@85, #29, acc0.8368707634181576, rmse0.08396880280474268), (@90, #29, acc0.8368707634181576, rmse0.08396880280474271), (@94, #29, acc0.8368707634181576, rmse0.08396880280474274), (@99, #29, acc0.8368707634181576, rmse0.08396880280474275), (@104, #29, acc0.8368707634181576, rmse0.08396880280474277), (@109, #29, acc0.8368707634181576, rmse0.08396880280474275), (@114, #29, acc0.8368707634181576, rmse0.08396880280474289), (@119, #29, acc0.8368707634181576, rmse0.08396880280474285), (@124, #29, acc0.8368707634181576, rmse0.08396880280474285), (@130, #29, acc0.8368707634181576, rmse0.08396880280474285), (@136, #29, acc0.8368707634181576, rmse0.08396880280474311), (@142, #29, acc0.8368707634181576, rmse0.08396880280474311), (@148, #29, acc0.8368707634181576, rmse0.08396880280474311), (@154, #29, acc0.8368707634181576, rmse0.08396880280474311), (@160, #29, acc0.8368707634181576, rmse0.08396880280474311), (@166, #29, acc0.8368707634181576, rmse0.08396880280474314), (@173, #29, acc0.8368707634181576, rmse0.0839688028047431), (@180, #29, acc0.8368707634181576, rmse0.0839688028047431), (@187, #29, acc0.8368707634181576, rmse0.08396880280474303), (@194, #29, acc0.8368707634181576, rmse0.08396880280474303), (@201, #29, acc0.8368707634181576, rmse0.083968802804743), (@208, #29, acc0.8368707634181576, rmse0.083968802804743), (@216, #29, acc0.8368707634181576, rmse0.083968802804743), (@224, #29, acc0.8368707634181576, rmse0.08396880280474307), (@232, #29, acc0.8368707634181576, rmse0.08396880280474309), (@240, #29, acc0.8368707634181576, rmse0.0839688028047431), (@248, #29, acc0.8368707634181576, rmse0.08396880280474314), (@257, #29, acc0.8368707634181576, rmse0.08396880280474286), (@265, #29, acc0.8368707634181576, rmse0.08396880280474286), (@274, #29, acc0.8375375041671297, rmse0.0838651774738851), (@283, #29, acc0.8375375041671297, rmse0.08386517747388508), (@293, #29, acc0.8375375041671297, rmse0.08386517747388508), (@302, #29, acc0.8375375041671297, rmse0.0838651774738851), (@312, #29, acc0.8375375041671297, rmse0.0838651774738851), (@322, #29, acc0.8375375041671297, rmse0.0838651774738851), (@332, #29, acc0.8375375041671297, rmse0.0838651774738851), (@343, #29, acc0.8375375041671297, rmse0.0838651774738851), (@353, #29, acc0.8375375041671297, rmse0.0838651774738851), (@364, #29, acc0.8375375041671297, rmse0.0838651774738851), (@375, #29, acc0.8375375041671297, rmse0.08386517747388512), (@386, #29, acc0.8375375041671297, rmse0.08386517747388512), (@398, #29, acc0.8375375041671297, rmse0.08386517747388512), (@409, #29, acc0.8375375041671297, rmse0.08386517747388512), (@421, #29, acc0.8375375041671297, rmse0.08386517747388512), (@434, #29, acc0.8375375041671297, rmse0.0838651774738851), (@446, #29, acc0.8375375041671297, rmse0.0838651774738851), (@458, #29, acc0.8375375041671297, rmse0.0838651774738851), (@471, #29, acc0.8375375041671297, rmse0.083865177473885), (@484, #29, acc0.8375375041671297, rmse0.08386517747388492), (@497, #29, acc0.8375375041671297, rmse0.08386517747388492), (@510, #29, acc0.8375375041671297, rmse0.08386517747388511), (@524, #29, acc0.8375375041671297, rmse0.08386517747388517), (@538, #29, acc0.8375375041671297, rmse0.08386517747388517), (@553, #29, acc0.8375375041671297, rmse0.08386517747388518), (@567, #29, acc0.8375375041671297, rmse0.08386517747388518), (@582, #29, acc0.8375375041671297, rmse0.08386517747388518), (@597, #29, acc0.8375375041671297, rmse0.08386517747388517), (@613, #29, acc0.8375375041671297, rmse0.08386517747388517), (@628, #29, acc0.8375375041671297, rmse0.08386517747388518), (@644, #29, acc0.8375375041671297, rmse0.08386517747388518), (@660, #29, acc0.8375375041671297, rmse0.08386517747388518), (@677, #29, acc0.8375375041671297, rmse0.08386517747388518), (@693, #29, acc0.8375375041671297, rmse0.08386517747388518), (@710, #29, acc0.8375375041671297, rmse0.08386517747388518), (@727, #29, acc0.8375375041671297, rmse0.08386517747388517), (@745, #29, acc0.8375375041671297, rmse0.08386517747388517), (@762, #29, acc0.8375375041671297, rmse0.08386517747388517), (@779, #29, acc0.8375375041671297, rmse0.08386517747388515), (@797, #29, acc0.8375375041671297, rmse0.08386517747388515), (@815, #29, acc0.8375375041671297, rmse0.08386517747388517), (@834, #29, acc0.8375375041671297, rmse0.08386517747388517), (@852, #29, acc0.8375375041671297, rmse0.08386517747388514), (@871, #29, acc0.8375375041671297, rmse0.08386517747388514), (@891, #29, acc0.8375375041671297, rmse0.08386517747388522), (@911, #29, acc0.8375375041671297, rmse0.08386517747388522), (@931, #29, acc0.8375375041671297, rmse0.08386517747388522), (@951, #29, acc0.8375375041671297, rmse0.08386517747388522), (@971, #29, acc0.8375375041671297, rmse0.08386517747388521), (@993, #29, acc0.8375375041671297, rmse0.08386517747388521), (@1014, #29, acc0.8375375041671297, rmse0.08386517747388521), (@1036, #29, acc0.8375375041671297, rmse0.08386517747388522), (@1058, #29, acc0.8375375041671297, rmse0.08386517747388522), (@1080, #29, acc0.8375375041671297, rmse0.08386517747388524), (@1103, #29, acc0.8375375041671297, rmse0.08386517747388456), (@1125, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1149, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1173, #29, acc0.8375375041671297, rmse0.08386517747388458), (@1196, #29, acc0.8375375041671297, rmse0.08386517747388458), (@1221, #29, acc0.8375375041671297, rmse0.08386517747388458), (@1245, #29, acc0.8375375041671297, rmse0.08386517747388458), (@1270, #29, acc0.8375375041671297, rmse0.08386517747388458), (@1295, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1321, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1347, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1373, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1400, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1427, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1454, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1482, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1510, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1539, #29, acc0.8375375041671297, rmse0.08386517747388453), (@1568, #29, acc0.8375375041671297, rmse0.08386517747388453), (@1596, #29, acc0.8375375041671297, rmse0.08386517747388453), (@1625, #29, acc0.8375375041671297, rmse0.08386517747388453), (@1655, #29, acc0.8375375041671297, rmse0.08386517747388454), (@1684, #29, acc0.8375375041671297, rmse0.08386517747388454), (@1715, #29, acc0.8375375041671297, rmse0.08386517747388454), (@1745, #29, acc0.8375375041671297, rmse0.08386517747388454), (@1776, #29, acc0.8375375041671297, rmse0.08386517747388454), (@1807, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1838, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1869, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1901, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1934, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1966, #29, acc0.8375375041671297, rmse0.08386517747388457), (@1999, #29, acc0.8375375041671297, rmse0.08386517747388457), (@2033, #29, acc0.8375375041671297, rmse0.08386517747388382), (@2066, #29, acc0.8375375041671297, rmse0.08386517747388382), (@2101, #29, acc0.8375375041671297, rmse0.08386517747388382), (@2135, #29, acc0.8375375041671297, rmse0.08386517747388383), (@2170, #29, acc0.8375375041671297, rmse0.08386517747388383), (@2206, #29, acc0.8375375041671297, rmse0.08386517747388383), (@2242, #29, acc0.8375375041671297, rmse0.08386517747388383), (@2278, #29, acc0.8375375041671297, rmse0.08386517747388383), (@2315, #29, acc0.8375375041671297, rmse0.08386517747388383), (@2352, #29, acc0.8375375041671297, rmse0.08386517747388383), (@2389, #29, acc0.8375375041671297, rmse0.08386517747388365), (@2426, #29, acc0.8375375041671297, rmse0.08386517747388367), (@2464, #29, acc0.8375375041671297, rmse0.08386517747388367), ",result_20200907T220345148915_wfa1_a10_d5MPMPto43200a10tol01.zip
0.1,1,10,5,MP,R,3.11E-02,99%,,,7352,171,61,1713,5634,0,"(@0, #1, acc0.002000222246916324, rmse654723.2463253808), (@0, #5, acc0.03711523502611401, rmse9.927747704215484), (@0, #6, acc0.043782642515835093, rmse18.729040748243552), (@0, #15, acc0.0840093343704856, rmse245.01997246241015), (@0, #18, acc0.1925769529947772, rmse0.816688540649877), (@0, #22, acc0.24213801533503723, rmse0.5239035991622112), (@1, #31, acc0.21802422491387932, rmse0.6714497025644881), (@2, #34, acc0.24591621291254584, rmse0.5375309810098063), (@3, #35, acc0.2759195466162907, rmse0.47564808406621517), (@8, #46, acc0.3818202022446939, rmse0.31744809703668275), (@12, #50, acc0.3759306589621069, rmse0.31305790716614207), (@16, #53, acc0.44371596844093786, rmse0.26350686961239916), (@24, #58, acc0.5146127347483054, rmse0.21427361475967213), (@31, #60, acc0.5248360928992111, rmse0.21088064628437986), (@39, #63, acc0.5451716857428603, rmse0.21184320899210987), (@50, #66, acc0.5940660073341483, rmse0.1728368835091559), (@73, #73, acc0.6782975886209579, rmse0.13693501422517967), (@90, #76, acc0.6811867985331703, rmse0.1340126433475657), (@118, #81, acc0.7260806756306256, rmse0.11249016787536299), (@144, #84, acc0.7297477497499723, rmse0.11318067800358488), (@174, #87, acc0.7733081453494832, rmse0.10168432095435796), (@214, #91, acc0.8053117013001445, rmse0.08844996794542394), (@303, #100, acc0.8278697633070341, rmse0.08100844717041741), (@357, #103, acc0.8509834426047339, rmse0.07612136134194088), (@396, #104, acc0.8532059117679742, rmse0.07517376972961944), (@460, #107, acc0.8637626402933659, rmse0.07271829914364837), (@519, #109, acc0.8727636404044894, rmse0.07033153660839801), (@544, #109, acc0.8792088009778865, rmse0.06814169888966322), (@624, #112, acc0.8906545171685742, rmse0.06554262063647832), (@653, #112, acc0.8940993443715969, rmse0.06437958975184979), (@779, #117, acc0.8960995666185132, rmse0.06335106943888817), (@847, #118, acc0.9034337148572064, rmse0.06182173834844102), (@958, #121, acc0.9097677519724414, rmse0.058819098703772534), (@1039, #122, acc0.9126569618846538, rmse0.05833979288891669), (@1170, #125, acc0.9251027891987998, rmse0.055372438077101495), (@1216, #125, acc0.9259917768640961, rmse0.05543087186555055), (@1363, #128, acc0.9306589621069008, rmse0.054192693138652104), (@1470, #129, acc0.9337704189354372, rmse0.05136248080925317), (@1610, #131, acc0.9431047894210468, rmse0.04945645435124615), (@1821, #135, acc0.9509945549505501, rmse0.04718249675141333), (@1986, #137, acc0.9577730858984331, rmse0.044215431161137526), (@2127, #138, acc0.9589954439382153, rmse0.043716709048753015), (@2273, #139, acc0.9604400488943216, rmse0.0433191979273786), (@2350, #139, acc0.9623291476830759, rmse0.04262975680443453), (@2507, #140, acc0.9625513945994, rmse0.04229127361660589), (@2798, #144, acc0.9672185798422047, rmse0.04034448110033291), (@3119, #148, acc0.9714412712523613, rmse0.038952335877453635), (@3366, #150, acc0.9711079008778754, rmse0.03848367127379667), (@3576, #151, acc0.9721080120013335, rmse0.038258526988382155), (@3685, #151, acc0.9715523947105233, rmse0.03800143296151847), (@4019, #154, acc0.9747749749972219, rmse0.03716624058793306), (@4313, #156, acc0.9777753083675964, rmse0.036258407490740885), (@4437, #156, acc0.9779975552839204, rmse0.03595185191862678), (@4820, #159, acc0.9785531725747305, rmse0.035631778093378995), (@5090, #160, acc0.9793310367818646, rmse0.03519473374553405), (@5233, #160, acc0.9799977775308367, rmse0.03503092991656127), (@5669, #163, acc0.9822202466940771, rmse0.03453285283086346), (@6062, #165, acc0.9848872096899656, rmse0.033102649308459506), (@6468, #167, acc0.9862206911879098, rmse0.032087996986258756), (@6897, #169, acc0.9867763084787199, rmse0.03176226677552199), (@7352, #171, acc0.987665296144016, rmse0.031107795676895297), ",result_20200907T233436865162_wfa1_a10_d5MPRto43200a10tol01.zip
0.01,2,10,5,MP,MP,1.20E-03,100%,,,66,126,2,1,53,10,"(@0, #1, acc0.005778419824424936, rmse1.8681194494333049), (@65, #126, acc0.999888876541838, rmse0.001202737397434843), ",result_20200907T212309489812_wfa2_a10_d5MPMPto43200a10tol001.zip
0.01,2,10,5,MP,R,8.93E+04,6%,,,43357,334,35,3746,39606,0,"(@0, #1, acc0.00111123458162018, rmse439784.3377800098), (@0, #5, acc0.0055561729081009, rmse3.415662270154393e+18), (@0, #7, acc0.004222691410156684, rmse5.713539919164339e+16), (@0, #17, acc0.00777864207134126, rmse3.654421084847916e+16), (@0, #22, acc0.0076675186131792425, rmse8528033522.613481), (@0, #31, acc0.007334148238693188, rmse6.795878700991106e+16), (@2, #40, acc0.009001000111123458, rmse54935255256184.055), (@4, #49, acc0.014890543393710412, rmse325538095.66016334), (@14, #66, acc0.013779308812090232, rmse2146361371480.9854), (@26, #75, acc0.01500166685187243, rmse8223027581757.266), (@37, #79, acc0.016001777975330592, rmse876873994986.3556), (@81, #99, acc0.022002444716079563, rmse45898414145932.66), (@138, #112, acc0.024669407711967996, rmse644083866.789174), (@204, #120, acc0.025002778086454052, rmse109088486451.35622), (@330, #133, acc0.026558506500722303, rmse9255944741.779572), (@478, #142, acc0.0290032225802867, rmse353916009901.72565), (@688, #152, acc0.029781086787420825, rmse12208320354228.396), (@1019, #166, acc0.03444827203022558, rmse287421900.4503796), (@1363, #175, acc0.031003444827203023, rmse23602942933.32838), (@1764, #184, acc0.03867096344038227, rmse8804618.898862269), (@2221, #191, acc0.04044893877097455, rmse18210250.387093935), (@2538, #194, acc0.04044893877097455, rmse9474741.954169909), (@3397, #208, acc0.04511612401377931, rmse999285.5202214866), (@4291, #219, acc0.04467163018113124, rmse299498291.20880795), (@5529, #231, acc0.039448827647516393, rmse2249466145.6276145), (@6307, #235, acc0.04889432159128792, rmse10571155.107240906), (@8029, #248, acc0.04833870430047783, rmse427761679.7032737), (@9979, #259, acc0.048449827758639846, rmse1112784644.3098536), (@12839, #274, acc0.04767196355150572, rmse74538619.07541582), (@15999, #286, acc0.05100566729636626, rmse4432880.102631781), (@17354, #288, acc0.05233914879431048, rmse3136930.7114162697), (@22599, #304, acc0.060228914323813755, rmse9962827.836932136), (@25388, #309, acc0.060228914323813755, rmse2061426.3518823965), (@31974, #324, acc0.06311812423602622, rmse2651614.651905048), (@37882, #334, acc0.06311812423602622, rmse89300.54847211232), ",result_20200908T103054559342_wfa2_a10_d5MPRto43200a10tol001.zip
0.1,2,10,5,MP,MP,7.81E-02,83%,,,4829,41,177,795,713,3312,"(@0, #1, acc0.04633848205356151, rmse1.8681194494333049), (@4, #41, acc0.8319813312590287, rmse0.07806800337365899), (@4, #41, acc0.8319813312590287, rmse0.07806800337365948), (@5, #41, acc0.8319813312590287, rmse0.07806800337366021), (@6, #41, acc0.8319813312590287, rmse0.07806800337366052), (@8, #41, acc0.8319813312590287, rmse0.0780680033736613), (@9, #41, acc0.8319813312590287, rmse0.07806800337366074), (@11, #41, acc0.8319813312590287, rmse0.07806800337366075), (@13, #41, acc0.8319813312590287, rmse0.07806800337366064), (@15, #41, acc0.8319813312590287, rmse0.07806800337366088), (@17, #41, acc0.8322035781753528, rmse0.07805602714382037), (@19, #41, acc0.8322035781753528, rmse0.07805602714382033), (@22, #41, acc0.8322035781753528, rmse0.07805602714382037), (@25, #41, acc0.8322035781753528, rmse0.07805602714381955), (@28, #41, acc0.8322035781753528, rmse0.07805602714381933), (@31, #41, acc0.8322035781753528, rmse0.07805602714381933), (@34, #41, acc0.8322035781753528, rmse0.07805602714381944), (@38, #41, acc0.8322035781753528, rmse0.07805602714381948), (@41, #41, acc0.8322035781753528, rmse0.07805602714381946), (@46, #41, acc0.8322035781753528, rmse0.07805602714381919), (@50, #41, acc0.8322035781753528, rmse0.07805602714381922), (@54, #41, acc0.8322035781753528, rmse0.07805602714381919), (@59, #41, acc0.8322035781753528, rmse0.07805602714381919), (@63, #41, acc0.8322035781753528, rmse0.07805602714381919), (@68, #41, acc0.8322035781753528, rmse0.07805602714381919), (@73, #41, acc0.8322035781753528, rmse0.0780560271438196), (@79, #41, acc0.8322035781753528, rmse0.07805602714381964), (@84, #41, acc0.8322035781753528, rmse0.07805602714381957), (@90, #41, acc0.8322035781753528, rmse0.0780560271438193), (@97, #41, acc0.8322035781753528, rmse0.07805561213199709), (@103, #41, acc0.8322035781753528, rmse0.07805561213199709), (@110, #41, acc0.8322035781753528, rmse0.07805425753553343), (@116, #41, acc0.8322035781753528, rmse0.07805425753553343), (@123, #41, acc0.8322035781753528, rmse0.07805425753553344), (@131, #41, acc0.8322035781753528, rmse0.07805425753553281), (@138, #41, acc0.8322035781753528, rmse0.07805425753553281), (@146, #41, acc0.8322035781753528, rmse0.07805425753553281), (@154, #41, acc0.8322035781753528, rmse0.07805425753553281), (@162, #41, acc0.8322035781753528, rmse0.07805425753553281), (@170, #41, acc0.8322035781753528, rmse0.07805425753553281), (@179, #41, acc0.8322035781753528, rmse0.07805425753553276), (@188, #41, acc0.8322035781753528, rmse0.07805425753553277), (@197, #41, acc0.8322035781753528, rmse0.07805425753553295), (@206, #41, acc0.8322035781753528, rmse0.07805425753553293), (@216, #41, acc0.8322035781753528, rmse0.07805425753553301), (@226, #41, acc0.8322035781753528, rmse0.07805425753553298), (@236, #41, acc0.8322035781753528, rmse0.078054257535533), (@246, #41, acc0.8322035781753528, rmse0.07805425753553319), (@257, #41, acc0.8322035781753528, rmse0.07805425753553266), (@268, #41, acc0.8322035781753528, rmse0.07805425753553266), (@280, #41, acc0.8322035781753528, rmse0.07805425753553237), (@291, #41, acc0.8322035781753528, rmse0.07805425753553238), (@303, #41, acc0.8322035781753528, rmse0.07805425753553236), (@315, #41, acc0.8322035781753528, rmse0.07805425753553236), (@328, #41, acc0.8322035781753528, rmse0.07805425753553237), (@341, #41, acc0.8322035781753528, rmse0.07805425753553237), (@354, #41, acc0.8322035781753528, rmse0.07805425753553237), (@367, #41, acc0.8322035781753528, rmse0.07805425753553234), (@381, #41, acc0.8322035781753528, rmse0.07805425753553234), (@395, #41, acc0.8322035781753528, rmse0.07805425753553231), (@409, #41, acc0.8322035781753528, rmse0.07805425753553236), (@424, #41, acc0.8322035781753528, rmse0.07805425753553236), (@439, #41, acc0.8322035781753528, rmse0.07805425753553233), (@454, #41, acc0.8322035781753528, rmse0.07805425753553234), (@469, #41, acc0.8322035781753528, rmse0.07805425753553236), (@485, #41, acc0.8322035781753528, rmse0.07805425753553236), (@501, #41, acc0.8322035781753528, rmse0.07805425753553237), (@517, #41, acc0.8322035781753528, rmse0.07805425753553248), (@534, #41, acc0.8322035781753528, rmse0.0780542575355325), (@551, #41, acc0.8322035781753528, rmse0.0780542575355325), (@569, #41, acc0.8322035781753528, rmse0.07805425753553251), (@587, #41, acc0.8322035781753528, rmse0.07805425753553254), (@605, #41, acc0.8322035781753528, rmse0.07805425753553254), (@624, #41, acc0.8322035781753528, rmse0.07805425753553254), (@643, #41, acc0.8322035781753528, rmse0.0780542575355325), (@662, #41, acc0.8322035781753528, rmse0.07805425753553245), (@683, #41, acc0.8322035781753528, rmse0.07805425753553244), (@703, #41, acc0.8322035781753528, rmse0.07805425753553243), (@724, #41, acc0.8322035781753528, rmse0.07805425753553243), (@745, #41, acc0.8322035781753528, rmse0.07805425753553265), (@767, #41, acc0.8322035781753528, rmse0.07805425753553265), (@789, #41, acc0.8322035781753528, rmse0.07805425753553259), (@811, #41, acc0.8322035781753528, rmse0.0780542575355326), (@834, #41, acc0.8322035781753528, rmse0.07805425753553262), (@858, #41, acc0.8322035781753528, rmse0.0780542575355326), (@881, #41, acc0.8322035781753528, rmse0.0780542575355326), (@905, #41, acc0.8322035781753528, rmse0.0780542575355326), (@929, #41, acc0.8322035781753528, rmse0.0780542575355326), (@953, #41, acc0.8322035781753528, rmse0.0780542575355326), (@978, #41, acc0.8322035781753528, rmse0.0780542575355326), (@1002, #41, acc0.8322035781753528, rmse0.0780542575355326), (@1027, #41, acc0.8322035781753528, rmse0.07805425753553279), (@1053, #41, acc0.8322035781753528, rmse0.07805425753553279), (@1079, #41, acc0.8322035781753528, rmse0.07805425753553279), (@1105, #41, acc0.8322035781753528, rmse0.07805425753553279), (@1131, #41, acc0.8322035781753528, rmse0.07805425753553279), (@1158, #41, acc0.8322035781753528, rmse0.07805425753553279), (@1186, #41, acc0.8322035781753528, rmse0.07805425753553281), (@1214, #41, acc0.8322035781753528, rmse0.07805425753553284), (@1242, #41, acc0.8322035781753528, rmse0.07805425753553284), (@1271, #41, acc0.8322035781753528, rmse0.07805425753553284), (@1300, #41, acc0.8322035781753528, rmse0.07805425753553284), (@1330, #41, acc0.8322035781753528, rmse0.07805425753553284), (@1360, #41, acc0.8322035781753528, rmse0.07805425753553284), (@1391, #41, acc0.8322035781753528, rmse0.07805425753553287), (@1422, #41, acc0.8322035781753528, rmse0.07805425753553283), (@1453, #41, acc0.8322035781753528, rmse0.07805425753553283), (@1484, #41, acc0.8322035781753528, rmse0.07805425753553281), (@1516, #41, acc0.8322035781753528, rmse0.07805425753553279), (@1549, #41, acc0.8322035781753528, rmse0.07805425753553265), (@1582, #41, acc0.8322035781753528, rmse0.07805425753553337), (@1615, #41, acc0.8322035781753528, rmse0.07805425753553337), (@1649, #41, acc0.8322035781753528, rmse0.07805425753553304), (@1684, #41, acc0.8322035781753528, rmse0.07805425753553305), (@1719, #41, acc0.8322035781753528, rmse0.07805425753553305), (@1755, #41, acc0.8322035781753528, rmse0.07805425753553293), (@1790, #41, acc0.8322035781753528, rmse0.07805425753553293), (@1826, #41, acc0.8322035781753528, rmse0.07805425753553294), (@1863, #41, acc0.8322035781753528, rmse0.07805425753553294), (@1900, #41, acc0.8322035781753528, rmse0.07805425753553297), (@1939, #41, acc0.8322035781753528, rmse0.07805425753553287), (@1977, #41, acc0.8322035781753528, rmse0.07805425753553287), (@2015, #41, acc0.8322035781753528, rmse0.07805425753553286), (@2054, #41, acc0.8322035781753528, rmse0.07805425753553286), (@2093, #41, acc0.8322035781753528, rmse0.07805425753553286), (@2133, #41, acc0.8322035781753528, rmse0.07805425753553286), (@2173, #41, acc0.8322035781753528, rmse0.07805425753553287), (@2213, #41, acc0.8322035781753528, rmse0.07805425753553287), (@2254, #41, acc0.8322035781753528, rmse0.07805425753553287), (@2295, #41, acc0.8322035781753528, rmse0.07805425753553283), (@2337, #41, acc0.8322035781753528, rmse0.07805425753553281), (@2380, #41, acc0.8322035781753528, rmse0.07805425753553281), (@2423, #41, acc0.8322035781753528, rmse0.0780542575355335), (@2467, #41, acc0.8322035781753528, rmse0.0780542575355335), (@2511, #41, acc0.8322035781753528, rmse0.0780542575355335), (@2555, #41, acc0.8322035781753528, rmse0.0780542575355335), (@2600, #41, acc0.8322035781753528, rmse0.07805425753553388), (@2645, #41, acc0.8322035781753528, rmse0.07805425753553388), (@2691, #41, acc0.8322035781753528, rmse0.07805425753553388), (@2738, #41, acc0.8322035781753528, rmse0.0780542575355339), (@2785, #41, acc0.8322035781753528, rmse0.07805425753553392), (@2833, #41, acc0.8322035781753528, rmse0.07805425753553392), (@2881, #41, acc0.8322035781753528, rmse0.07805425753553392), (@2930, #41, acc0.8322035781753528, rmse0.07805425753553388), (@2980, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3029, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3079, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3130, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3181, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3233, #41, acc0.8322035781753528, rmse0.07805425753553381), (@3285, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3338, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3392, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3446, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3501, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3555, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3610, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3665, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3722, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3779, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3837, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3895, #41, acc0.8322035781753528, rmse0.0780542575355338), (@3954, #41, acc0.8322035781753528, rmse0.07805425753553354), (@4013, #41, acc0.8322035781753528, rmse0.07805425753553354), (@4072, #41, acc0.8322035781753528, rmse0.07805425753553354), (@4133, #41, acc0.8322035781753528, rmse0.07805425753553354), (@4193, #41, acc0.8322035781753528, rmse0.07805425753553354), (@4255, #41, acc0.8322035781753528, rmse0.07805425753553354), (@4316, #41, acc0.8322035781753528, rmse0.07805425753553354), (@4378, #41, acc0.8322035781753528, rmse0.0780542575355336), (@4440, #41, acc0.8322035781753528, rmse0.07805425753553359), (@4504, #41, acc0.8322035781753528, rmse0.07805425753553358), (@4568, #41, acc0.8322035781753528, rmse0.07805425753553358), (@4632, #41, acc0.8322035781753528, rmse0.07805425753553358), (@4696, #41, acc0.8322035781753528, rmse0.07805425753553358), (@4762, #41, acc0.8322035781753528, rmse0.07805425753553358), (@4829, #41, acc0.8322035781753528, rmse0.07805425753553373), ",result_20200907T224405004198_wfa2_a10_d5MPMPto43200a10tol01.zip
0.1,2,10,5,MP,R,4.17E-02,97%,,,43544,265,69,8545,34988,0,"(@0, #1, acc0.001222358039782198, rmse439784.3377800098), (@0, #5, acc0.010667851983553729, rmse782191019.5387475), (@0, #7, acc0.013223691521280142, rmse44994488.71235403), (@0, #16, acc0.016779642182464718, rmse172800587351.58505), (@0, #21, acc0.04789421046782976, rmse1914.8103120472276), (@0, #28, acc0.09045449494388265, rmse6.0294371179549255), (@2, #38, acc0.0888987665296144, rmse39.215981927341126), (@4, #44, acc0.16757417490832316, rmse1.1819435374434688), (@12, #54, acc0.28247583064784976, rmse0.43837750131139025), (@19, #60, acc0.29303255917324145, rmse0.4261714523431146), (@25, #62, acc0.3587065229469941, rmse0.2884351437299005), (@54, #76, acc0.3760417824202689, rmse0.27351008672538635), (@88, #85, acc0.44793865985109454, rmse0.2178290827709909), (@111, #88, acc0.4648294254917213, rmse0.20681609696427594), (@153, #94, acc0.5279475497277475, rmse0.17359654596921087), (@193, #98, acc0.5620624513834871, rmse0.1571063664076447), (@232, #101, acc0.5845093899322147, rmse0.14936491595476561), (@302, #107, acc0.6131792421380153, rmse0.1369906034237518), (@320, #107, acc0.6166240693410379, rmse0.1368473257965139), (@433, #115, acc0.6446271807978664, rmse0.12587587658140528), (@520, #119, acc0.6765196132903656, rmse0.11742273775446545), (@684, #127, acc0.6984109345482832, rmse0.11216855044720736), (@892, #135, acc0.7215246138459829, rmse0.1068269421004727), (@1050, #139, acc0.7481942438048672, rmse0.10046588878614984), (@1204, #142, acc0.7725302811423491, rmse0.09231047791996178), (@1341, #144, acc0.777864207134126, rmse0.0912325243679676), (@1554, #148, acc0.777864207134126, rmse0.09039066205401501), (@1788, #152, acc0.7939771085676186, rmse0.08687805198551839), (@1863, #152, acc0.796644071563507, rmse0.08623606670484735), (@2129, #156, acc0.802422491387932, rmse0.08465826996582182), (@2338, #158, acc0.8136459606622958, rmse0.08096126895123296), (@2427, #158, acc0.8138682075786199, rmse0.08086090571079685), (@2693, #161, acc0.8217579731081232, rmse0.07928268702292021), (@3140, #167, acc0.8345371707967552, rmse0.07545297131184601), (@3703, #174, acc0.8542060228914323, rmse0.07198154605544604), (@4213, #179, acc0.8685409489943327, rmse0.06761462230101507), (@4494, #180, acc0.8707634181575731, rmse0.06658545701722605), (@4639, #180, acc0.8714301589065452, rmse0.06624927353773451), (@5402, #187, acc0.8814312701411268, rmse0.06475765345813204), (@5828, #189, acc0.8934326036226248, rmse0.06265353260792665), (@6279, #191, acc0.8945438382042449, rmse0.06232642964351303), (@6759, #193, acc0.8975441715746194, rmse0.06118469019000044), (@8017, #202, acc0.907211912434715, rmse0.05876844111881778), (@8255, #202, acc0.9091010112234693, rmse0.05795434332471804), (@9246, #207, acc0.9117679742193577, rmse0.05689181510438996), (@9918, #209, acc0.9183242582509168, rmse0.05583084734967125), (@10767, #212, acc0.9208800977886432, rmse0.055024445433791674), (@11521, #214, acc0.9226580731192354, rmse0.05444329708218993), (@12645, #218, acc0.9271030114457162, rmse0.052887992766271485), (@13503, #220, acc0.9293254806089566, rmse0.05222162310303561), (@14795, #224, acc0.9339926658517613, rmse0.05124822726894211), (@15576, #225, acc0.9352150238915435, rmse0.05075602060777733), (@15988, #225, acc0.9364373819313258, rmse0.050450656542183406), (@17019, #227, acc0.9395488387598622, rmse0.049770059912247214), (@18539, #231, acc0.9454383820424491, rmse0.0489967289951805), (@19929, #234, acc0.9485498388709857, rmse0.04792355239662974), (@21933, #239, acc0.9522169129903323, rmse0.046720609939778356), (@23258, #241, acc0.9539948883209245, rmse0.04594013976012531), (@24652, #243, acc0.9547727525280587, rmse0.0455031141606586), (@26099, #245, acc0.9563284809423269, rmse0.04524598986985266), (@27885, #248, acc0.9589954439382153, rmse0.044577050623639584), (@28510, #248, acc0.9584398266474052, rmse0.044543182492595194), (@30456, #251, acc0.9624402711412379, rmse0.04385064963120607), (@31802, #252, acc0.9632181353483721, rmse0.0434511720913463), (@35037, #258, acc0.9668852094677186, rmse0.04268656146407735), (@35804, #258, acc0.9675519502166907, rmse0.042448057254407236), (@38140, #261, acc0.9682186909656628, rmse0.04193797065823982), (@40186, #263, acc0.9686631847983109, rmse0.041686044377306795), (@42286, #265, acc0.9683298144238248, rmse0.04168998213843516), ",result_20200908T101225084484_wfa2_a10_d5MPRto43200a10tol01.zip
0.01,3,10,5,MP,MP,4.73E-14,100%,,,5,32,2,0,2,3,"(@0, #1, acc0.002666962995888432, rmse4.764956034863976), (@5, #32, acc1.0, rmse4.8116815208381445e-14), ",result_20200907T212144219383_wfa3_a10_d5MPMPto43200a10tol001.zip
0.01,3,10,5,MP,R,7.18E+00,13%,,,43409,318,39,4521,38883,0,"(@0, #1, acc0.00111123458162018, rmse1510967.7584531817), (@0, #5, acc0.008112012445827314, rmse139.3820995240431), (@0, #7, acc0.005333925991776864, rmse5989327552366.518), (@0, #16, acc0.013445938437604178, rmse263540.9660469427), (@0, #20, acc0.011001222358039782, rmse41348487114945.17), (@0, #30, acc0.014223802644738305, rmse336761899.5481257), (@2, #39, acc0.01611290143349261, rmse1904124442519223.2), (@4, #48, acc0.01889098788754306, rmse3363267.3487056727), (@13, #65, acc0.019557728636515167, rmse3639490124298702.5), (@26, #73, acc0.023113679297699745, rmse68056869651.824), (@36, #76, acc0.026447383042560283, rmse393668520690.8168), (@69, #92, acc0.0290032225802867, rmse5405363503.040636), (@123, #105, acc0.03000333370374486, rmse2417694910027.6064), (@183, #112, acc0.034781642404711634, rmse7829847833.520767), (@294, #123, acc0.03755972885876208, rmse955352.2221007112), (@432, #133, acc0.042560284476052895, rmse28402507.29128124), (@649, #145, acc0.04489387709745527, rmse1277007.4457950366), (@986, #159, acc0.05378375375041671, rmse198372.34338130645), (@1283, #166, acc0.05178353150350039, rmse95510.49845596554), (@1630, #173, acc0.058673185909545504, rmse17600.526305205323), (@1947, #178, acc0.06556284031559062, rmse7741.588922137537), (@2308, #183, acc0.06811867985331703, rmse3034.0125058716803), (@2975, #193, acc0.06745193910434492, rmse4347.169379854044), (@3660, #201, acc0.06700744527169686, rmse21030.823804208176), (@4528, #210, acc0.074008223135904, rmse1393.5805189152115), (@5210, #215, acc0.07067451939104345, rmse89558.86562252455), (@6512, #226, acc0.07634181575730636, rmse3390.9804362083673), (@8125, #237, acc0.09123235915101678, rmse267.3910470408355), (@9762, #246, acc0.09056561840204468, rmse426.73074114280877), (@12206, #258, acc0.09545505056117347, rmse121.84784302635957), (@13153, #260, acc0.1024558284253806, rmse56.05169899771789), (@16529, #273, acc0.09767751972441382, rmse132.1289413621686), (@17750, #275, acc0.10078897655295033, rmse103.73235490385757), (@21679, #287, acc0.11323480386709635, rmse40.56922405607987), (@24447, #293, acc0.12145793977108568, rmse9.897293945482467), (@28469, #302, acc0.12801422380264474, rmse10.463340809469628), (@32273, #309, acc0.13401489054339372, rmse5.814608255321963), (@37309, #318, acc0.13234803867096345, rmse7.180681097649848), (@43409, #328, acc0.12856984109345482, rmse12.897154011415976), ",result_20200908T093623519515_wfa3_a10_d5MPRto43200a10tol001.zip
0.1,3,10,5,MP,MP,5.49E-02,95%,,,355,40,57,91,82,179,"(@0, #1, acc0.015223913768196467, rmse4.764956034863976), (@2, #40, acc0.9518835426158462, rmse0.05490858622576195), (@3, #40, acc0.9518835426158462, rmse0.054908586225761336), (@4, #40, acc0.9518835426158462, rmse0.054908586225761336), (@5, #40, acc0.9518835426158462, rmse0.054908586225760586), (@6, #40, acc0.9518835426158462, rmse0.05490858622576045), (@7, #40, acc0.9518835426158462, rmse0.054908586225760406), (@9, #40, acc0.9518835426158462, rmse0.05490858622575967), (@10, #40, acc0.9518835426158462, rmse0.05490858622575966), (@12, #40, acc0.9518835426158462, rmse0.05490858622576011), (@14, #40, acc0.9518835426158462, rmse0.05490858622576012), (@16, #40, acc0.9518835426158462, rmse0.05490858622576009), (@19, #40, acc0.9518835426158462, rmse0.05490858622576003), (@22, #40, acc0.9518835426158462, rmse0.05490858622576015), (@25, #40, acc0.9518835426158462, rmse0.05490858622576024), (@28, #40, acc0.9518835426158462, rmse0.05490858622576051), (@31, #40, acc0.9518835426158462, rmse0.05490858622576044), (@34, #40, acc0.9518835426158462, rmse0.05490858622576042), (@38, #40, acc0.9518835426158462, rmse0.054908586225760406), (@42, #40, acc0.9518835426158462, rmse0.05490858622576039), (@46, #40, acc0.9518835426158462, rmse0.05490858622576039), (@50, #40, acc0.9518835426158462, rmse0.05490858622576126), (@54, #40, acc0.9518835426158462, rmse0.05490858622576119), (@59, #40, acc0.9518835426158462, rmse0.05490858622576033), (@64, #40, acc0.9518835426158462, rmse0.05490858622576123), (@69, #40, acc0.9518835426158462, rmse0.05490858622576061), (@75, #40, acc0.9518835426158462, rmse0.05490858622576041), (@80, #40, acc0.9518835426158462, rmse0.05490858622576043), (@86, #40, acc0.9518835426158462, rmse0.05490858622576079), (@92, #40, acc0.9518835426158462, rmse0.05490858622576079), (@99, #40, acc0.9518835426158462, rmse0.0549085862257608), (@105, #40, acc0.9518835426158462, rmse0.05490858622576089), (@112, #40, acc0.9518835426158462, rmse0.0549085862257609), (@119, #40, acc0.9518835426158462, rmse0.05490858622576065), (@126, #40, acc0.9518835426158462, rmse0.054908586225760496), (@133, #40, acc0.9518835426158462, rmse0.05490858622576047), (@141, #40, acc0.9518835426158462, rmse0.05490858622576044), (@149, #40, acc0.9518835426158462, rmse0.05490858622576045), (@157, #40, acc0.9518835426158462, rmse0.05490858622576052), (@166, #40, acc0.9518835426158462, rmse0.054908586225760586), (@175, #40, acc0.9518835426158462, rmse0.054908586225760544), (@184, #40, acc0.9518835426158462, rmse0.05490858622576039), (@193, #40, acc0.9518835426158462, rmse0.05490858622576035), (@203, #40, acc0.9518835426158462, rmse0.05490858622576232), (@213, #40, acc0.9518835426158462, rmse0.05490858622576232), (@223, #40, acc0.9518835426158462, rmse0.05490858622576272), (@234, #40, acc0.9518835426158462, rmse0.054908586225762716), (@245, #40, acc0.9518835426158462, rmse0.054908586225762716), (@256, #40, acc0.9518835426158462, rmse0.054908586225762716), (@267, #40, acc0.9518835426158462, rmse0.05490858622576239), (@279, #40, acc0.9518835426158462, rmse0.05490858622576239), (@291, #40, acc0.9518835426158462, rmse0.05490858622576239), (@303, #40, acc0.9518835426158462, rmse0.05490858622576203), (@315, #40, acc0.9518835426158462, rmse0.054908586225762064), (@328, #40, acc0.9518835426158462, rmse0.05490858622576192), (@341, #40, acc0.9518835426158462, rmse0.05490858622576192), (@355, #40, acc0.9518835426158462, rmse0.05490858622576173), ",result_20200907T212809588871_wfa3_a10_d5MPMPto43200a10tol01.zip
0.1,3,10,5,MP,R,3.67E-02,98%,,,7573,178,57,1781,5786,0,"(@0, #1, acc0.001222358039782198, rmse1510967.7584531817), (@0, #5, acc0.019779975552839203, rmse1082.110750447108), (@0, #7, acc0.03755972885876208, rmse12.775250854083287), (@0, #17, acc0.06322924769418824, rmse18.956241476852345), (@0, #22, acc0.08534281586842983, rmse9.214163240804206), (@1, #31, acc0.12268029781086788, rmse1.8468834266782923), (@2, #37, acc0.23191465718413157, rmse0.5982899966795603), (@4, #42, acc0.28858762084676076, rmse0.3725417561576317), (@10, #52, acc0.3298144238248694, rmse0.345358749765541), (@16, #56, acc0.3748194243804867, rmse0.2915123547586953), (@24, #61, acc0.46460717857539724, rmse0.2229160297555379), (@34, #65, acc0.5033892654739416, rmse0.19448874611007452), (@47, #69, acc0.530725636181798, rmse0.1842697805290486), (@60, #72, acc0.5723969329925547, rmse0.1632735776463413), (@81, #77, acc0.6200688965440605, rmse0.13999341441380087), (@104, #81, acc0.6620735637293033, rmse0.12863665072929528), (@118, #82, acc0.6730747860873431, rmse0.12446997249858327), (@167, #90, acc0.7230803422602511, rmse0.10840625877694272), (@200, #93, acc0.7706411823535948, rmse0.09426414496134453), (@247, #97, acc0.7761973552616958, rmse0.09223365111079294), (@340, #105, acc0.8057561951327925, rmse0.0857964601479486), (@402, #108, acc0.8265362818090899, rmse0.08115917868247785), (@448, #109, acc0.8314257139682187, rmse0.07967031132275185), (@534, #113, acc0.8542060228914323, rmse0.07276771012896065), (@620, #116, acc0.8682075786198467, rmse0.06926800678702916), (@732, #120, acc0.8728747638626514, rmse0.06738886863566633), (@820, #122, acc0.8776530725636181, rmse0.06653220787072345), (@913, #124, acc0.8773197021891321, rmse0.06643166017874336), (@991, #125, acc0.8833203689298811, rmse0.0654222847393572), (@1095, #127, acc0.8913212579175464, rmse0.06317763863703506), (@1252, #131, acc0.8983220357817535, rmse0.06238948415326096), (@1376, #133, acc0.9085453939326592, rmse0.05937129006502078), (@1509, #135, acc0.9191021224580509, rmse0.05667753956119193), (@1652, #137, acc0.9279919991110124, rmse0.055166223385172956), (@1898, #142, acc0.9357706411823536, rmse0.05369714260522602), (@1966, #142, acc0.9365485053894878, rmse0.05261986405919244), (@2291, #148, acc0.9457717524169352, rmse0.04985480671599844), (@2372, #148, acc0.9475497277475275, rmse0.04958135717340477), (@2453, #148, acc0.9487720857873096, rmse0.04907403513134255), (@2835, #154, acc0.9514390487831982, rmse0.04741372994236956), (@3021, #155, acc0.956884098233137, rmse0.046478923771360627), (@3314, #158, acc0.9593288143127015, rmse0.04578429900820885), (@3519, #159, acc0.9601066785198356, rmse0.045283731166938235), (@3627, #159, acc0.9615512834759418, rmse0.04489497437190097), (@3841, #160, acc0.9621069007667519, rmse0.0443788476751178), (@4176, #163, acc0.9639959995555062, rmse0.04354720698678827), (@4296, #163, acc0.9671074563840427, rmse0.04299294983151957), (@4602, #165, acc0.9667740860095566, rmse0.04231989618405681), (@4854, #166, acc0.9688854317146349, rmse0.041375327972982476), (@5115, #167, acc0.9706634070452272, rmse0.040252207682412375), (@5385, #168, acc0.9719968885431715, rmse0.039467483891670374), (@5669, #169, acc0.9738859873319258, rmse0.039063323208050386), (@6117, #172, acc0.9755528392043561, rmse0.03808613798142623), (@6278, #172, acc0.975441715746194, rmse0.03788345209956397), (@6768, #175, acc0.9755528392043561, rmse0.03769816546462002), (@7205, #177, acc0.9782198022002445, rmse0.0371093192751573), (@7572, #178, acc0.9776641849094344, rmse0.03666981388176028), ",result_20200907T234121388346_wfa3_a10_d5MPRto43200a10tol01.zip
0.01,4,10,5,MP,MP,1.43E-03,100%,,,26,50,5,3,11,11,"(@0, #1, acc0.002444716079564396, rmse7.6709080741581825), (@18, #50, acc0.9986665185020558, rmse0.0014301923974413845), (@20, #50, acc0.9986665185020558, rmse0.001430192397441687), (@23, #50, acc0.9986665185020558, rmse0.001430192397442162), (@25, #50, acc0.9986665185020558, rmse0.0014301923974421676), ",result_20200907T212208695514_wfa4_a10_d5MPMPto43200a10tol001.zip
0.01,4,10,5,MP,R,9.96E+00,13%,,,43378,325,39,4190,39181,0,"(@0, #1, acc0.00166685187243027, rmse4022.8139331740704), (@0, #5, acc0.00611179019891099, rmse693542454.8299588), (@0, #7, acc0.010890098899877763, rmse3363826984.4440002), (@0, #17, acc0.0111123458162018, rmse150308244022.5659), (@0, #22, acc0.012334703855983998, rmse1.016722894248817e+16), (@0, #32, acc0.012890321146794089, rmse6554165275.8998575), (@2, #41, acc0.015335037226358485, rmse5609402486419682.0), (@4, #49, acc0.019891099011001223, rmse6.098468030056961e+18), (@14, #65, acc0.021224580508945438, rmse1556446799025.4111), (@24, #71, acc0.024780531170130016, rmse277545048840.3087), (@34, #74, acc0.025225025002778085, rmse2882060912.096403), (@73, #92, acc0.03322591399044338, rmse80217425641.70047), (@139, #106, acc0.03422602511390154, rmse1267098837405.2056), (@190, #110, acc0.04222691410156684, rmse6552839.640271485), (@288, #120, acc0.04500500055561729, rmse887614.6942595596), (@434, #129, acc0.05278364262695855, rmse1210072.036536479), (@577, #136, acc0.05233914879431048, rmse2155940.467890965), (@855, #149, acc0.05489498833203689, rmse14969342.217192385), (@907, #149, acc0.057561951327925326, rmse11605758.366440816), (@1180, #157, acc0.0567840871207912, rmse2973317.5859866897), (@1512, #165, acc0.05667296366262918, rmse14883996.104962204), (@1810, #170, acc0.057450827869763306, rmse1608371.2290869183), (@2016, #172, acc0.058784309367707524, rmse2222995.326577861), (@2759, #187, acc0.06489609956661851, rmse77928.08310055984), (@3533, #197, acc0.06378486498499833, rmse30035.315489893095), (@4240, #204, acc0.06711856872985887, rmse40562.046526292324), (@4811, #208, acc0.06934103789309923, rmse7693.306245430134), (@5968, #218, acc0.07634181575730636, rmse6166.515972629453), (@7467, #229, acc0.08189798866540726, rmse1791.0527803178934), (@9513, #242, acc0.08478719857761974, rmse884.5102924015794), (@12469, #257, acc0.08856539615512835, rmse879.2329502220657), (@15646, #270, acc0.09867763084787198, rmse149.25266435787492), (@16123, #270, acc0.09978886542949217, rmse104.84629639580815), (@19335, #280, acc0.10134459384376042, rmse87.00576957164866), (@23136, #290, acc0.11656850761195689, rmse40.3863862853003), (@27146, #299, acc0.1160128903211468, rmse76.57208114190921), (@29325, #302, acc0.12112456939659962, rmse23.347551492272164), (@36659, #317, acc0.11901322369152129, rmse31.195042172856116), (@41928, #325, acc0.1327925325036115, rmse9.963820107141233), ",result_20200908T103213006899_wfa4_a10_d5MPRto43200a10tol001.zip
0.1,4,10,5,MP,MP,1.24E-02,100%,,,125,31,43,27,27,69,"(@0, #1, acc0.0065562840315590626, rmse7.6709080741581825), (@2, #30, acc0.7240804533837093, rmse0.10204199574020231), (@3, #30, acc0.7240804533837093, rmse0.10204199574020266), (@3, #30, acc0.7240804533837093, rmse0.10204199574019461), (@4, #30, acc0.7240804533837093, rmse0.10204131960713032), (@4, #30, acc0.7240804533837093, rmse0.10204131960713039), (@5, #30, acc0.7240804533837093, rmse0.10204131960713028), (@6, #30, acc0.7240804533837093, rmse0.10204131960713053), (@7, #30, acc0.7240804533837093, rmse0.1020558326167686), (@8, #30, acc0.7240804533837093, rmse0.10205583261676761), (@9, #30, acc0.7240804533837093, rmse0.10205583261676822), (@11, #30, acc0.7240804533837093, rmse0.1020558326167682), (@12, #30, acc0.7240804533837093, rmse0.10205583261676811), (@14, #30, acc0.7248583175908434, rmse0.1019047815484678), (@15, #30, acc0.7248583175908434, rmse0.10190478154846783), (@17, #30, acc0.7248583175908434, rmse0.10190478154846784), (@19, #30, acc0.7248583175908434, rmse0.10190478154846845), (@21, #30, acc0.7248583175908434, rmse0.10190478154846848), (@23, #30, acc0.7248583175908434, rmse0.10190478154846898), (@25, #30, acc0.7248583175908434, rmse0.10190478154847092), (@27, #30, acc0.7248583175908434, rmse0.10190478154847092), (@30, #30, acc0.7248583175908434, rmse0.1019047815484711), (@32, #30, acc0.7248583175908434, rmse0.10190478154847112), (@35, #30, acc0.7248583175908434, rmse0.10190478154847081), (@38, #30, acc0.7259695521724636, rmse0.10182103374451024), (@41, #30, acc0.7259695521724636, rmse0.10182103374451046), (@44, #30, acc0.7259695521724636, rmse0.10182103374451068), (@47, #30, acc0.7259695521724636, rmse0.10182103374451067), (@51, #30, acc0.7259695521724636, rmse0.10182103374450951), (@54, #30, acc0.7259695521724636, rmse0.10182103374450925), (@58, #30, acc0.7259695521724636, rmse0.10182103374450927), (@62, #30, acc0.7259695521724636, rmse0.10182103374450964), (@66, #30, acc0.7259695521724636, rmse0.10182103374451011), (@70, #30, acc0.7259695521724636, rmse0.10182103374451011), (@74, #30, acc0.7259695521724636, rmse0.10182103374451011), (@78, #30, acc0.7259695521724636, rmse0.10182103374451011), (@83, #30, acc0.7259695521724636, rmse0.10182103374451011), (@87, #30, acc0.7259695521724636, rmse0.10182103374451049), (@92, #30, acc0.7258584287143016, rmse0.10183162995110986), (@97, #30, acc0.7258584287143016, rmse0.10183162995110973), (@102, #30, acc0.7258584287143016, rmse0.10183162995111032), (@107, #30, acc0.7258584287143016, rmse0.10183162995111036), (@125, #31, acc1.0, rmse0.012402305329024605), ",result_20200907T212359854577_wfa4_a10_d5MPMPto43200a10tol01.zip
0.1,4,10,5,MP,R,3.76E-02,98%,,,8183,178,59,1950,6228,0,"(@0, #1, acc0.0071119013223691525, rmse4022.8139331740704), (@0, #5, acc0.023669296588509834, rmse90.14062866236958), (@0, #6, acc0.031003444827203023, rmse133.78029317813898), (@0, #16, acc0.03778197577508612, rmse5924.938173893843), (@0, #20, acc0.04589398822091344, rmse7881.945056860648), (@0, #29, acc0.057339704411601286, rmse5430.23686164023), (@2, #36, acc0.15446160684520502, rmse1.9686263453775783), (@3, #39, acc0.2358039782198022, rmse0.8195209231452033), (@8, #50, acc0.26936326258473164, rmse0.6558127086541699), (@16, #58, acc0.4783864873874875, rmse0.2061178270115632), (@29, #65, acc0.5589509945549506, rmse0.1644047080583245), (@43, #70, acc0.5969552172463607, rmse0.15194533579055505), (@61, #75, acc0.641849094343816, rmse0.14131716325746385), (@75, #77, acc0.6638515390598956, rmse0.1328282994560956), (@105, #83, acc0.7131903544838315, rmse0.11597869430634476), (@129, #86, acc0.7194132681409046, rmse0.1142950568193976), (@151, #88, acc0.7239693299255473, rmse0.11002117979499663), (@188, #92, acc0.7635292810312256, rmse0.10317092607614867), (@218, #94, acc0.7737526391821313, rmse0.09994514083110845), (@281, #100, acc0.777308589843316, rmse0.1017135500571199), (@333, #103, acc0.8013112568063118, rmse0.09575786458261001), (@400, #107, acc0.81497944216024, rmse0.08939587790877097), (@422, #107, acc0.8296477386376264, rmse0.08736273969366048), (@490, #110, acc0.8544282698077564, rmse0.07664808511168272), (@565, #113, acc0.8737637515279475, rmse0.06781312483232821), (@665, #117, acc0.882653628180909, rmse0.06591868977738301), (@761, #120, acc0.8938770974552728, rmse0.06277302679760252), (@795, #120, acc0.8979886654072675, rmse0.0621977510041464), (@866, #121, acc0.8987665296144016, rmse0.06151237589722221), (@978, #124, acc0.9105456161795755, rmse0.05941595531398273), (@1081, #126, acc0.914212690298922, rmse0.05744822794869581), (@1170, #127, acc0.9164351594621625, rmse0.056837911095542606), (@1337, #131, acc0.9238804311590176, rmse0.054690768821404896), (@1440, #132, acc0.9269918879875542, rmse0.0538852295548817), (@1576, #134, acc0.9326591843538171, rmse0.053046079614620656), (@1813, #139, acc0.9392154683853762, rmse0.051402544230227595), (@1977, #141, acc0.9438826536281809, rmse0.049789549375713456), (@2192, #144, acc0.9479942215801755, rmse0.04836772164509943), (@2345, #145, acc0.9498833203689299, rmse0.04797586449042492), (@2545, #147, acc0.9517724191576842, rmse0.046896683446883754), (@2759, #149, acc0.9553283698188688, rmse0.04575364355468491), (@3084, #153, acc0.9587731970218913, rmse0.04483907123785351), (@3283, #154, acc0.9606622958106457, rmse0.04389362548768344), (@3495, #155, acc0.9611067896432937, rmse0.04361121388522441), (@3603, #155, acc0.9623291476830759, rmse0.0434029006650222), (@3715, #155, acc0.962884764973886, rmse0.04323433211437762), (@3940, #156, acc0.9633292588065341, rmse0.04281813067792402), (@4175, #157, acc0.9651072341371264, rmse0.04240385786733786), (@4417, #158, acc0.9642182464718302, rmse0.042381007371769065), (@4804, #161, acc0.9684409378819869, rmse0.04140019431717392), (@4939, #161, acc0.9682186909656628, rmse0.04123572423985066), (@5502, #166, acc0.9721080120013335, rmse0.04041606002069071), (@6051, #170, acc0.9723302589176576, rmse0.03983254776712187), (@6219, #170, acc0.9724413823758196, rmse0.0397699588020762), (@6391, #170, acc0.9739971107900878, rmse0.039482253686161185), (@6821, #172, acc0.9756639626625181, rmse0.038984336072561195), (@7188, #173, acc0.9763307034114902, rmse0.03864546705011894), (@7970, #178, acc0.9786642960328925, rmse0.03753530662421538), (@8183, #178, acc0.9789976664073786, rmse0.037577363080366494), ",result_20200907T235123735858_wfa4_a10_d5MPRto43200a10tol01.zip
0.01,5,10,5,MP,MP,8.21E-05,100%,,,5,36,2,0,2,2,"(@0, #1, acc0.0065562840315590626, rmse4.784965199813092), (@4, #36, acc1.0, rmse8.208930723486361e-05), ",result_20200907T212142715238_wfa5_a10_d5MPMPto43200a10tol001.zip
0.01,5,10,5,MP,R,3.75E-01,30%,,,43399,296,50,6013,37378,0,"(@0, #1, acc0.001222358039782198, rmse657260.3044556963), (@0, #5, acc0.01166796310701189, rmse17.72639573045404), (@0, #7, acc0.009778864318257583, rmse2286520351.755202), (@0, #16, acc0.024891654628292032, rmse30999777686.241814), (@0, #20, acc0.0444493832648072, rmse73120.70403159624), (@0, #30, acc0.028669852205800643, rmse2807381.899026665), (@1, #38, acc0.035003889321035674, rmse82817910315944.25), (@4, #46, acc0.034670518946549614, rmse254554761184.76328), (@11, #58, acc0.031892432492499165, rmse269532568692.0137), (@20, #63, acc0.033670407823091456, rmse1409141.0793750682), (@29, #67, acc0.047005222802533615, rmse386014.8104431243), (@55, #81, acc0.06967440826758528, rmse1555.5380084844883), (@88, #89, acc0.067896432936993, rmse395705.791618457), (@123, #94, acc0.08656517390821203, rmse2209019.7192368307), (@179, #103, acc0.08245360595621735, rmse1007055.0535306225), (@240, #108, acc0.09767751972441382, rmse4701.795554298951), (@314, #114, acc0.09712190243360373, rmse1632.6554150632371), (@426, #122, acc0.11145682853650406, rmse261.45106212723573), (@453, #122, acc0.10856761862429158, rmse493.5468154978753), (@564, #127, acc0.11034559395488387, rmse303.1559869147775), (@742, #135, acc0.10634514946105122, rmse497.760306595369), (@918, #141, acc0.10412268029781087, rmse1113.2709766978685), (@1281, #153, acc0.10890098899877765, rmse1294.3374180904148), (@1563, #159, acc0.11934659406600734, rmse548.580671919284), (@1781, #162, acc0.12812534726080677, rmse126.41431194081898), (@2012, #165, acc0.13490387820868985, rmse253.04264964310048), (@2483, #173, acc0.13923769307700856, rmse26.094457921508305), (@2886, #178, acc0.13734859428825424, rmse24.466787979521058), (@3774, #190, acc0.14168240915657296, rmse52.410415097350764), (@4509, #197, acc0.13468163129236582, rmse66.78883141712878), (@5627, #207, acc0.15946216246249584, rmse16.8581981594222), (@6114, #209, acc0.16468496499611068, rmse8.608030939512018), (@7278, #217, acc0.1623513723747083, rmse11.795580863522352), (@9155, #229, acc0.1672408045338371, rmse17.031905037787602), (@10029, #232, acc0.18313145905100567, rmse4.021508011116348), (@11763, #240, acc0.19335481720191133, rmse4.99179392168729), (@14515, #252, acc0.21813534837204135, rmse2.2083080051838757), (@16264, #257, acc0.23602622513612623, rmse1.8026211555005545), (@18127, #262, acc0.22813645960662296, rmse2.019060342545771), (@19345, #264, acc0.22613623735970664, rmse2.0210385873031003), (@20379, #265, acc0.23302589176575175, rmse1.8289873644422123), (@21706, #267, acc0.23569285476164017, rmse1.5127470934011784), (@23642, #271, acc0.24036004000444494, rmse2.2199761358370496), (@25397, #274, acc0.2636959662184687, rmse0.6781476608131434), (@26612, #275, acc0.27014112679186575, rmse0.7540896091128844), (@30104, #283, acc0.2925880653405934, rmse0.4001112649329257), (@32560, #287, acc0.2849205467274142, rmse0.5683744304056136), (@35987, #293, acc0.26802978108678743, rmse0.87580941387433), (@38025, #295, acc0.2710301144571619, rmse0.7696166686032669), (@39636, #296, acc0.30036670741193466, rmse0.37539522925489144), ",result_20200908T102949865741_wfa5_a10_d5MPRto43200a10tol001.zip
0.1,5,10,5,MP,MP,1.20E-03,100%,,,2,25,4,0,0,1,"(@0, #1, acc0.02455828425380598, rmse4.784965199813092), (@1, #25, acc0.9987776419602178, rmse0.007541248215173138), (@1, #25, acc0.9989998888765418, rmse0.0038074959831510685), (@2, #25, acc1.0, rmse0.0012001960690704277), ",result_20200907T212140237534_wfa5_a10_d5MPMPto43200a10tol01.zip
0.1,5,10,5,MP,R,3.19E-02,99%,,,3771,150,51,884,2883,0,"(@0, #1, acc0.001444604956106234, rmse657260.3044556963), (@0, #5, acc0.017446382931436827, rmse404367.85430214315), (@0, #7, acc0.05467274141571286, rmse2.435866636065371), (@0, #17, acc0.1339037670852317, rmse1.211150975852531), (@0, #21, acc0.19557728636515168, rmse1.8758911148442028), (@1, #29, acc0.28858762084676076, rmse0.48750932401427305), (@3, #38, acc0.42082453605956216, rmse0.2840371799800574), (@4, #39, acc0.44982775863984886, rmse0.25336197069266425), (@8, #46, acc0.5289476608512057, rmse0.21148106722818166), (@12, #51, acc0.5469496610734526, rmse0.19718609239537682), (@22, #59, acc0.611401266807423, rmse0.16088171365951678), (@30, #62, acc0.6429603289254362, rmse0.149956223139067), (@39, #65, acc0.6906322924769419, rmse0.12178731029639309), (@52, #69, acc0.7241915768418713, rmse0.11061795421129084), (@73, #75, acc0.7864207134126014, rmse0.09148311106013816), (@88, #77, acc0.8038670963440382, rmse0.08783333727540377), (@105, #79, acc0.8199799977775308, rmse0.08268742416390407), (@129, #82, acc0.8583175908434271, rmse0.07254343576451648), (@162, #86, acc0.8814312701411268, rmse0.06724939739836444), (@188, #88, acc0.8854317146349594, rmse0.06623475729322298), (@231, #92, acc0.9023224802755861, rmse0.06205083807975873), (@296, #98, acc0.8972108012001333, rmse0.06300240027134078), (@329, #99, acc0.8986554061562396, rmse0.06172573355947028), (@364, #100, acc0.9157684187131904, rmse0.058096324973226365), (@402, #101, acc0.9171019002111346, rmse0.05672986419087754), (@462, #104, acc0.932325813979331, rmse0.05247447803986261), (@518, #106, acc0.9372152461384599, rmse0.05097497518012222), (@579, #108, acc0.9392154683853762, rmse0.05071458533839933), (@661, #111, acc0.9414379375486165, rmse0.0491465161888208), (@752, #114, acc0.9494388265362818, rmse0.04719858963439543), (@850, #117, acc0.9591065673963773, rmse0.04527813054304738), (@979, #121, acc0.9592176908545393, rmse0.04366177865775975), (@1081, #123, acc0.9605511723524837, rmse0.043098268955873105), (@1193, #125, acc0.9669963329258806, rmse0.04071017553739648), (@1288, #126, acc0.9687743082564729, rmse0.04026036192163286), (@1338, #126, acc0.9681075675075008, rmse0.040248050009932444), (@1437, #127, acc0.9705522835870652, rmse0.03948153833421081), (@1570, #129, acc0.9739971107900878, rmse0.038346915151394614), (@1626, #129, acc0.9738859873319258, rmse0.03829286269904488), (@1828, #133, acc0.9746638515390599, rmse0.03790205612842026), (@1951, #134, acc0.9767751972441382, rmse0.037309082181307233), (@2081, #135, acc0.9776641849094344, rmse0.036810392609583055), (@2218, #136, acc0.9787754194910545, rmse0.03661892747917511), (@2359, #137, acc0.9802200244471608, rmse0.0358597639681022), (@2433, #137, acc0.9798866540726747, rmse0.03581678781277224), (@2622, #139, acc0.9823313701522391, rmse0.03487836545217832), (@2908, #143, acc0.9827758639848873, rmse0.03413235062302285), (@2997, #143, acc0.9836648516501834, rmse0.03396830657916395), (@3269, #146, acc0.9851094566062896, rmse0.03346326122738598), (@3512, #148, acc0.9858873208134237, rmse0.03230578987535644), (@3771, #150, acc0.9885542838093121, rmse0.031877355671530334), ",result_20200907T223137706006_wfa5_a10_d5MPRto43200a10tol01.zip
0.01,6,10,5,MP,MP,7.46E-05,100%,,,65,87,2,2,34,28,"(@0, #1, acc0.001889098788754306, rmse5.259125309660897), (@65, #87, acc1.0, rmse7.459599702268891e-05), ",result_20200907T212258851669_wfa6_a10_d5MPMPto43200a10tol001.zip
0.01,6,10,5,MP,R,5.09E-01,21%,,,43439,315,43,5185,38248,0,"(@0, #1, acc0.00166685187243027, rmse825.3629791895056), (@0, #5, acc0.005667296366262918, rmse37.14139260498786), (@0, #7, acc0.004222691410156684, rmse797933380325.2793), (@0, #17, acc0.017668629847760863, rmse5729621.694223134), (@0, #22, acc0.018668740971219025, rmse376224.8458745495), (@0, #31, acc0.01622402489165463, rmse3825360.4827401014), (@2, #40, acc0.017446382931436827, rmse5625063.718418086), (@4, #49, acc0.018224247138570952, rmse45554343.25963093), (@15, #64, acc0.03422602511390154, rmse27114.34802264929), (@28, #73, acc0.03300366707411935, rmse5563409.3207268445), (@42, #77, acc0.0290032225802867, rmse641936612.4767207), (@84, #92, acc0.0357817535281698, rmse113646006.69654197), (@145, #102, acc0.0401155683964885, rmse833678.3671470578), (@200, #107, acc0.035226136237359706, rmse235308992.48453814), (@310, #118, acc0.04822758084231581, rmse838127.1514915094), (@411, #124, acc0.04900544504944994, rmse236555.12759880556), (@551, #132, acc0.04744971663518169, rmse8024767.865641407), (@806, #144, acc0.054228247583064784, rmse8258145.552127566), (@895, #145, acc0.0567840871207912, rmse4097782.359989489), (@1113, #151, acc0.06089565507278587, rmse30629.14382636309), (@1415, #159, acc0.06811867985331703, rmse57360.2638822509), (@1613, #162, acc0.06500722302478053, rmse26537.773213627413), (@1823, #165, acc0.07578619846649627, rmse5406.20543556704), (@2369, #176, acc0.08067563062562506, rmse1506.5901568559211), (@2764, #181, acc0.09156572952550283, rmse173.00249112271044), (@3480, #191, acc0.07889765529503279, rmse43404.68379627288), (@3739, #192, acc0.08167574174908324, rmse11175.750929690761), (@4631, #202, acc0.08234248249805534, rmse4910.5161286660095), (@5921, #214, acc0.08078675408378709, rmse3232.119889145414), (@7280, #224, acc0.10201133459273252, rmse123.12644128558392), (@9746, #240, acc0.10734526058450938, rmse410.7388923137963), (@11362, #247, acc0.1302366929658851, rmse26.049654212898353), (@12604, #251, acc0.12012445827314146, rmse211.89715068689745), (@14194, #256, acc0.12534726080675632, rmse25.124903168199996), (@17697, #269, acc0.13468163129236582, rmse19.90032860017202), (@20042, #275, acc0.14057117457495277, rmse11.988354253926008), (@22026, #279, acc0.166685187243027, rmse1.9700525281389198), (@26668, #291, acc0.16679631070118903, rmse2.3367468491454924), (@29492, #296, acc0.18168685409489943, rmse1.5346135591514645), (@33303, #303, acc0.19146571841315702, rmse1.1849075018086563), (@37924, #311, acc0.18924324924991665, rmse1.0773815776290103), (@40171, #313, acc0.20446716301811313, rmse0.6311379598953708), (@42526, #315, acc0.21246805200577842, rmse0.5088394116674123), ",result_20200908T102923675241_wfa6_a10_d5MPRto43200a10tol001.zip
0.1,6,10,5,MP,MP,4.73E-02,94%,,,366,50,59,89,81,194,"(@0, #1, acc0.012445827314146016, rmse5.259125309660897), (@2, #50, acc0.9425491721302367, rmse0.04747051052476447), (@2, #50, acc0.9425491721302367, rmse0.04747051052476039), (@3, #50, acc0.9425491721302367, rmse0.04747051052476322), (@4, #50, acc0.9425491721302367, rmse0.04747051052476298), (@5, #50, acc0.9434381597955328, rmse0.04733928839828448), (@7, #50, acc0.9434381597955328, rmse0.047339288398284496), (@8, #50, acc0.9434381597955328, rmse0.04733928839828484), (@10, #50, acc0.9434381597955328, rmse0.04733928839828469), (@12, #50, acc0.9434381597955328, rmse0.04733928839828477), (@14, #50, acc0.9434381597955328, rmse0.04733928839828405), (@16, #50, acc0.9434381597955328, rmse0.04733928839828371), (@19, #50, acc0.9434381597955328, rmse0.04733928839828348), (@21, #50, acc0.9434381597955328, rmse0.04733928839828363), (@24, #50, acc0.9434381597955328, rmse0.04733928839828324), (@27, #50, acc0.9434381597955328, rmse0.047339288398283205), (@30, #50, acc0.9434381597955328, rmse0.047339288398283205), (@33, #50, acc0.9434381597955328, rmse0.04733928839828336), (@37, #50, acc0.9434381597955328, rmse0.047339288398283275), (@41, #50, acc0.9434381597955328, rmse0.047339288398283365), (@45, #50, acc0.9434381597955328, rmse0.04733928839828342), (@49, #50, acc0.9434381597955328, rmse0.04733928839828342), (@53, #50, acc0.9434381597955328, rmse0.047339288398283504), (@58, #50, acc0.9434381597955328, rmse0.04733928839828283), (@62, #50, acc0.9434381597955328, rmse0.04733928839828279), (@67, #50, acc0.9434381597955328, rmse0.047339288398283), (@73, #50, acc0.9434381597955328, rmse0.04733928839828292), (@78, #50, acc0.9434381597955328, rmse0.04733928839828296), (@83, #50, acc0.9434381597955328, rmse0.047339288398282955), (@89, #50, acc0.9434381597955328, rmse0.047339288398282775), (@95, #50, acc0.9434381597955328, rmse0.04733928839828274), (@102, #50, acc0.9434381597955328, rmse0.047339288398282685), (@108, #50, acc0.9434381597955328, rmse0.047339288398282685), (@115, #50, acc0.9434381597955328, rmse0.04733928839828234), (@122, #50, acc0.9434381597955328, rmse0.04733928839828209), (@129, #50, acc0.9434381597955328, rmse0.04733928839828208), (@136, #50, acc0.9434381597955328, rmse0.04733928839828208), (@144, #50, acc0.9434381597955328, rmse0.04733928839828193), (@152, #50, acc0.9434381597955328, rmse0.04733928839828186), (@160, #50, acc0.9434381597955328, rmse0.04733928839828123), (@169, #50, acc0.9434381597955328, rmse0.04733928839828126), (@177, #50, acc0.9434381597955328, rmse0.04733928839828123), (@186, #50, acc0.9434381597955328, rmse0.04733928839828122), (@196, #50, acc0.9434381597955328, rmse0.04733928839828112), (@205, #50, acc0.9434381597955328, rmse0.04733928839828111), (@215, #50, acc0.9434381597955328, rmse0.04733928839828114), (@225, #50, acc0.9434381597955328, rmse0.04733928839828114), (@235, #50, acc0.9434381597955328, rmse0.04733928839828114), (@246, #50, acc0.9434381597955328, rmse0.04733928839828114), (@256, #50, acc0.9434381597955328, rmse0.047339288398281), (@268, #50, acc0.9434381597955328, rmse0.047339288398280936), (@279, #50, acc0.9434381597955328, rmse0.04733928839828091), (@291, #50, acc0.9434381597955328, rmse0.04733928839828024), (@303, #50, acc0.9434381597955328, rmse0.04733928839828024), (@315, #50, acc0.9434381597955328, rmse0.047339288398280346), (@327, #50, acc0.9434381597955328, rmse0.04733928839828033), (@340, #50, acc0.9434381597955328, rmse0.047339288398280166), (@352, #50, acc0.9434381597955328, rmse0.047339288398280166), (@366, #50, acc0.9434381597955328, rmse0.04733928839828029), ",result_20200907T212835333280_wfa6_a10_d5MPMPto43200a10tol01.zip
0.1,6,10,5,MP,R,3.33E-02,99%,,,3466,142,54,869,2593,0,"(@0, #1, acc0.004222691410156684, rmse825.3629791895056), (@0, #5, acc0.016335148349816645, rmse93686481.77864242), (@0, #7, acc0.05900655628403156, rmse6.57076740084385), (@0, #15, acc0.12645849538837647, rmse2.2581819331742023), (@0, #19, acc0.19846649627736415, rmse0.7344658347771954), (@0, #27, acc0.2420268918768752, rmse0.587214272568939), (@1, #32, acc0.2552505833981554, rmse0.5490803420306936), (@2, #34, acc0.37059673297033, rmse0.2949349545101154), (@4, #40, acc0.4413823758195355, rmse0.21874187524266336), (@7, #44, acc0.5117235248360928, rmse0.18305418688532893), (@17, #56, acc0.6018446494054895, rmse0.1461809598041359), (@25, #60, acc0.6697410823424825, rmse0.121745087609839), (@33, #63, acc0.6861873541504612, rmse0.11685438397874655), (@52, #70, acc0.7083009223247028, rmse0.11140260737889823), (@56, #70, acc0.7216357373041449, rmse0.10710540889125068), (@78, #75, acc0.759417713079231, rmse0.09596221016129941), (@102, #79, acc0.7931992443604845, rmse0.08677499994988978), (@127, #82, acc0.8253139237693077, rmse0.07935645759103485), (@136, #82, acc0.839315479497722, rmse0.07678589971470487), (@160, #84, acc0.8439826647405267, rmse0.07446429563420187), (@192, #87, acc0.8488720968996555, rmse0.07370234183830579), (@229, #90, acc0.8460940104456051, rmse0.07386295886780629), (@263, #92, acc0.8568729858873209, rmse0.07110702558727496), (@293, #93, acc0.8740971219024336, rmse0.06735256561408062), (@325, #94, acc0.8820980108900989, rmse0.06574116801153913), (@368, #96, acc0.8898766529614401, rmse0.0632270920866672), (@405, #97, acc0.901544616068452, rmse0.06095507729890467), (@425, #97, acc0.9045449494388266, rmse0.06007486020670179), (@522, #103, acc0.9233248138682075, rmse0.05614231482679425), (@583, #105, acc0.9263251472385821, rmse0.055264478428477225), (@651, #107, acc0.9329925547283031, rmse0.05307571539482074), (@722, #109, acc0.9421046782975886, rmse0.05096535824614674), (@784, #110, acc0.9409934437159685, rmse0.0502324390730575), (@899, #114, acc0.9518835426158462, rmse0.04736573678067922), (@971, #115, acc0.9523280364484943, rmse0.047307263128280694), (@1009, #115, acc0.956661851316813, rmse0.04612071447037019), (@1106, #117, acc0.9645516168463163, rmse0.04362852598067037), (@1209, #119, acc0.9635515057228581, rmse0.04309629773531541), (@1295, #120, acc0.9644404933881542, rmse0.04245885799573499), (@1410, #122, acc0.9677741971330148, rmse0.04166711048258803), (@1460, #122, acc0.9688854317146349, rmse0.04145581516707778), (@1641, #126, acc0.9709967774197134, rmse0.04034683520827192), (@1697, #126, acc0.9717746416268475, rmse0.04037185105122336), (@1841, #128, acc0.9723302589176576, rmse0.03981202952757428), (@1995, #130, acc0.9735526169574397, rmse0.03869889273977336), (@2158, #132, acc0.9762195799533282, rmse0.037698239841776275), (@2297, #133, acc0.9778864318257584, rmse0.03747314216563585), (@2370, #133, acc0.9777753083675964, rmse0.03714996062770053), (@2555, #135, acc0.9799977775308367, rmse0.03645078951719974), (@2710, #136, acc0.9807756417379709, rmse0.03618978426230299), (@3001, #140, acc0.9834426047338594, rmse0.03491843576305253), (@3180, #141, acc0.9845538393154795, rmse0.03431518894984917), (@3367, #142, acc0.9864429381042338, rmse0.03342693387353456), (@3466, #142, acc0.9865540615623958, rmse0.03326047099044374), ",result_20200907T222559661584_wfa6_a10_d5MPRto43200a10tol01.zip
0.01,7,10,5,MP,MP,4.08E-03,99%,,,55,66,14,15,19,20,"(@0, #1, acc0.004778308700966774, rmse5.339267000682466), (@11, #66, acc0.9869985553950439, rmse0.004083278001257763), (@13, #66, acc0.9869985553950439, rmse0.00408327800125636), (@15, #66, acc0.9869985553950439, rmse0.004083278001256353), (@17, #66, acc0.9869985553950439, rmse0.004083278001256164), (@19, #66, acc0.9869985553950439, rmse0.004083278001256693), (@22, #66, acc0.9869985553950439, rmse0.004083278001254483), (@26, #66, acc0.9869985553950439, rmse0.004083278001253717), (@30, #66, acc0.9869985553950439, rmse0.004083278001253341), (@34, #66, acc0.9869985553950439, rmse0.004083278001252184), (@38, #66, acc0.9869985553950439, rmse0.004083278001252205), (@44, #66, acc0.9869985553950439, rmse0.004083278001250567), (@49, #66, acc0.9869985553950439, rmse0.004083278001249745), (@55, #66, acc0.9869985553950439, rmse0.004083278001250667), ",result_20200907T212305963587_wfa7_a10_d5MPMPto43200a10tol001.zip
0.01,7,10,5,MP,R,4.90E+02,8%,,,43625,330,36,3587,40033,0,"(@0, #1, acc0.00111123458162018, rmse27625215.5598621), (@0, #5, acc0.017557506389598843, rmse39.38214750729486), (@0, #7, acc0.01622402489165463, rmse1.204438584729246e+18), (@0, #17, acc0.01566840760084454, rmse24199.702854196614), (@0, #22, acc0.021780197799755527, rmse497872.92087145173), (@0, #32, acc0.019224358262029114, rmse42053975598159.55), (@2, #41, acc0.018113123680408936, rmse47811019457.005775), (@5, #50, acc0.018002000222246916, rmse843385313023827.1), (@18, #68, acc0.029336592954772752, rmse36935443508289.17), (@33, #76, acc0.02544727191910212, rmse63242171786.56995), (@46, #80, acc0.02389154350483387, rmse38019562454.62808), (@94, #96, acc0.027225247249694412, rmse7.907338715405118e+16), (@164, #109, acc0.030114457161906878, rmse10438750580693.076), (@238, #116, acc0.036448494277141905, rmse12802495529198.447), (@350, #125, acc0.042560284476052895, rmse222178646.3901261), (@511, #135, acc0.038004222691410156, rmse799826307.1009809), (@720, #145, acc0.04300477830870097, rmse29394502.497679297), (@1072, #159, acc0.03878208689854428, rmse19330027.73537079), (@1189, #160, acc0.03422602511390154, rmse7682505714.229269), (@1554, #169, acc0.04189354372708079, rmse14134693.399282644), (@1932, #176, acc0.039782198022002446, rmse73700268.78178717), (@2233, #180, acc0.04300477830870097, rmse11326041.257735325), (@2564, #184, acc0.04178242026891877, rmse6527855.057124125), (@3494, #200, acc0.04789421046782976, rmse364787.3589823484), (@4247, #208, acc0.04389376597399711, rmse1584143.710883739), (@5351, #219, acc0.0512279142126903, rmse189673.98493714814), (@6142, #224, acc0.05267251916879653, rmse62293.70398716274), (@7723, #236, acc0.055783975997333035, rmse39190.04738736685), (@9547, #247, acc0.06145127236359595, rmse2577.4408382001566), (@12487, #262, acc0.06311812423602622, rmse2618.397185669119), (@16865, #280, acc0.06689632181353483, rmse3295.0060976185196), (@21160, #293, acc0.06678519835537282, rmse17197.587479214322), (@23701, #298, acc0.0722302478053117, rmse2907.373398392603), (@26821, #304, acc0.07767529725525059, rmse2526.990662458684), (@34039, #320, acc0.08245360595621735, rmse1381.8146944925268), (@40077, #330, acc0.08300922324702745, rmse489.8136458862627), ",result_20200908T102656113765_wfa7_a10_d5MPRto43200a10tol001.zip
0.1,7,10,5,MP,MP,1.46E-02,100%,,,14,36,11,2,4,6,"(@0, #1, acc0.011779086565173909, rmse5.339267000682466), (@2, #34, acc0.9607734192688077, rmse0.04181598952166219), (@2, #34, acc0.9588843204800533, rmse0.04282675432271133), (@3, #34, acc0.9588843204800533, rmse0.04282675432271338), (@3, #34, acc0.9588843204800533, rmse0.042826754322713434), (@4, #34, acc0.9588843204800533, rmse0.04282675432271344), (@6, #35, acc0.9291032336926325, rmse0.05555297111365361), (@7, #35, acc0.9292143571507945, rmse0.05564276559921761), (@8, #35, acc0.9292143571507945, rmse0.055642765599217096), (@10, #35, acc0.9292143571507945, rmse0.055642765599216805), (@14, #36, acc1.0, rmse0.014592205929488438), ",result_20200907T212155263071_wfa7_a10_d5MPMPto43200a10tol01.zip
0.1,7,10,5,MP,R,3.73E-02,98%,,,10795,184,66,2676,8112,0,"(@0, #1, acc0.00111123458162018, rmse27625215.5598621), (@0, #5, acc0.031892432492499165, rmse34.67204783410468), (@0, #7, acc0.03855983998222025, rmse576.458318286347), (@0, #17, acc0.04733859317701967, rmse581.7012356051094), (@0, #21, acc0.060451161240137795, rmse321.54956769263015), (@1, #30, acc0.05700633403711523, rmse8164.536163468386), (@2, #36, acc0.1506834092676964, rmse2.045639632788753), (@4, #42, acc0.24469385487276363, rmse0.582984386696102), (@10, #50, acc0.3054783864873875, rmse0.3720412172180286), (@13, #52, acc0.3487054117124125, rmse0.3082287639918534), (@20, #57, acc0.38559839982220245, rmse0.2745578313719876), (@35, #66, acc0.4798310923435937, rmse0.19275276812823444), (@42, #67, acc0.5706189576619625, rmse0.15164651791626063), (@66, #75, acc0.5959551061229026, rmse0.1453519295238747), (@83, #78, acc0.6195132792532504, rmse0.1375189947957288), (@96, #79, acc0.6454050450050005, rmse0.12386230120345265), (@114, #81, acc0.6856317368596511, rmse0.11518655913253566), (@134, #83, acc0.6988554283809312, rmse0.11054690777339186), (@156, #85, acc0.7005222802533615, rmse0.11091437862969124), (@191, #89, acc0.7226358484276031, rmse0.10261642495485414), (@263, #97, acc0.7655295032781421, rmse0.09266723554202082), (@303, #99, acc0.7784198244249361, rmse0.08913913438543333), (@385, #105, acc0.7979775530614512, rmse0.08535199399425249), (@406, #105, acc0.8008667629736638, rmse0.0845013276374711), (@495, #110, acc0.8193132570285587, rmse0.080006116441588), (@521, #110, acc0.8288698744304923, rmse0.07856939799791307), (@632, #115, acc0.8414268252028003, rmse0.0741312243474854), (@763, #120, acc0.8477608623180354, rmse0.07295749753856023), (@874, #123, acc0.8619846649627736, rmse0.06928376019784813), (@914, #123, acc0.8683187020780087, rmse0.06828501246186597), (@1037, #126, acc0.8763195910656739, rmse0.06570970994966566), (@1081, #126, acc0.8783198133125902, rmse0.06540450210481945), (@1170, #127, acc0.8864318257584176, rmse0.06389185181194437), (@1315, #130, acc0.8978775419491054, rmse0.06127783914230445), (@1418, #131, acc0.9002111345705078, rmse0.06064660302380853), (@1611, #135, acc0.9007667518613179, rmse0.060651037439148466), (@1763, #137, acc0.907211912434715, rmse0.059693675703969766), (@1891, #138, acc0.9126569618846538, rmse0.05842852497155446), (@2059, #140, acc0.913990443382598, rmse0.057733242665159314), (@2201, #141, acc0.9194354928325369, rmse0.055948119364662194), (@2387, #143, acc0.9301033448160907, rmse0.054309369178205745), (@2467, #143, acc0.9307700855650628, rmse0.0536591474693394), (@2667, #145, acc0.9326591843538171, rmse0.05274233678100941), (@2880, #147, acc0.9365485053894878, rmse0.05173243731070984), (@3105, #149, acc0.944549394377153, rmse0.05048221571718791), (@3446, #153, acc0.9426602955883987, rmse0.04996027392777198), (@3709, #155, acc0.9461051227914212, rmse0.04894447092813058), (@4054, #158, acc0.9524391599066563, rmse0.0479270216291234), (@4489, #162, acc0.9551061229025447, rmse0.046418516346464954), (@4624, #162, acc0.9577730858984331, rmse0.04617163828045543), (@5041, #165, acc0.9607734192688077, rmse0.045168446471270454), (@5330, #166, acc0.9617735303922658, rmse0.04487737152237103), (@5868, #170, acc0.9677741971330148, rmse0.04243193083300807), (@6037, #170, acc0.9674408267585287, rmse0.04248954227038765), (@6379, #171, acc0.9699966662962551, rmse0.04153265462179596), (@6558, #171, acc0.9711079008778754, rmse0.04123783600935186), (@6916, #172, acc0.9717746416268475, rmse0.040924877944180975), (@7102, #172, acc0.9714412712523613, rmse0.04089869854162803), (@7575, #174, acc0.9717746416268475, rmse0.040415962774336345), (@8068, #176, acc0.9729969996666297, rmse0.040025340424468536), (@8278, #176, acc0.9734414934992777, rmse0.03977999166768682), (@8701, #177, acc0.974997221913546, rmse0.03880891504801947), (@9357, #180, acc0.9783309256584065, rmse0.03819774769606665), (@9590, #180, acc0.9785531725747305, rmse0.037899079697280506), (@10061, #181, acc0.9786642960328925, rmse0.03777861005919517), (@10795, #184, acc0.9806645182798088, rmse0.03729093250519125), ",result_20200908T003807440381_wfa7_a10_d5MPRto43200a10tol01.zip
0.01,8,10,5,MP,MP,7.48E-14,100%,,,6,29,2,0,1,4,"(@0, #1, acc0.001889098788754306, rmse7.996298652546611), (@6, #29, acc1.0, rmse7.547746482299388e-14), ",result_20200907T212142586048_wfa8_a10_d5MPMPto43200a10tol001.zip
0.01,8,10,5,MP,R,1.89E+00,16%,,,43407,314,42,4636,38764,0,"(@0, #1, acc0.001889098788754306, rmse1039.202705400284), (@0, #5, acc0.005667296366262918, rmse1285.479376143565), (@0, #7, acc0.010334481609067674, rmse80679.51006046077), (@0, #17, acc0.019557728636515167, rmse1066.6205392917016), (@0, #22, acc0.017557506389598843, rmse16911591539.897362), (@0, #32, acc0.014668296477386376, rmse6.675442990718643e+19), (@2, #40, acc0.01500166685187243, rmse3.345242639810766e+16), (@4, #47, acc0.020446716301811312, rmse429546280.3990786), (@10, #58, acc0.019668852094677187, rmse81862737.14520739), (@19, #67, acc0.023780420046671854, rmse5407287.615068365), (@27, #70, acc0.027225247249694412, rmse37489467.67895353), (@60, #87, acc0.039115457273030334, rmse67543.90753139887), (@113, #99, acc0.03555950661184576, rmse2349219.0522809993), (@159, #104, acc0.03744860540060007, rmse264218.5117028718), (@241, #113, acc0.03567063007000778, rmse295975.0427668512), (@337, #120, acc0.05011667963107012, rmse261838.4204747329), (@504, #131, acc0.05489498833203689, rmse86104.73889260403), (@821, #147, acc0.05833981553505945, rmse37186.16973697866), (@923, #148, acc0.0611179019891099, rmse108085.81446269584), (@1112, #152, acc0.06367374152683632, rmse2356.226979013254), (@1380, #158, acc0.07423047005222802, rmse535.6542267182422), (@1551, #160, acc0.06845205022780308, rmse850.0561756286), (@1765, #163, acc0.0753417046338482, rmse183.99581380430303), (@2348, #175, acc0.06278475386154017, rmse38512.86094036878), (@2900, #183, acc0.06145127236359595, rmse6830.631078325829), (@3437, #189, acc0.07511945771752417, rmse221.9327894263598), (@3970, #194, acc0.0783420380042227, rmse344.6738613194437), (@5033, #205, acc0.07923102566951884, rmse310.7322613972131), (@5768, #210, acc0.08589843315923991, rmse88.17457296817464), (@7273, #222, acc0.09301033448160907, rmse15.334719213328317), (@8773, #231, acc0.09923324813868208, rmse33.22755132883542), (@9327, #232, acc0.09534392710301144, rmse35.872647484775186), (@11883, #246, acc0.10356706300700078, rmse47.63160644914632), (@13160, #250, acc0.10623402600288921, rmse36.809742999049675), (@16049, #261, acc0.11801311256806311, rmse22.496085427784198), (@19145, #271, acc0.1215690632292477, rmse33.66473643831211), (@22213, #279, acc0.13112568063118124, rmse24.42758175440225), (@26306, #289, acc0.13790421157906435, rmse14.546702503814107), (@30256, #297, acc0.14746082898099788, rmse4.5630961005542146), (@34945, #306, acc0.1562395821757973, rmse4.108222353373732), (@39768, #314, acc0.1573508167574175, rmse2.8138897586438025), (@40722, #314, acc0.16257361929103234, rmse1.8934877945806625), ",result_20200908T103709169946_wfa8_a10_d5MPRto43200a10tol001.zip
0.1,8,10,5,MP,MP,6.47E-02,88%,,,919,18,129,123,110,683,"(@0, #1, acc0.008556506278475385, rmse7.996298652546611), (@1, #18, acc0.8812090232248028, rmse0.06471357046086192), (@1, #18, acc0.8812090232248028, rmse0.06471357046086205), (@2, #18, acc0.8812090232248028, rmse0.06471357046086623), (@2, #18, acc0.8812090232248028, rmse0.06471357046086655), (@2, #18, acc0.8812090232248028, rmse0.06471357046086611), (@3, #18, acc0.8812090232248028, rmse0.0647135704608663), (@3, #18, acc0.8812090232248028, rmse0.06471357046086626), (@4, #18, acc0.8812090232248028, rmse0.06471357046086626), (@5, #18, acc0.8812090232248028, rmse0.06471357046086668), (@5, #18, acc0.8812090232248028, rmse0.06471357046086665), (@6, #18, acc0.8812090232248028, rmse0.06471357046086665), (@7, #18, acc0.8812090232248028, rmse0.06471357046086743), (@8, #18, acc0.8812090232248028, rmse0.06471357046086675), (@9, #18, acc0.8812090232248028, rmse0.06471357046086615), (@10, #18, acc0.8812090232248028, rmse0.06471357046086615), (@11, #18, acc0.8812090232248028, rmse0.06471357046086598), (@12, #18, acc0.8812090232248028, rmse0.06471357046086598), (@13, #18, acc0.8812090232248028, rmse0.0647135704608648), (@15, #18, acc0.8812090232248028, rmse0.0647135704608647), (@16, #18, acc0.8812090232248028, rmse0.06471357046086464), (@18, #18, acc0.8812090232248028, rmse0.06471357046086464), (@19, #18, acc0.8812090232248028, rmse0.0647135704608647), (@21, #18, acc0.8812090232248028, rmse0.0647135704608648), (@22, #18, acc0.8812090232248028, rmse0.06471357046086479), (@24, #18, acc0.8812090232248028, rmse0.06471357046086482), (@26, #18, acc0.8812090232248028, rmse0.06471357046086497), (@28, #18, acc0.8812090232248028, rmse0.06471357046086497), (@30, #18, acc0.8812090232248028, rmse0.06471357046086418), (@32, #18, acc0.8812090232248028, rmse0.06471357046086422), (@34, #18, acc0.8812090232248028, rmse0.06471357046086422), (@37, #18, acc0.8812090232248028, rmse0.06471357046086425), (@39, #18, acc0.8812090232248028, rmse0.06471357046086455), (@41, #18, acc0.8812090232248028, rmse0.06471357046086457), (@44, #18, acc0.8812090232248028, rmse0.06471357046086458), (@46, #18, acc0.8812090232248028, rmse0.06471357046086458), (@49, #18, acc0.8812090232248028, rmse0.06471357046086461), (@52, #18, acc0.8812090232248028, rmse0.0647135704608646), (@54, #18, acc0.8812090232248028, rmse0.06471357046086465), (@57, #18, acc0.8812090232248028, rmse0.06471357046086465), (@60, #18, acc0.8812090232248028, rmse0.06471357046086472), (@63, #18, acc0.8812090232248028, rmse0.06471357046086396), (@67, #18, acc0.8812090232248028, rmse0.06471357046086397), (@70, #18, acc0.8812090232248028, rmse0.06471357046086379), (@73, #18, acc0.8812090232248028, rmse0.06471357046086386), (@77, #18, acc0.8812090232248028, rmse0.06471357046086453), (@81, #18, acc0.8812090232248028, rmse0.06471357046086457), (@85, #18, acc0.8812090232248028, rmse0.06471357046086457), (@88, #18, acc0.8812090232248028, rmse0.06471357046086457), (@92, #18, acc0.8812090232248028, rmse0.06471357046086457), (@97, #18, acc0.8812090232248028, rmse0.06471357046086446), (@101, #18, acc0.8812090232248028, rmse0.06471357046086446), (@105, #18, acc0.8812090232248028, rmse0.06471357046086346), (@110, #18, acc0.8812090232248028, rmse0.06471357046086328), (@114, #18, acc0.8812090232248028, rmse0.06471357046086328), (@119, #18, acc0.8812090232248028, rmse0.06471357046086328), (@124, #18, acc0.8812090232248028, rmse0.0647135704608633), (@129, #18, acc0.8812090232248028, rmse0.06471357046086366), (@134, #18, acc0.8812090232248028, rmse0.06471357046086378), (@139, #18, acc0.8812090232248028, rmse0.06471357046086369), (@145, #18, acc0.8812090232248028, rmse0.06471357046086369), (@151, #18, acc0.8812090232248028, rmse0.06471357046086369), (@157, #18, acc0.8812090232248028, rmse0.06471357046086369), (@163, #18, acc0.8812090232248028, rmse0.06471357046086383), (@169, #18, acc0.8812090232248028, rmse0.06471357046086394), (@175, #18, acc0.8812090232248028, rmse0.06471357046086383), (@182, #18, acc0.8812090232248028, rmse0.06471357046086383), (@188, #18, acc0.8812090232248028, rmse0.06471357046086385), (@195, #18, acc0.8812090232248028, rmse0.06471357046086385), (@201, #18, acc0.8812090232248028, rmse0.06471357046086362), (@209, #18, acc0.8812090232248028, rmse0.06471357046086271), (@216, #18, acc0.8812090232248028, rmse0.06471357046086268), (@223, #18, acc0.8812090232248028, rmse0.06471357046086268), (@230, #18, acc0.8812090232248028, rmse0.0647135704608627), (@238, #18, acc0.8812090232248028, rmse0.0647135704608628), (@246, #18, acc0.8812090232248028, rmse0.0647135704608628), (@254, #18, acc0.8812090232248028, rmse0.0647135704608628), (@262, #18, acc0.8812090232248028, rmse0.06471357046086282), (@271, #18, acc0.8812090232248028, rmse0.06471357046086332), (@280, #18, acc0.8812090232248028, rmse0.06471357046086332), (@288, #18, acc0.8812090232248028, rmse0.06471357046086308), (@297, #18, acc0.8812090232248028, rmse0.06471357046086308), (@307, #18, acc0.8812090232248028, rmse0.06471357046086308), (@316, #18, acc0.8812090232248028, rmse0.06471357046086308), (@326, #18, acc0.8812090232248028, rmse0.06471357046086308), (@335, #18, acc0.8812090232248028, rmse0.06471357046086308), (@345, #18, acc0.8812090232248028, rmse0.06471357046086308), (@355, #18, acc0.8812090232248028, rmse0.06471357046086311), (@365, #18, acc0.8812090232248028, rmse0.06471357046086311), (@376, #18, acc0.8812090232248028, rmse0.06471357046086311), (@386, #18, acc0.8812090232248028, rmse0.06471357046086311), (@397, #18, acc0.8812090232248028, rmse0.06471357046086311), (@408, #18, acc0.8812090232248028, rmse0.0647135704608631), (@419, #18, acc0.8812090232248028, rmse0.06471337217191953), (@430, #18, acc0.8812090232248028, rmse0.06471337217191953), (@441, #18, acc0.8812090232248028, rmse0.06471337217191953), (@452, #18, acc0.8812090232248028, rmse0.06471337217191953), (@464, #18, acc0.8812090232248028, rmse0.06471337217191953), (@475, #18, acc0.8812090232248028, rmse0.06471337217191954), (@487, #18, acc0.8812090232248028, rmse0.06471337217191955), (@499, #18, acc0.8812090232248028, rmse0.06471337217191955), (@511, #18, acc0.8812090232248028, rmse0.06471337217191955), (@523, #18, acc0.8812090232248028, rmse0.06471337217191955), (@536, #18, acc0.8812090232248028, rmse0.06471337217191958), (@548, #18, acc0.8812090232248028, rmse0.06471337217191958), (@561, #18, acc0.8812090232248028, rmse0.06471337217191957), (@574, #18, acc0.8812090232248028, rmse0.06471337217191778), (@588, #18, acc0.8812090232248028, rmse0.06471337217191778), (@601, #18, acc0.8812090232248028, rmse0.06471337217191778), (@615, #18, acc0.8812090232248028, rmse0.06471337217191778), (@629, #18, acc0.8812090232248028, rmse0.06471337217191794), (@643, #18, acc0.8812090232248028, rmse0.06471337217191794), (@657, #18, acc0.8812090232248028, rmse0.06471337217191794), (@672, #18, acc0.8812090232248028, rmse0.06471337217191814), (@687, #18, acc0.8812090232248028, rmse0.06471337217191814), (@702, #18, acc0.8812090232248028, rmse0.06471337217191814), (@717, #18, acc0.8812090232248028, rmse0.06471337217191812), (@733, #18, acc0.8812090232248028, rmse0.06471337217191803), (@749, #18, acc0.8812090232248028, rmse0.06471337217191808), (@765, #18, acc0.8812090232248028, rmse0.06471337217191808), (@781, #18, acc0.8812090232248028, rmse0.06471337217191807), (@798, #18, acc0.8812090232248028, rmse0.06471337217191807), (@814, #18, acc0.8812090232248028, rmse0.06471337217191807), (@831, #18, acc0.8812090232248028, rmse0.06471337217191807), (@849, #18, acc0.8812090232248028, rmse0.06471337217191821), (@866, #18, acc0.8812090232248028, rmse0.06471337217191821), (@884, #18, acc0.8812090232248028, rmse0.06471337217191821), (@901, #18, acc0.8812090232248028, rmse0.06471337217191821), (@919, #18, acc0.8812090232248028, rmse0.06471337217191814), ",result_20200907T213722772584_wfa8_a10_d5MPMPto43200a10tol01.zip
0.1,8,10,5,MP,R,3.60E-02,98%,,,3923,151,50,943,2976,0,"(@0, #1, acc0.005778419824424936, rmse1039.202705400284), (@0, #5, acc0.03778197577508612, rmse6.285604359519044), (@0, #7, acc0.03167018557617513, rmse308.3750526379368), (@0, #16, acc0.09656628514279364, rmse256.70326254006403), (@0, #21, acc0.10101122346927437, rmse32.82894182856064), (@1, #29, acc0.17313034781642406, rmse2.73536561746581), (@2, #34, acc0.21469052116901877, rmse0.8253156015390075), (@4, #42, acc0.26925213912656965, rmse0.5172752806312362), (@6, #43, acc0.29958884320480056, rmse0.46557870404779556), (@11, #51, acc0.41526836315146126, rmse0.2792178737074974), (@19, #57, acc0.5317257473052561, rmse0.1839961081609542), (@24, #59, acc0.5657295255028336, rmse0.1670299260780066), (@32, #62, acc0.6151794643849317, rmse0.14323798752511838), (@43, #66, acc0.6346260695632848, rmse0.1380901386527799), (@58, #71, acc0.6766307367485276, rmse0.12331505337756293), (@71, #73, acc0.7247471941326814, rmse0.10825777252450491), (@89, #76, acc0.7480831203467052, rmse0.10133389357063172), (@127, #83, acc0.7491943549283254, rmse0.10181049143022998), (@166, #88, acc0.7741971330147794, rmse0.0931774328427232), (@202, #91, acc0.802644738304256, rmse0.08526182763056293), (@257, #96, acc0.8380931214579398, rmse0.07673339734348994), (@289, #97, acc0.8490943438159796, rmse0.0737739187615954), (@333, #99, acc0.8599844427158573, rmse0.0710070488562712), (@352, #99, acc0.8685409489943327, rmse0.06834063797935969), (@444, #105, acc0.8978775419491054, rmse0.06299860499625794), (@518, #108, acc0.9087676408489832, rmse0.060118958144918695), (@586, #110, acc0.9238804311590176, rmse0.05493436284652372), (@646, #111, acc0.9332148016446272, rmse0.0532298638415425), (@793, #117, acc0.9346594066007334, rmse0.05205049820178487), (@868, #118, acc0.9389932214690521, rmse0.051188235947901076), (@947, #119, acc0.9435492832536948, rmse0.04995632892326281), (@1073, #122, acc0.9453272585842871, rmse0.04901771399927318), (@1187, #124, acc0.9466607400822313, rmse0.048312358430608875), (@1284, #125, acc0.9489943327036338, rmse0.04731785635189364), (@1336, #125, acc0.9522169129903323, rmse0.04659624289924789), (@1386, #125, acc0.9523280364484943, rmse0.046437701297390215), (@1439, #125, acc0.9529947771974664, rmse0.04612328000441421), (@1494, #125, acc0.957106345149461, rmse0.04539468485495097), (@1723, #130, acc0.9612179131014558, rmse0.044056553273859454), (@1786, #130, acc0.9656628514279364, rmse0.042944828403560065), (@1915, #131, acc0.9668852094677186, rmse0.04208262489921221), (@2086, #133, acc0.9671074563840427, rmse0.04174550264043707), (@2507, #141, acc0.9729969996666297, rmse0.03948661619467792), (@2596, #141, acc0.9735526169574397, rmse0.03945438904640746), (@2819, #143, acc0.9747749749972219, rmse0.038705217499018466), (@2914, #143, acc0.975108345371708, rmse0.03843784430096775), (@3308, #148, acc0.9794421602400266, rmse0.03692495501337916), (@3524, #149, acc0.9792199133237026, rmse0.03663083179755215), (@3804, #151, acc0.9798866540726747, rmse0.036260942801773735), (@3923, #151, acc0.9804422713634848, rmse0.0359601551994145), ",result_20200907T223432970648_wfa8_a10_d5MPRto43200a10tol01.zip
0.01,9,10,5,MP,MP,3.85E-03,98%,,,124,61,22,32,42,49,"(@0, #1, acc0.001555728414268252, rmse7.6655728164653825), (@22, #60, acc0.9822202466940771, rmse0.003903117392211867), (@27, #61, acc0.9824424936104011, rmse0.0038549272115376916), (@30, #61, acc0.9824424936104011, rmse0.0038549272115377354), (@32, #61, acc0.9824424936104011, rmse0.003854927211537983), (@36, #61, acc0.9824424936104011, rmse0.003854927211537861), (@39, #61, acc0.9824424936104011, rmse0.003854927211538156), (@43, #61, acc0.9824424936104011, rmse0.003854927211537899), (@47, #61, acc0.9824424936104011, rmse0.0038549272115384423), (@51, #61, acc0.9824424936104011, rmse0.0038549272115405942), (@55, #61, acc0.9824424936104011, rmse0.003854927211540608), (@60, #61, acc0.9824424936104011, rmse0.003854927211540009), (@65, #61, acc0.9824424936104011, rmse0.0038549272115403588), (@70, #61, acc0.9824424936104011, rmse0.0038549272115404186), (@76, #61, acc0.9824424936104011, rmse0.0038549272115407434), (@81, #61, acc0.9824424936104011, rmse0.0038549272115407695), (@87, #61, acc0.9824424936104011, rmse0.003854927211541034), (@94, #61, acc0.9824424936104011, rmse0.003854927211540889), (@101, #61, acc0.9824424936104011, rmse0.003854927211540912), (@108, #61, acc0.9824424936104011, rmse0.003854927211540878), (@116, #61, acc0.9824424936104011, rmse0.0038549272115429647), (@124, #61, acc0.9824424936104011, rmse0.003854927211543086), ",result_20200907T212410650188_wfa9_a10_d5MPMPto43200a10tol001.zip
0.01,9,10,5,MP,R,3.38E+02,8%,,,43397,323,39,3922,39469,0,"(@0, #1, acc0.001222358039782198, rmse2996.126729404158), (@0, #5, acc0.005111679075452828, rmse44341.16790696877), (@0, #7, acc0.005445049449938882, rmse16038455847.802183), (@0, #17, acc0.00722302478053117, rmse7731428228475.2), (@0, #22, acc0.008223135903989333, rmse4200198149.5982447), (@0, #32, acc0.01000111123458162, rmse8.278729252783071e+23), (@2, #40, acc0.011556839648849872, rmse8537951249.657483), (@4, #49, acc0.012890321146794089, rmse112113916284783.8), (@16, #67, acc0.014557173019224358, rmse695567734456.5254), (@30, #75, acc0.016446271807978665, rmse24877309859492.223), (@42, #78, acc0.01877986442938104, rmse723857075.2910284), (@83, #95, acc0.023002555839537725, rmse344608131.1335034), (@142, #107, acc0.02678075341704634, rmse1529721.097782148), (@206, #114, acc0.03055895099455495, rmse2113534.7332750657), (@304, #123, acc0.03222580286698522, rmse4049846.775816055), (@417, #129, acc0.03878208689854428, rmse115183.26321633738), (@621, #140, acc0.04144904989443272, rmse59025.15359993415), (@846, #149, acc0.04300477830870097, rmse79406.46691121139), (@895, #149, acc0.0420046671852428, rmse33866.67389575175), (@1217, #159, acc0.04600511167907545, rmse9046.61316618947), (@1483, #165, acc0.045227247471941324, rmse59816.48041145256), (@1726, #169, acc0.04500500055561729, rmse51265.10527130807), (@1881, #170, acc0.04467163018113124, rmse91684.12488975034), (@2579, #185, acc0.04744971663518169, rmse110929.54040827652), (@3322, #196, acc0.05378375375041671, rmse20862.803252774327), (@3945, #202, acc0.05467274141571286, rmse2178.629544766349), (@4557, #207, acc0.053228136459606626, rmse54085.90019418846), (@5773, #219, acc0.05533948216468496, rmse18155.45967586706), (@6819, #226, acc0.05833981553505945, rmse24367.10807225874), (@8582, #239, acc0.055561729081009, rmse29916.25114221891), (@10962, #252, acc0.05333925991776864, rmse11206.18046522862), (@11868, #254, acc0.05389487720857873, rmse6667.334095781118), (@15152, #269, acc0.0691187909767752, rmse1129.5213118790168), (@16576, #272, acc0.067896432936993, rmse1347.0272022745746), (@21168, #287, acc0.06489609956661851, rmse2444.037461380298), (@23330, #291, acc0.06989665518390932, rmse1918.4581613540631), (@29056, #305, acc0.07123013668185355, rmse918.1471766262757), (@31813, #309, acc0.06756306256250695, rmse556.2997287326325), (@39098, #323, acc0.0753417046338482, rmse338.4260254910818), ",result_20200908T102838509429_wfa9_a10_d5MPRto43200a10tol001.zip
0.1,9,10,5,MP,MP,5.16E-02,95%,,,327,46,54,80,75,170,"(@0, #1, acc0.002889209912212468, rmse7.6655728164653825), (@7, #46, acc0.9671074563840427, rmse0.04297145300197725), (@8, #46, acc0.9671074563840427, rmse0.04297145300197834), (@9, #46, acc0.9472163573730414, rmse0.05164743926713251), (@10, #46, acc0.9472163573730414, rmse0.05164743926713257), (@12, #46, acc0.9472163573730414, rmse0.05164743926713361), (@14, #46, acc0.9472163573730414, rmse0.05164743926713394), (@16, #46, acc0.9472163573730414, rmse0.05164743926713394), (@17, #46, acc0.9472163573730414, rmse0.05164743926713416), (@20, #46, acc0.9472163573730414, rmse0.0516474392671357), (@22, #46, acc0.9472163573730414, rmse0.051647439267137524), (@25, #46, acc0.9472163573730414, rmse0.051647439267137746), (@27, #46, acc0.9472163573730414, rmse0.05164743926713775), (@30, #46, acc0.9472163573730414, rmse0.05164743926713882), (@33, #46, acc0.9472163573730414, rmse0.051647439267138835), (@37, #46, acc0.9472163573730414, rmse0.05164743926713826), (@40, #46, acc0.9472163573730414, rmse0.05164743926713839), (@44, #46, acc0.9472163573730414, rmse0.05164743926713868), (@48, #46, acc0.9472163573730414, rmse0.05164743926713868), (@52, #46, acc0.9472163573730414, rmse0.051647439267138856), (@56, #46, acc0.9472163573730414, rmse0.0516474392671389), (@60, #46, acc0.9472163573730414, rmse0.05164743926713911), (@65, #46, acc0.9472163573730414, rmse0.05164743926713911), (@70, #46, acc0.9472163573730414, rmse0.05164743926713913), (@74, #46, acc0.9472163573730414, rmse0.05164743926713916), (@80, #46, acc0.9472163573730414, rmse0.051647439267138995), (@85, #46, acc0.9472163573730414, rmse0.05164743926713905), (@90, #46, acc0.9472163573730414, rmse0.051647439267138995), (@96, #46, acc0.9472163573730414, rmse0.0516486002646713), (@102, #46, acc0.9472163573730414, rmse0.0516486002646713), (@108, #46, acc0.9472163573730414, rmse0.05164860026467132), (@114, #46, acc0.9472163573730414, rmse0.051648600264672426), (@121, #46, acc0.9472163573730414, rmse0.051648600264672426), (@128, #46, acc0.9472163573730414, rmse0.051648600264672655), (@135, #46, acc0.9472163573730414, rmse0.05164860026467262), (@142, #46, acc0.9472163573730414, rmse0.05164860026467258), (@150, #46, acc0.9472163573730414, rmse0.05164860026467258), (@158, #46, acc0.9472163573730414, rmse0.05164860026467289), (@166, #46, acc0.9472163573730414, rmse0.05164860026467292), (@175, #46, acc0.9472163573730414, rmse0.05164860026467294), (@183, #46, acc0.9472163573730414, rmse0.05164860026467293), (@192, #46, acc0.9472163573730414, rmse0.05164860026467338), (@202, #46, acc0.9472163573730414, rmse0.05164860026467339), (@212, #46, acc0.9472163573730414, rmse0.05164860026467623), (@222, #46, acc0.9472163573730414, rmse0.051648600264676235), (@232, #46, acc0.9472163573730414, rmse0.05164860026467764), (@242, #46, acc0.9472163573730414, rmse0.05164860026467764), (@253, #46, acc0.9472163573730414, rmse0.05164860026467772), (@265, #46, acc0.9472163573730414, rmse0.051648600264677755), (@276, #46, acc0.9472163573730414, rmse0.051648600264677866), (@288, #46, acc0.9472163573730414, rmse0.05164860026468072), (@301, #46, acc0.9472163573730414, rmse0.0516486002646808), (@313, #46, acc0.9472163573730414, rmse0.0516486002646808), (@327, #46, acc0.9472163573730414, rmse0.05164860026468079), ",result_20200907T212745830910_wfa9_a10_d5MPMPto43200a10tol01.zip
0.1,9,10,5,MP,R,3.83E-02,98%,,,9699,186,59,2217,7476,0,"(@0, #1, acc0.00500055561729081, rmse2996.126729404158), (@0, #5, acc0.029336592954772752, rmse11.188142072192006), (@0, #7, acc0.04778308700966774, rmse3.5653970124518732), (@0, #17, acc0.0722302478053117, rmse24.33433549342138), (@0, #24, acc0.14290476719635514, rmse1.3641159063714987), (@1, #31, acc0.20768974330481166, rmse0.7177132492573284), (@4, #42, acc0.25269474386042895, rmse0.6122342793856272), (@8, #47, acc0.2982553617068563, rmse0.37904900063218383), (@10, #48, acc0.31203467051894657, rmse0.345249361380838), (@19, #57, acc0.44782753639293255, rmse0.21140624949841766), (@32, #64, acc0.5072785865096122, rmse0.1832223725983908), (@45, #69, acc0.5356150683409268, rmse0.17377182846308586), (@54, #70, acc0.5759528836537393, rmse0.15856119304534838), (@74, #75, acc0.5980664518279809, rmse0.14506477045047692), (@89, #77, acc0.6212912545838426, rmse0.13637991654145834), (@132, #86, acc0.6585176130681187, rmse0.1249003723787702), (@141, #86, acc0.678742082453606, rmse0.11708758897580053), (@182, #91, acc0.7150794532725858, rmse0.1076787794056747), (@212, #93, acc0.7355261695743972, rmse0.10168492760761216), (@286, #100, acc0.7793088120902323, rmse0.09127413691991439), (@391, #108, acc0.8173130347816424, rmse0.08127303670408843), (@448, #110, acc0.8387598622069119, rmse0.07592965541946775), (@524, #113, acc0.8439826647405267, rmse0.07422163194023935), (@608, #116, acc0.8525391710190021, rmse0.07177149341392648), (@701, #119, acc0.8693188132014669, rmse0.06908887091444774), (@804, #122, acc0.8806534059339927, rmse0.0665369163882537), (@879, #123, acc0.8814312701411268, rmse0.066119709314063), (@997, #126, acc0.8847649738859873, rmse0.06517205908987683), (@1040, #126, acc0.8913212579175464, rmse0.06319728455705881), (@1170, #129, acc0.8955439493277031, rmse0.062396896860963724), (@1262, #130, acc0.8995443938215357, rmse0.06103174404781747), (@1440, #134, acc0.913990443382598, rmse0.05815498670725045), (@1549, #135, acc0.9143238137570842, rmse0.05800769704926698), (@1606, #135, acc0.9214357150794533, rmse0.056706126290841416), (@1813, #139, acc0.9241026780753417, rmse0.055372343171603056), (@1878, #139, acc0.9262140237804201, rmse0.05459356735827639), (@2009, #140, acc0.932214690521169, rmse0.05352177066102257), (@2259, #144, acc0.9332148016446272, rmse0.05293703142391524), (@2494, #147, acc0.9361040115568396, rmse0.051684932793000266), (@2578, #147, acc0.9432159128792088, rmse0.05024527653012797), (@2975, #153, acc0.9508834314923881, rmse0.04826323501069564), (@3221, #155, acc0.9525502833648183, rmse0.04746121557098379), (@3482, #157, acc0.9532170241137904, rmse0.0469944711061676), (@3761, #159, acc0.9541060117790866, rmse0.046572348647356966), (@4115, #162, acc0.956772974774975, rmse0.045890093887476335), (@4240, #162, acc0.9577730858984331, rmse0.04575804238715996), (@4695, #166, acc0.9608845427269697, rmse0.044124044014013195), (@5044, #168, acc0.962884764973886, rmse0.04386416319175518), (@5337, #169, acc0.9654406045116124, rmse0.04291627767327173), (@5880, #173, acc0.9667740860095566, rmse0.04204173147168227), (@6045, #173, acc0.9672185798422047, rmse0.042021746209169424), (@6215, #173, acc0.969552172463607, rmse0.04129635835088672), (@7012, #179, acc0.9723302589176576, rmse0.04033194180369816), (@7401, #180, acc0.9728858762084676, rmse0.04012672497865353), (@7803, #181, acc0.9742193577064118, rmse0.039862087991557674), (@8223, #182, acc0.9737748638737638, rmse0.03958464723677705), (@8658, #183, acc0.9747749749972219, rmse0.03931718725910107), (@9226, #185, acc0.9757750861206801, rmse0.03871906273648146), (@9699, #186, acc0.9774419379931103, rmse0.03833084695182449), ",result_20200908T001744839772_wfa9_a10_d5MPRto43200a10tol01.zip
0.01,0,5,10,MP,MP,1.98E-03,100%,,,5422,208,4,156,2828,2436,"(@0, #1, acc0.001333481497944216, rmse4.97613998521596), (@5146, #208, acc0.9975552839204356, rmse0.001983215902449269), (@5283, #208, acc0.9975552839204356, rmse0.00198321590244925), (@5422, #208, acc0.9975552839204356, rmse0.0019832159024506637), ",result_20200907T231514663793_wfa0_a5_d10MPMPto43200a5tol001.zip
0.01,0,5,10,MP,R,1.45E+06,6%,,,43404,384,46,5394,38000,0,"(@0, #1, acc0.00055561729081009, rmse2295.6957797939126), (@0, #5, acc0.0055561729081009, rmse66.01104074100871), (@0, #18, acc0.007334148238693188, rmse1.6298141270236438e+23), (@0, #31, acc0.008445382820313369, rmse3.697116939049985e+29), (@2, #44, acc0.008667629736637403, rmse489085711897.4821), (@4, #50, acc0.011001222358039782, rmse1.7987156880056612e+18), (@10, #62, acc0.01444604956106234, rmse2.2249854302273636e+18), (@17, #70, acc0.014668296477386376, rmse36467097975380.664), (@32, #84, acc0.015223913768196467, rmse159217265278.6637), (@50, #93, acc0.017001889098788754, rmse45808699232.70822), (@81, #105, acc0.01877986442938104, rmse1062309647.3000809), (@107, #110, acc0.022780308923213692, rmse1434409245.2659729), (@149, #118, acc0.02511390154461607, rmse86738733.0483842), (@175, #120, acc0.025780642293588178, rmse23577808.59928428), (@249, #134, acc0.02611401266807423, rmse8033875388.089539), (@309, #139, acc0.026002889209912214, rmse583399452781.6003), (@380, #144, acc0.029336592954772752, rmse367699736.9267856), (@480, #151, acc0.033448160906767416, rmse215786050.03909546), (@591, #158, acc0.02666962995888432, rmse17642392319.636135), (@745, #166, acc0.03167018557617513, rmse408508447.2118408), (@874, #171, acc0.03111456828536504, rmse88907127609.96642), (@1135, #184, acc0.032003555950661185, rmse1663451699.6300983), (@1483, #197, acc0.031892432492499165, rmse84551643044.07657), (@1885, #209, acc0.029225469496610736, rmse46629247954.985), (@2446, #222, acc0.034670518946549614, rmse707330291734.1348), (@2936, #230, acc0.035337259695521726, rmse3287340966.0366044), (@3328, #234, acc0.03855983998222025, rmse47080463.130684435), (@4238, #248, acc0.04022669185465052, rmse87605764.08253297), (@4609, #250, acc0.0413379264362707, rmse1165678117.956977), (@4918, #251, acc0.04056006222913657, rmse92287190.615019), (@6108, #264, acc0.042338037559728856, rmse10814210037.289427), (@7637, #278, acc0.044338259806645186, rmse143980923.56918746), (@8447, #282, acc0.04456050672296922, rmse11250843.954702826), (@10244, #294, acc0.04467163018113124, rmse879154698.8981365), (@12555, #308, acc0.042338037559728856, rmse221898776.30296054), (@14127, #314, acc0.05100566729636626, rmse7781625.162541394), (@15626, #319, acc0.048560951216801866, rmse21016770.76925574), (@18668, #331, acc0.05167240804533837, rmse8459736245.256186), (@21802, #342, acc0.046894099344371595, rmse418127335.7267255), (@23111, #344, acc0.05045005000555617, rmse28169251.805657618), (@27133, #356, acc0.05356150683409268, rmse58254905.946336135), (@29637, #361, acc0.05545060562284698, rmse3099665686.17022), (@31333, #363, acc0.05567285253917102, rmse47486772.137894906), (@35129, #371, acc0.05689521057895322, rmse12431123.152134035), (@37369, #374, acc0.05533948216468496, rmse4863588.492296405), (@42273, #384, acc0.0580064451605734, rmse1448298.8221919122), ",result_20200908T110449870662_wfa0_a5_d10MPRto43200a5tol001.zip
0.1,0,5,10,MP,MP,6.93E-02,89%,,,2645,86,117,749,650,1238,"(@0, #1, acc0.015446160684520501, rmse4.97613998521596), (@98, #86, acc0.8905433937104122, rmse0.06997182393056363), (@104, #86, acc0.8905433937104122, rmse0.06997182393056352), (@110, #86, acc0.8905433937104122, rmse0.06997182393056342), (@116, #86, acc0.8905433937104122, rmse0.06997182393056418), (@122, #86, acc0.8905433937104122, rmse0.06997182393056417), (@128, #86, acc0.8905433937104122, rmse0.06997182393056416), (@135, #86, acc0.8905433937104122, rmse0.06997182393056403), (@141, #86, acc0.8905433937104122, rmse0.06997182393056398), (@148, #86, acc0.8905433937104122, rmse0.06997182393056398), (@156, #86, acc0.8905433937104122, rmse0.06997182393056385), (@163, #86, acc0.8905433937104122, rmse0.06997182393056384), (@171, #86, acc0.8913212579175464, rmse0.0697261811153087), (@179, #86, acc0.8913212579175464, rmse0.06972618111530908), (@187, #86, acc0.8917657517501945, rmse0.06969979506477748), (@195, #86, acc0.8917657517501945, rmse0.06969979506477748), (@204, #86, acc0.8917657517501945, rmse0.06969979506477737), (@212, #86, acc0.8917657517501945, rmse0.0696444167974822), (@222, #86, acc0.8917657517501945, rmse0.06964441679748336), (@231, #86, acc0.8918768752083565, rmse0.06963328947432976), (@241, #86, acc0.8918768752083565, rmse0.06963328947432972), (@251, #86, acc0.8918768752083565, rmse0.06962600827501768), (@261, #86, acc0.8918768752083565, rmse0.06962600827501764), (@272, #86, acc0.8918768752083565, rmse0.06962600827501683), (@283, #86, acc0.8918768752083565, rmse0.06962600827501683), (@294, #86, acc0.8918768752083565, rmse0.06962600827501682), (@305, #86, acc0.8918768752083565, rmse0.06962600827501682), (@317, #86, acc0.8918768752083565, rmse0.06962600827501679), (@329, #86, acc0.8918768752083565, rmse0.06962600827501676), (@341, #86, acc0.8918768752083565, rmse0.06962600827501723), (@354, #86, acc0.8918768752083565, rmse0.06962600827501703), (@367, #86, acc0.8918768752083565, rmse0.06962600827501729), (@380, #86, acc0.8918768752083565, rmse0.06962600827501729), (@394, #86, acc0.8923213690410046, rmse0.06957156881506477), (@408, #86, acc0.8923213690410046, rmse0.06957156881506477), (@422, #86, acc0.8923213690410046, rmse0.06957156881506477), (@436, #86, acc0.8923213690410046, rmse0.06957156881506477), (@451, #86, acc0.8923213690410046, rmse0.06957156881506468), (@465, #86, acc0.8923213690410046, rmse0.06957156881506459), (@480, #86, acc0.8923213690410046, rmse0.06957156881506485), (@496, #86, acc0.8923213690410046, rmse0.0695715688150648), (@512, #86, acc0.8923213690410046, rmse0.0695715688150648), (@528, #86, acc0.8923213690410046, rmse0.0695715688150648), (@544, #86, acc0.8923213690410046, rmse0.06957156881506464), (@561, #86, acc0.8923213690410046, rmse0.06957156881506464), (@577, #86, acc0.8923213690410046, rmse0.06957156881506464), (@595, #86, acc0.8923213690410046, rmse0.06957156881506464), (@612, #86, acc0.8923213690410046, rmse0.06957156881506464), (@630, #86, acc0.8923213690410046, rmse0.06957156881506464), (@648, #86, acc0.8923213690410046, rmse0.06957156881506463), (@666, #86, acc0.8923213690410046, rmse0.06957156881506463), (@685, #86, acc0.8923213690410046, rmse0.06957156881506463), (@704, #86, acc0.8923213690410046, rmse0.06957156881506463), (@723, #86, acc0.8923213690410046, rmse0.06957156881506463), (@742, #86, acc0.8923213690410046, rmse0.06957156881506463), (@762, #86, acc0.8923213690410046, rmse0.06957156881506461), (@783, #86, acc0.8923213690410046, rmse0.06957156881506461), (@803, #86, acc0.8923213690410046, rmse0.06957156881506461), (@824, #86, acc0.8923213690410046, rmse0.06957156881506461), (@845, #86, acc0.8923213690410046, rmse0.06957156881506443), (@866, #86, acc0.8923213690410046, rmse0.06957156881506443), (@888, #86, acc0.8923213690410046, rmse0.06957156881506431), (@910, #86, acc0.8923213690410046, rmse0.06957155722041042), (@932, #86, acc0.8923213690410046, rmse0.06957155722041042), (@954, #86, acc0.8923213690410046, rmse0.06957155722041042), (@977, #86, acc0.8923213690410046, rmse0.06957155722041042), (@1000, #86, acc0.8923213690410046, rmse0.0695715572204104), (@1023, #86, acc0.8923213690410046, rmse0.06957155722041039), (@1047, #86, acc0.8923213690410046, rmse0.0695715572204102), (@1070, #86, acc0.8923213690410046, rmse0.0695715572204102), (@1095, #86, acc0.8923213690410046, rmse0.0695715572204102), (@1119, #86, acc0.8923213690410046, rmse0.0695715572204102), (@1144, #86, acc0.8923213690410046, rmse0.06957155722041014), (@1169, #86, acc0.8923213690410046, rmse0.06957155722041014), (@1194, #86, acc0.8923213690410046, rmse0.06957155722040986), (@1220, #86, acc0.8923213690410046, rmse0.06957155722040986), (@1246, #86, acc0.8923213690410046, rmse0.06957155722040986), (@1273, #86, acc0.8923213690410046, rmse0.06957155722040986), (@1300, #86, acc0.8923213690410046, rmse0.0695715572204105), (@1327, #86, acc0.8923213690410046, rmse0.06957155722041045), (@1355, #86, acc0.8923213690410046, rmse0.06957155722041045), (@1384, #86, acc0.8923213690410046, rmse0.06957155722041027), (@1413, #86, acc0.8923213690410046, rmse0.06957155722041025), (@1443, #86, acc0.8923213690410046, rmse0.06957155722041025), (@1473, #86, acc0.8923213690410046, rmse0.06957155722041038), (@1503, #86, acc0.8923213690410046, rmse0.06957155722041038), (@1534, #86, acc0.8926547394154906, rmse0.06929112038496603), (@1565, #86, acc0.8926547394154906, rmse0.06929112038496603), (@1597, #86, acc0.8926547394154906, rmse0.06929112038496563), (@1628, #86, acc0.8926547394154906, rmse0.06929112038496558), (@1661, #86, acc0.8926547394154906, rmse0.06929112038496558), (@1693, #86, acc0.8926547394154906, rmse0.06929112038496558), (@1726, #86, acc0.8926547394154906, rmse0.06929112038496543), (@1760, #86, acc0.8926547394154906, rmse0.06929112038496543), (@1794, #86, acc0.8926547394154906, rmse0.0692911203849654), (@1828, #86, acc0.8926547394154906, rmse0.0692911203849654), (@1863, #86, acc0.8926547394154906, rmse0.06929112038496539), (@1898, #86, acc0.8926547394154906, rmse0.06929112038496539), (@1934, #86, acc0.8926547394154906, rmse0.0692911203849654), (@1970, #86, acc0.8926547394154906, rmse0.06929112038496536), (@2007, #86, acc0.8926547394154906, rmse0.06929112038496536), (@2044, #86, acc0.8926547394154906, rmse0.06929112038496536), (@2081, #86, acc0.8926547394154906, rmse0.06929112038496536), (@2118, #86, acc0.8926547394154906, rmse0.06929112038496535), (@2156, #86, acc0.8926547394154906, rmse0.06929112038496679), (@2195, #86, acc0.8926547394154906, rmse0.06929112038496678), (@2233, #86, acc0.8926547394154906, rmse0.06929112038496675), (@2273, #86, acc0.8926547394154906, rmse0.06929112038496674), (@2312, #86, acc0.8926547394154906, rmse0.06929112038496674), (@2353, #86, acc0.8926547394154906, rmse0.06929112038496674), (@2393, #86, acc0.8926547394154906, rmse0.06929112038496776), (@2435, #86, acc0.8926547394154906, rmse0.06929112038496776), (@2476, #86, acc0.8926547394154906, rmse0.06929112038496776), (@2518, #86, acc0.8926547394154906, rmse0.06929112038496776), (@2560, #86, acc0.8926547394154906, rmse0.06929112038496776), (@2603, #86, acc0.8926547394154906, rmse0.06929112038496776), (@2645, #86, acc0.8926547394154906, rmse0.06929112038496776), ",result_20200907T221208595749_wfa0_a5_d10MPMPto43200a5tol01.zip
0.1,0,5,10,MP,R,5.19E-02,93%,,,43203,323,71,8546,34645,0,"(@0, #1, acc0.001555728414268252, rmse2295.6957797939126), (@0, #5, acc0.017335259473274807, rmse231.8332140588895), (@0, #18, acc0.016001777975330592, rmse35997080077.00018), (@0, #31, acc0.027114123791532392, rmse2099.2662013512577), (@2, #42, acc0.039448827647516393, rmse99.9693900590855), (@5, #49, acc0.07245249472163574, rmse6.243114009312178), (@10, #56, acc0.07023002555839537, rmse6.872356242157691), (@21, #67, acc0.11079008778753195, rmse3.779232031681755), (@29, #72, acc0.15601733525947328, rmse1.185417122093893), (@51, #83, acc0.17068563173685966, rmse1.1601414916515818), (@60, #85, acc0.2241360151127903, rmse0.743366212784154), (@73, #88, acc0.25158350927880874, rmse0.5669817379323283), (@78, #88, acc0.2620291143460384, rmse0.49412309997722437), (@90, #90, acc0.26391821313479275, rmse0.5068659080720558), (@101, #91, acc0.2951439048783198, rmse0.4102339162044234), (@124, #96, acc0.31925769529947773, rmse0.3749162016998789), (@155, #102, acc0.3747083009223247, rmse0.3182277409889483), (@202, #110, acc0.3907100788976553, rmse0.2806952710111722), (@275, #120, acc0.388709856650739, rmse0.2804973300615983), (@357, #128, acc0.43238137570841206, rmse0.2404435241165678), (@419, #132, acc0.48105345038337594, rmse0.20272104890840817), (@489, #136, acc0.5015001666851873, rmse0.19357289656735435), (@655, #147, acc0.49483275919546615, rmse0.1948691348236914), (@772, #152, acc0.5351705745082787, rmse0.17411703119964866), (@871, #155, acc0.5639515501722414, rmse0.15912718006604087), (@1076, #163, acc0.5982886987443049, rmse0.1473566473946675), (@1299, #170, acc0.6146238470941215, rmse0.1391089413638388), (@1450, #173, acc0.6288476497388599, rmse0.13251635166951692), (@1695, #179, acc0.654406045116124, rmse0.12638217105405658), (@1941, #184, acc0.6706300700077786, rmse0.12279565942003443), (@2012, #184, acc0.6766307367485276, rmse0.11938324916726231), (@2255, #188, acc0.691521280142238, rmse0.1168244935301467), (@2603, #194, acc0.7013001444604956, rmse0.11203291127239477), (@3028, #201, acc0.7208578730970108, rmse0.1091785534540349), (@3267, #203, acc0.716524058228692, rmse0.10857357352711146), (@3619, #207, acc0.728858762084676, rmse0.10556220261717564), (@4234, #215, acc0.7501944660517835, rmse0.09824074794785109), (@5011, #224, acc0.7624180464496055, rmse0.09501543473310416), (@5165, #224, acc0.7686409601066785, rmse0.09275053195306844), (@5613, #227, acc0.7760862318035338, rmse0.09186702433921363), (@6094, #230, acc0.7944216024002667, rmse0.08734970451186315), (@6272, #230, acc0.796532948105345, rmse0.08460272853937945), (@7238, #238, acc0.8159795532836982, rmse0.08144919808875202), (@7723, #240, acc0.8168685409489943, rmse0.08060922050836827), (@8131, #241, acc0.8257584176019558, rmse0.07884254263171302), (@8553, #242, acc0.8306478497610845, rmse0.07715084495256798), (@9527, #248, acc0.8282031336815202, rmse0.0779921402758346), (@10359, #252, acc0.8433159239915546, rmse0.07337672479132766), (@11511, #258, acc0.8473163684853873, rmse0.0727243472304368), (@12331, #261, acc0.8595399488832093, rmse0.0707422340616115), (@13051, #263, acc0.8599844427158573, rmse0.06958743938524195), (@13369, #263, acc0.8682075786198467, rmse0.06840788100883093), (@14758, #269, acc0.8753194799422158, rmse0.06641014370891339), (@16108, #274, acc0.8746527391932437, rmse0.06578512881740352), (@17007, #276, acc0.8832092454717191, rmse0.06458642628613241), (@18720, #282, acc0.8873208134237137, rmse0.06323201481344172), (@19733, #284, acc0.8903211467940882, rmse0.06261255585793361), (@20175, #284, acc0.8936548505389488, rmse0.06164497642197071), (@21240, #286, acc0.8982109123235915, rmse0.06138553896107138), (@23041, #291, acc0.9019891099011002, rmse0.06020911255228169), (@25235, #297, acc0.9036559617735304, rmse0.05937284666349715), (@26577, #299, acc0.9069896655183909, rmse0.058878046991969156), (@27653, #300, acc0.9118790976775197, rmse0.05782106811095936), (@31043, #309, acc0.9185465051672408, rmse0.05625467773338666), (@32286, #310, acc0.9221024558284254, rmse0.055357390792298275), (@33562, #311, acc0.9243249249916657, rmse0.05504932467107964), (@34810, #312, acc0.925436159573286, rmse0.05478821679491047), (@36427, #314, acc0.9262140237804201, rmse0.054343391655720455), (@39828, #321, acc0.9275475052783643, rmse0.05387603237843011), (@40618, #321, acc0.932436937437493, rmse0.05292425841301813), (@42488, #323, acc0.9349927769752194, rmse0.051914484114701655), ",result_20200908T103147504533_wfa0_a5_d10MPRto43200a5tol01.zip
0.01,1,5,10,MP,MP,3.81E-03,98%,,,43626,296,12,2126,19573,21918,"(@0, #1, acc0.000666740748972108, rmse13.904173170905377), (@38455, #296, acc0.9848872096899656, rmse0.003810955238866296), (@38962, #296, acc0.9848872096899656, rmse0.0038109552388662996), (@39471, #296, acc0.9848872096899656, rmse0.003810955238866317), (@39981, #296, acc0.9848872096899656, rmse0.003810955238866317), (@40494, #296, acc0.9848872096899656, rmse0.003810955238866317), (@41013, #296, acc0.9848872096899656, rmse0.003810955238866317), (@41532, #296, acc0.9848872096899656, rmse0.003810955238866317), (@42051, #296, acc0.9848872096899656, rmse0.0038109552388663117), (@42571, #296, acc0.9848872096899656, rmse0.0038109552388662657), (@43097, #296, acc0.9848872096899656, rmse0.003810955238866297), (@43625, #296, acc0.9848872096899656, rmse0.003810955238866297), ",result_20200908T093409423357_wfa1_a5_d10MPMPto43200a5tol001.zip
0.01,1,5,10,MP,R,1.41E+08,5%,,,43602,370,44,5345,38244,0,"(@0, #1, acc0.00055561729081009, rmse22654867517.752197), (@0, #5, acc0.00444493832648072, rmse338555.42865271436), (@0, #18, acc0.007889765529503278, rmse14522679580.12976), (@0, #31, acc0.009112123569285476, rmse4276199404839.736), (@2, #44, acc0.008778753194799422, rmse612698969240.4896), (@4, #50, acc0.01166796310701189, rmse11135253291633.99), (@9, #62, acc0.012001333481497943, rmse1342780130853.9531), (@17, #71, acc0.01444604956106234, rmse1.0031494720601569e+18), (@34, #86, acc0.016001777975330592, rmse19126327174559.582), (@54, #95, acc0.0178908767640849, rmse807613041342.8933), (@88, #107, acc0.017446382931436827, rmse696087047463366.6), (@116, #112, acc0.021780197799755527, rmse6700734819748227.0), (@140, #114, acc0.02333592621402378, rmse8022856212343438.0), (@183, #121, acc0.024336037337481943, rmse8.501033795776166e+17), (@214, #123, acc0.025002778086454052, rmse7730930173704.9795), (@317, #140, acc0.02678075341704634, rmse1689236992686.4248), (@407, #147, acc0.028669852205800643, rmse50907314295.001335), (@494, #152, acc0.03144793865985109, rmse390808923.7738448), (@611, #159, acc0.03289254361595733, rmse236094585080.1487), (@749, #166, acc0.028669852205800643, rmse150040210479113.88), (@948, #175, acc0.03111456828536504, rmse135307533158.72545), (@1119, #180, acc0.03067007445271697, rmse426864868944230.25), (@1498, #195, acc0.03067007445271697, rmse30845271991.66037), (@2023, #210, acc0.03678186465162796, rmse1749069878.2618194), (@2542, #219, acc0.037004111567952, rmse233392618413.36), (@3325, #232, acc0.038226469607734195, rmse5372157716.312279), (@3951, #239, acc0.03389265473941549, rmse4672734210562.142), (@5137, #254, acc0.039559951105678406, rmse20853263693.560776), (@5627, #256, acc0.043227025225025, rmse3109046532.3235655), (@5843, #256, acc0.0413379264362707, rmse1071515590.465298), (@7219, #269, acc0.0388932103567063, rmse2092759760.7994807), (@8994, #283, acc0.042338037559728856, rmse36229885824.69492), (@9978, #287, acc0.04222691410156684, rmse58737212.281878576), (@12124, #300, acc0.04289365485053895, rmse5378220191.094233), (@14949, #315, acc0.04478275363929325, rmse91062939.66553429), (@16864, #321, acc0.04656072896988554, rmse1828256698.5929554), (@19110, #328, acc0.04933881542393599, rmse1751069189.5932026), (@22717, #340, acc0.04911656850761196, rmse266027977.91056952), (@25809, #348, acc0.049783309256584064, rmse76634113407.7113), (@27121, #349, acc0.040893432603622624, rmse100983386771.51976), (@31605, #361, acc0.053228136459606626, rmse888092078.097754), (@34492, #366, acc0.05178353150350039, rmse107981766.73395051), (@37162, #370, acc0.0524502722524725, rmse140994426.63707992), (@43602, #384, acc0.05278364262695855, rmse169986214.72568992), ",result_20200908T094616188579_wfa1_a5_d10MPRto43200a5tol001.zip
0.1,1,5,10,MP,MP,5.50E-02,93%,,,6820,211,61,1907,2613,2286,"(@0, #1, acc0.000777864207134126, rmse13.904173170905377), (@1616, #211, acc0.9244360484498277, rmse0.05545398273421397), (@1664, #211, acc0.9248805422824758, rmse0.05512976360005538), (@1714, #211, acc0.9248805422824758, rmse0.05512976360005571), (@1764, #211, acc0.9248805422824758, rmse0.05512976360005271), (@1817, #211, acc0.9248805422824758, rmse0.05512976360005266), (@1869, #211, acc0.9248805422824758, rmse0.05512976360005262), (@1923, #211, acc0.9248805422824758, rmse0.05512976360005258), (@1979, #211, acc0.9248805422824758, rmse0.05512976360005248), (@2036, #211, acc0.9248805422824758, rmse0.05512976360005246), (@2095, #211, acc0.9248805422824758, rmse0.055129763600052444), (@2156, #211, acc0.9248805422824758, rmse0.055129763600052416), (@2218, #211, acc0.9248805422824758, rmse0.05512976360005254), (@2282, #211, acc0.9248805422824758, rmse0.055129763600052444), (@2348, #211, acc0.9248805422824758, rmse0.05512976360005327), (@2415, #211, acc0.9248805422824758, rmse0.05512561996172012), (@2482, #211, acc0.9248805422824758, rmse0.05512561996172012), (@2550, #211, acc0.9248805422824758, rmse0.05512561996172092), (@2620, #211, acc0.9248805422824758, rmse0.05512561996172069), (@2691, #211, acc0.9248805422824758, rmse0.05512561996172055), (@2764, #211, acc0.9248805422824758, rmse0.05512561996172156), (@2839, #211, acc0.9248805422824758, rmse0.05512561996172155), (@2914, #211, acc0.9248805422824758, rmse0.05512561996172155), (@2991, #211, acc0.9249916657406378, rmse0.05504817738638486), (@3069, #211, acc0.9249916657406378, rmse0.05504817738638485), (@3148, #211, acc0.9249916657406378, rmse0.05504817738638484), (@3229, #211, acc0.9249916657406378, rmse0.05504817738638549), (@3312, #211, acc0.9249916657406378, rmse0.05504817738638585), (@3397, #211, acc0.9249916657406378, rmse0.05504817738638598), (@3482, #211, acc0.9249916657406378, rmse0.055048177386385524), (@3569, #211, acc0.9249916657406378, rmse0.05504817738638552), (@3658, #211, acc0.9249916657406378, rmse0.05504817738638522), (@3749, #211, acc0.9249916657406378, rmse0.05504817738638564), (@3840, #211, acc0.9249916657406378, rmse0.05504817738638554), (@3932, #211, acc0.9249916657406378, rmse0.05504817738638554), (@4025, #211, acc0.9249916657406378, rmse0.05504817738638554), (@4119, #211, acc0.9249916657406378, rmse0.05504817738638553), (@4213, #211, acc0.9249916657406378, rmse0.05504817738638553), (@4309, #211, acc0.9249916657406378, rmse0.05504817738638509), (@4407, #211, acc0.9249916657406378, rmse0.05504817738638509), (@4507, #211, acc0.9249916657406378, rmse0.05504817738638536), (@4607, #211, acc0.9249916657406378, rmse0.055048177386385365), (@4710, #211, acc0.9249916657406378, rmse0.05504817738638539), (@4815, #211, acc0.9249916657406378, rmse0.0550481773863854), (@4921, #211, acc0.9249916657406378, rmse0.0550481773863854), (@5029, #211, acc0.9249916657406378, rmse0.0550481773863854), (@5138, #211, acc0.9249916657406378, rmse0.05504817738638539), (@5249, #211, acc0.9249916657406378, rmse0.055048177386385386), (@5361, #211, acc0.9249916657406378, rmse0.05504817738638538), (@5474, #211, acc0.9249916657406378, rmse0.05504817738638523), (@5590, #211, acc0.9249916657406378, rmse0.05504817738638533), (@5707, #211, acc0.9249916657406378, rmse0.05504817738638532), (@5824, #211, acc0.9249916657406378, rmse0.05504817738638532), (@5943, #211, acc0.9249916657406378, rmse0.05504817738638519), (@6064, #211, acc0.9249916657406378, rmse0.05504817738638519), (@6187, #211, acc0.9252139126569618, rmse0.054962093678607986), (@6310, #211, acc0.9252139126569618, rmse0.054962093678607986), (@6435, #211, acc0.9252139126569618, rmse0.05496209367860777), (@6562, #211, acc0.9252139126569618, rmse0.054962093678607785), (@6690, #211, acc0.9252139126569618, rmse0.054962093678607785), (@6819, #211, acc0.9252139126569618, rmse0.054962093678607785), ",result_20200907T234912437367_wfa1_a5_d10MPMPto43200a5tol01.zip
0.1,1,5,10,MP,R,6.30E-02,89%,,,43456,325,70,7186,36260,0,"(@0, #1, acc0.00055561729081009, rmse22654867517.752197), (@0, #5, acc0.00388932103567063, rmse5.256174650422132e+19), (@0, #18, acc0.017001889098788754, rmse221925.27171730122), (@0, #30, acc0.02322480275586176, rmse1177.3957168291493), (@2, #39, acc0.01277919768863207, rmse8660737154.555086), (@3, #45, acc0.035226136237359706, rmse17215.43850133922), (@7, #54, acc0.06000666740748972, rmse141.66736627314134), (@11, #59, acc0.07545282809201022, rmse45.923266555499055), (@21, #70, acc0.09723302589176575, rmse18.643431663413626), (@29, #75, acc0.1437937548616513, rmse2.6646875573074316), (@47, #84, acc0.19491054561617957, rmse1.1768827331022294), (@58, #87, acc0.20424491610178908, rmse1.0135758814155669), (@68, #89, acc0.18902100233359262, rmse1.293434469261245), (@73, #89, acc0.19724413823758197, rmse1.206954673051881), (@109, #100, acc0.2154683853761529, rmse1.0590360994598242), (@130, #103, acc0.2313590398933215, rmse0.7770564590292681), (@160, #108, acc0.23624847205245028, rmse0.7725818943327654), (@200, #114, acc0.24080453383709302, rmse0.8173351720173448), (@236, #118, acc0.24024891654628291, rmse0.864423606827081), (@319, #128, acc0.29858873208134235, rmse0.527829139579051), (@420, #137, acc0.33425936215135016, rmse0.44411429727339824), (@480, #140, acc0.3505945105011668, rmse0.37320050168265345), (@524, #141, acc0.3747083009223247, rmse0.31338263793860693), (@657, #149, acc0.3969329925547283, rmse0.29870564613940553), (@686, #149, acc0.4043782642515835, rmse0.2893745224526077), (@852, #157, acc0.4792754750527836, rmse0.22086951246578782), (@1031, #164, acc0.48727636404044894, rmse0.20922055898834457), (@1333, #175, acc0.5070563395932881, rmse0.19210300509858505), (@1434, #176, acc0.5086120680075564, rmse0.18959001562246985), (@1706, #183, acc0.5179464384931659, rmse0.1875158597945202), (@1860, #185, acc0.5330592288032003, rmse0.1782389808022666), (@2224, #193, acc0.536726302922547, rmse0.1783985748902171), (@2412, #195, acc0.579953328147572, rmse0.15820060877171796), (@2606, #197, acc0.5951772419157684, rmse0.14613520163700655), (@3024, #204, acc0.5973997110790088, rmse0.14702195284131675), (@3500, #211, acc0.6246249583287032, rmse0.13687404078069565), (@4033, #218, acc0.64207134126014, rmse0.12996257084990492), (@4507, #223, acc0.6516279586620736, rmse0.1277936606433137), (@4833, #225, acc0.6766307367485276, rmse0.12078972048968648), (@5105, #226, acc0.6938548727636404, rmse0.11606406135499617), (@5250, #226, acc0.6995221691299033, rmse0.11274064585437205), (@5815, #231, acc0.709523280364485, rmse0.10763453378411093), (@6353, #235, acc0.7253028114234915, rmse0.10337072171125343), (@6932, #239, acc0.7419713301477942, rmse0.09986778574236031), (@7837, #246, acc0.7509723302589176, rmse0.09731894609277243), (@8327, #248, acc0.7631959106567396, rmse0.09412578894776401), (@8952, #251, acc0.7741971330147794, rmse0.09062847821485054), (@9496, #253, acc0.7793088120902323, rmse0.09005194601721511), (@10298, #257, acc0.7891987998666519, rmse0.08785666739539656), (@12035, #268, acc0.7833092565840649, rmse0.08936475804349468), (@12326, #268, acc0.7851983553728192, rmse0.08838067703738846), (@12615, #268, acc0.7861984664962773, rmse0.08803687964840562), (@13465, #271, acc0.7934214912768085, rmse0.08746368349657464), (@14356, #274, acc0.7951994666074008, rmse0.08683107830418596), (@14682, #274, acc0.7989776641849095, rmse0.0856604268321125), (@15319, #275, acc0.8095343927103011, rmse0.08387505954671808), (@16594, #280, acc0.8190910101122347, rmse0.08059273605019991), (@18140, #286, acc0.8200911212356928, rmse0.08042922727227791), (@19442, #290, acc0.8292032448049783, rmse0.07834974394059832), (@20255, #291, acc0.83920435603956, rmse0.07531915391157643), (@20686, #291, acc0.8410934548283142, rmse0.07458957568422468), (@23175, #300, acc0.851983553728192, rmse0.07169520812448733), (@25544, #307, acc0.8574286031781309, rmse0.07037345713161891), (@27084, #310, acc0.857873097010779, rmse0.06938980759416964), (@28158, #311, acc0.864207134126014, rmse0.06879998262277306), (@30626, #317, acc0.8666518502055784, rmse0.0672945571209817), (@32389, #320, acc0.8708745416157351, rmse0.06656969205761205), (@33632, #321, acc0.882875875097233, rmse0.0648289562434285), (@35503, #324, acc0.8897655295032781, rmse0.0638060873826988), (@36843, #325, acc0.8918768752083565, rmse0.06296247592185843), ",result_20200908T103139315160_wfa1_a5_d10MPRto43200a5tol01.zip
0.01,2,5,10,MP,MP,3.84E+00,0%,,,43303,1,1,0,38606,4696,"(@0, #1, acc0.001555728414268252, rmse3.839363187383611), ",result_20200908T092330738201_wfa2_a5_d10MPMPto43200a5tol001.zip
0.01,2,5,10,MP,R,9.90E+05,12%,,,43556,379,45,4990,38558,0,"(@0, #1, acc0.00055561729081009, rmse992167224.0903275), (@0, #5, acc0.005445049449938882, rmse13.783950489236858), (@0, #18, acc0.008000888987665296, rmse368515899730.8971), (@0, #31, acc0.008112012445827314, rmse2.650681966221306e+18), (@2, #44, acc0.008445382820313369, rmse2.0754758419628383e+18), (@4, #50, acc0.011223469274363818, rmse1.6485128433770102e+24), (@10, #62, acc0.011445716190687854, rmse2.5296749632022928e+20), (@17, #71, acc0.011779086565173909, rmse2.180700484209171e+18), (@35, #86, acc0.01333481497944216, rmse2.1489968496890572e+16), (@58, #95, acc0.0166685187243027, rmse244225344037.38293), (@95, #107, acc0.019668852094677187, rmse4020086735222.782), (@127, #112, acc0.022002444716079563, rmse1.6653121225520272e+16), (@152, #114, acc0.03000333370374486, rmse160560709116159.56), (@193, #120, acc0.03322591399044338, rmse2991675701574775.0), (@222, #122, acc0.03411490165573953, rmse1630497639641946.0), (@324, #138, acc0.035226136237359706, rmse31689126772.85858), (@403, #145, acc0.03611512390265585, rmse101440722561.25485), (@473, #149, acc0.03722635848427603, rmse1004938747035.1951), (@550, #153, acc0.0401155683964885, rmse147075924.44021842), (@670, #160, acc0.04644960551172352, rmse718982630613.462), (@826, #169, acc0.05078342038004223, rmse789480580.8096677), (@968, #174, acc0.049672185798422044, rmse1.2838039615054502e+16), (@1263, #189, acc0.053005889543282586, rmse2237760365.9194746), (@1681, #203, acc0.05467274141571286, rmse27764433.209415592), (@2156, #215, acc0.0635626180686743, rmse366803865.29423386), (@2691, #225, acc0.06934103789309923, rmse1655989501.2099216), (@3166, #232, acc0.0715635070563396, rmse1279914685.1126413), (@3602, #237, acc0.07189687743082565, rmse4189963783.3567033), (@4465, #249, acc0.07567507500833426, rmse2173324521.7073755), (@5559, #262, acc0.08067563062562506, rmse643289940.7251589), (@7008, #277, acc0.08600955661740194, rmse33378830.89207096), (@7558, #279, acc0.08256472941437938, rmse574392147.0987417), (@9154, #291, acc0.08800977886431825, rmse22200091.76971954), (@11201, #304, acc0.08989887765307257, rmse120208207.20140836), (@11841, #305, acc0.09145460606734082, rmse12895323.729412423), (@13295, #311, acc0.0901211245693966, rmse3756480.4969641124), (@16229, #325, acc0.09612179131014557, rmse12512557.131385703), (@18732, #334, acc0.0932325813979331, rmse133988235.87027887), (@22214, #346, acc0.09667740860095567, rmse1710601799.1841166), (@24913, #353, acc0.11001222358039782, rmse43440814.65299176), (@26636, #356, acc0.11279031003444827, rmse11348933.994579878), (@29907, #364, acc0.11267918657628626, rmse19781171.717317097), (@32862, #370, acc0.11867985331703522, rmse5869331.846185183), (@37023, #379, acc0.12334703855983999, rmse989973.0295529531), (@43556, #393, acc0.12134681631292366, rmse3601432.13652259), ",result_20200908T094612549642_wfa2_a5_d10MPRto43200a5tol001.zip
0.1,2,5,10,MP,MP,6.43E-02,88%,,,14821,186,124,4205,4446,6148,"(@0, #1, acc0.017335259473274807, rmse3.839363187383611), (@1957, #186, acc0.8809867763084788, rmse0.06475319543245309), (@2007, #186, acc0.8809867763084788, rmse0.06475319543245257), (@2056, #186, acc0.8809867763084788, rmse0.06475319543245257), (@2107, #186, acc0.8814312701411268, rmse0.0646995628389514), (@2159, #186, acc0.8814312701411268, rmse0.06469956283895138), (@2212, #186, acc0.8814312701411268, rmse0.06469956283895131), (@2264, #186, acc0.8814312701411268, rmse0.06469956283895131), (@2318, #186, acc0.8814312701411268, rmse0.06469956283895131), (@2372, #186, acc0.8814312701411268, rmse0.06469956283895122), (@2426, #186, acc0.8814312701411268, rmse0.06469956283895122), (@2482, #186, acc0.8814312701411268, rmse0.06469301940933864), (@2539, #186, acc0.8814312701411268, rmse0.06469301940933857), (@2598, #186, acc0.8814312701411268, rmse0.06469301940933854), (@2657, #186, acc0.8814312701411268, rmse0.06469301940933855), (@2718, #186, acc0.882431381264585, rmse0.06442433371171946), (@2779, #186, acc0.882431381264585, rmse0.06442433371171946), (@2842, #186, acc0.882431381264585, rmse0.06442433371171945), (@2906, #186, acc0.882431381264585, rmse0.06442433371171943), (@2971, #186, acc0.882431381264585, rmse0.06441065274403646), (@3037, #186, acc0.882431381264585, rmse0.06441065274403641), (@3104, #186, acc0.882431381264585, rmse0.06441065274403641), (@3171, #186, acc0.882431381264585, rmse0.06441065274403643), (@3240, #186, acc0.882431381264585, rmse0.06441065274403644), (@3309, #186, acc0.882431381264585, rmse0.06441065274403641), (@3378, #186, acc0.882431381264585, rmse0.06441065274403641), (@3448, #186, acc0.882431381264585, rmse0.0644106527440364), (@3519, #186, acc0.882431381264585, rmse0.0644106527440364), (@3591, #186, acc0.882431381264585, rmse0.06441065274403632), (@3664, #186, acc0.882431381264585, rmse0.0644106527440363), (@3737, #186, acc0.882431381264585, rmse0.06441065274403635), (@3813, #186, acc0.882431381264585, rmse0.06441065274403635), (@3888, #186, acc0.882431381264585, rmse0.06441065274403632), (@3965, #186, acc0.882431381264585, rmse0.06441065274403632), (@4041, #186, acc0.882431381264585, rmse0.06441065274403632), (@4119, #186, acc0.882431381264585, rmse0.06441065274403653), (@4198, #186, acc0.882431381264585, rmse0.06441065274403653), (@4277, #186, acc0.882431381264585, rmse0.06441065274403653), (@4358, #186, acc0.882431381264585, rmse0.06441065274403653), (@4439, #186, acc0.882431381264585, rmse0.0644106527440365), (@4520, #186, acc0.882431381264585, rmse0.0644106527440365), (@4602, #186, acc0.882431381264585, rmse0.0644106527440365), (@4685, #186, acc0.882431381264585, rmse0.06441065274403643), (@4768, #186, acc0.882431381264585, rmse0.06441065274403641), (@4854, #186, acc0.882431381264585, rmse0.0644106527440364), (@4940, #186, acc0.882431381264585, rmse0.06441065274403635), (@5027, #186, acc0.882431381264585, rmse0.06441065274403635), (@5116, #186, acc0.882431381264585, rmse0.06441065274403643), (@5205, #186, acc0.882431381264585, rmse0.06440687012278255), (@5296, #186, acc0.882542504722747, rmse0.06437806101029689), (@5388, #186, acc0.882542504722747, rmse0.06437806101029651), (@5481, #186, acc0.882542504722747, rmse0.06437806101029651), (@5574, #186, acc0.882542504722747, rmse0.06437806101029651), (@5668, #186, acc0.882764751639071, rmse0.06431617458227945), (@5763, #186, acc0.882764751639071, rmse0.06431617458227937), (@5859, #186, acc0.882764751639071, rmse0.06431617458227937), (@5955, #186, acc0.882764751639071, rmse0.06431617458227937), (@6052, #186, acc0.882764751639071, rmse0.06431617458227937), (@6151, #186, acc0.882875875097233, rmse0.06429103937579901), (@6250, #186, acc0.882875875097233, rmse0.06429103937579886), (@6349, #186, acc0.882875875097233, rmse0.06429103937579887), (@6450, #186, acc0.882875875097233, rmse0.06429103937579887), (@6552, #186, acc0.882875875097233, rmse0.06429103937579886), (@6654, #186, acc0.882875875097233, rmse0.06429103937579886), (@6758, #186, acc0.882875875097233, rmse0.06429103937579886), (@6861, #186, acc0.882875875097233, rmse0.06429103937579886), (@6965, #186, acc0.882875875097233, rmse0.06429103937579879), (@7069, #186, acc0.882875875097233, rmse0.06429103937579879), (@7174, #186, acc0.882875875097233, rmse0.06429103937579947), (@7279, #186, acc0.882875875097233, rmse0.06429103937579947), (@7386, #186, acc0.882875875097233, rmse0.06429103937579947), (@7493, #186, acc0.882875875097233, rmse0.0642910393757992), (@7602, #186, acc0.882875875097233, rmse0.0642910393757992), (@7711, #186, acc0.882875875097233, rmse0.0642910393757992), (@7823, #186, acc0.882875875097233, rmse0.0642910393757992), (@7935, #186, acc0.882875875097233, rmse0.0642910393757992), (@8048, #186, acc0.882875875097233, rmse0.0642910393757992), (@8162, #186, acc0.882875875097233, rmse0.0642910393757992), (@8276, #186, acc0.882875875097233, rmse0.0642910393757992), (@8390, #186, acc0.882875875097233, rmse0.0642910393757992), (@8505, #186, acc0.882875875097233, rmse0.0642910393757992), (@8622, #186, acc0.882875875097233, rmse0.06429103937579923), (@8738, #186, acc0.882875875097233, rmse0.06429103937579923), (@8855, #186, acc0.882875875097233, rmse0.06429103937579923), (@8973, #186, acc0.882875875097233, rmse0.06429103937579923), (@9092, #186, acc0.882875875097233, rmse0.06429103937579925), (@9213, #186, acc0.882875875097233, rmse0.06429103937579925), (@9335, #186, acc0.882875875097233, rmse0.0642910393757992), (@9460, #186, acc0.882875875097233, rmse0.0642910393757992), (@9586, #186, acc0.882875875097233, rmse0.0642910393757992), (@9714, #186, acc0.882875875097233, rmse0.06429103937579969), (@9842, #186, acc0.882875875097233, rmse0.06429103937579969), (@9972, #186, acc0.882875875097233, rmse0.06429103937579969), (@10103, #186, acc0.882875875097233, rmse0.06429103937579969), (@10234, #186, acc0.882875875097233, rmse0.06429103937579969), (@10367, #186, acc0.882875875097233, rmse0.06429103937579969), (@10500, #186, acc0.882875875097233, rmse0.06429103937579969), (@10634, #186, acc0.882875875097233, rmse0.06429103937579969), (@10769, #186, acc0.882875875097233, rmse0.06429103937579965), (@10908, #186, acc0.882875875097233, rmse0.06429103937579948), (@11047, #186, acc0.882875875097233, rmse0.06429103937579948), (@11188, #186, acc0.882875875097233, rmse0.06429103937579947), (@11329, #186, acc0.882875875097233, rmse0.06429103937579947), (@11472, #186, acc0.882875875097233, rmse0.06429103937579947), (@11616, #186, acc0.882875875097233, rmse0.06429103937579947), (@11761, #186, acc0.882875875097233, rmse0.06429103937579947), (@11907, #186, acc0.882875875097233, rmse0.06429103937579947), (@12054, #186, acc0.882875875097233, rmse0.06429103937579947), (@12203, #186, acc0.882875875097233, rmse0.06429103937579957), (@12353, #186, acc0.882875875097233, rmse0.06429103937579957), (@12504, #186, acc0.882875875097233, rmse0.06429103937579957), (@12655, #186, acc0.882875875097233, rmse0.06429103937579957), (@12809, #186, acc0.882875875097233, rmse0.06429103937579957), (@12962, #186, acc0.882875875097233, rmse0.06429103937579954), (@13117, #186, acc0.882875875097233, rmse0.06429103937579954), (@13274, #186, acc0.882875875097233, rmse0.0642910393757994), (@13431, #186, acc0.882875875097233, rmse0.0642910393757994), (@13843, #186, acc0.882875875097233, rmse0.064296769051364), (@14003, #186, acc0.882875875097233, rmse0.064296769051364), (@14164, #186, acc0.882875875097233, rmse0.06429676905136399), (@14326, #186, acc0.882875875097233, rmse0.06429676905136399), (@14488, #186, acc0.882875875097233, rmse0.06429676905136399), (@14652, #186, acc0.882875875097233, rmse0.06429676905136399), (@14821, #186, acc0.882875875097233, rmse0.06429676905136399), ",result_20200908T020738000707_wfa2_a5_d10MPMPto43200a5tol01.zip
0.1,2,5,10,MP,R,5.11E-02,94%,,,43222,326,77,8867,34344,0,"(@0, #1, acc0.00055561729081009, rmse992167224.0903275), (@0, #5, acc0.01333481497944216, rmse287228.2938072864), (@0, #17, acc0.01833537059673297, rmse81058.79329446807), (@0, #30, acc0.01655739526614068, rmse101535.06837919782), (@3, #43, acc0.02066896321813535, rmse63288.369032392824), (@4, #46, acc0.048783198133125906, rmse44.28513795875093), (@9, #57, acc0.09556617401933548, rmse5.653401180057726), (@13, #61, acc0.08912101344593844, rmse6.203762981749651), (@22, #70, acc0.1382375819535504, rmse3.1229071688811785), (@36, #80, acc0.15912879208800979, rmse2.150938321157933), (@47, #84, acc0.1734637181909101, rmse2.0158613897289066), (@71, #93, acc0.21346816312923658, rmse1.4171518596281467), (@84, #95, acc0.2674741637959773, rmse0.5620558922746378), (@94, #96, acc0.2906989665518391, rmse0.4839234610206391), (@115, #100, acc0.32881431270141126, rmse0.3897443679852955), (@158, #109, acc0.3030336704078231, rmse0.43860502436287757), (@167, #109, acc0.36126236248472055, rmse0.3215894087246735), (@204, #114, acc0.38004222691410156, rmse0.2938238645466789), (@291, #126, acc0.41115679519946663, rmse0.276418658917981), (@336, #129, acc0.46082898099788866, rmse0.22126243893559566), (@393, #133, acc0.5097233025891765, rmse0.1931403948396946), (@520, #143, acc0.5039448827647517, rmse0.19291736213737418), (@643, #150, acc0.5352816979664408, rmse0.17888198269526012), (@759, #155, acc0.5532836981886876, rmse0.17109126476693892), (@839, #157, acc0.5688409823313701, rmse0.1617197184537447), (@1074, #167, acc0.5729525502833648, rmse0.1611437655949598), (@1181, #169, acc0.6052894766085121, rmse0.14445697789583753), (@1295, #171, acc0.6211801311256806, rmse0.14035444695062546), (@1415, #173, acc0.6376264029336592, rmse0.13499065562156518), (@1568, #176, acc0.6565173908212023, rmse0.12610133158773726), (@1878, #184, acc0.6760751194577175, rmse0.1211973459720797), (@1943, #184, acc0.679297699744416, rmse0.11974528826731283), (@2134, #187, acc0.6874097121902434, rmse0.11760057164896236), (@2204, #187, acc0.6988554283809312, rmse0.11330573128909621), (@2881, #202, acc0.7178575397266362, rmse0.10815394439844993), (@3199, #206, acc0.7437493054783865, rmse0.10022766453888236), (@3494, #209, acc0.7570841204578287, rmse0.09726426542574851), (@3809, #212, acc0.7636404044893877, rmse0.09513209434019507), (@3924, #212, acc0.7751972441382375, rmse0.09124667125309234), (@4559, #220, acc0.7790865651739082, rmse0.09010958806390251), (@4693, #220, acc0.7811979108789866, rmse0.08936075115324767), (@5417, #228, acc0.7880875652850317, rmse0.08866058894679378), (@5712, #229, acc0.7953105900655628, rmse0.08710371308172979), (@6253, #233, acc0.7995332814757196, rmse0.0850801746323325), (@6919, #238, acc0.7984220468940993, rmse0.08471665907721292), (@7286, #239, acc0.8122013557061896, rmse0.08189835447568393), (@8036, #244, acc0.8249805533948217, rmse0.07951041498223452), (@8960, #250, acc0.8346482942549173, rmse0.0770825914727009), (@9192, #250, acc0.8345371707967552, rmse0.07681068649129491), (@9641, #251, acc0.8406489609956662, rmse0.07539866368720306), (@10221, #253, acc0.8510945660628959, rmse0.07254602642625549), (@11425, #260, acc0.8568729858873209, rmse0.07157078330583524), (@12075, #262, acc0.8597621957995333, rmse0.07070818867065844), (@12749, #264, acc0.8636515168352039, rmse0.06921213284100576), (@13317, #265, acc0.8665407267474163, rmse0.06861334357540799), (@14166, #268, acc0.8677630847871985, rmse0.0682918781261394), (@15533, #274, acc0.8697633070341149, rmse0.06720780930264586), (@16203, #275, acc0.8744304922769197, rmse0.0665294959735636), (@16870, #276, acc0.8815423935992888, rmse0.06547414646962792), (@17904, #279, acc0.8840982331370152, rmse0.06463295991122558), (@19177, #283, acc0.8913212579175464, rmse0.06257651161234844), (@20312, #286, acc0.8935437270807868, rmse0.06253155867128392), (@21701, #290, acc0.8920991221246806, rmse0.062426851349465115), (@22957, #293, acc0.8906545171685742, rmse0.062463917476506446), (@23429, #293, acc0.8939882209134348, rmse0.06188716916111439), (@24317, #294, acc0.8997666407378597, rmse0.060157010892556775), (@25425, #296, acc0.907434159351039, rmse0.05865945272479455), (@27316, #301, acc0.913323702633626, rmse0.057563944154865876), (@28816, #304, acc0.9183242582509168, rmse0.05619822856836097), (@29894, #305, acc0.9211023447049672, rmse0.05559996745171528), (@31808, #309, acc0.9224358262029114, rmse0.05482083962063152), (@34088, #314, acc0.9271030114457162, rmse0.05320522276484709), (@35337, #315, acc0.9274363818202023, rmse0.052971259349335255), (@36919, #317, acc0.9298810978997667, rmse0.05257168570425261), (@38815, #320, acc0.9328814312701411, rmse0.051998015140392456), (@40472, #322, acc0.9313257028558729, rmse0.05173891920588769), (@42886, #326, acc0.9356595177241915, rmse0.05111778409473247), ",result_20200908T101945318330_wfa2_a5_d10MPRto43200a5tol01.zip
0.01,3,5,10,MP,MP,3.72E-03,98%,,,6018,351,19,659,4150,1199,"(@0, #1, acc0.000666740748972108, rmse10.829894182372625), (@4352, #351, acc0.9789976664073786, rmse0.003723728678243969), (@4435, #351, acc0.9789976664073786, rmse0.003723728678237458), (@4517, #351, acc0.9789976664073786, rmse0.003723728678237132), (@4603, #351, acc0.9789976664073786, rmse0.003723728678237514), (@4690, #351, acc0.9789976664073786, rmse0.0037237286782374882), (@4779, #351, acc0.9789976664073786, rmse0.003723728678237534), (@4871, #351, acc0.9789976664073786, rmse0.0037237286782368663), (@4965, #351, acc0.9789976664073786, rmse0.003723728678237829), (@5061, #351, acc0.9789976664073786, rmse0.003723728678237641), (@5159, #351, acc0.9789976664073786, rmse0.003723728678237679), (@5260, #351, acc0.9789976664073786, rmse0.003723728678237683), (@5362, #351, acc0.9789976664073786, rmse0.003723728678237557), (@5465, #351, acc0.9789976664073786, rmse0.0037237286782375602), (@5572, #351, acc0.9789976664073786, rmse0.003723728678237709), (@5682, #351, acc0.9789976664073786, rmse0.0037237286782374262), (@5793, #351, acc0.9789976664073786, rmse0.0037237286782372007), (@5905, #351, acc0.9789976664073786, rmse0.003723728678237191), (@6018, #351, acc0.9789976664073786, rmse0.0037237286782371964), ",result_20200908T000038105670_wfa3_a5_d10MPMPto43200a5tol001.zip
0.01,3,5,10,MP,R,4.49E+04,8%,,,43750,373,45,5017,38723,0,"(@0, #1, acc0.00055561729081009, rmse15136230.26744329), (@0, #5, acc0.004222691410156684, rmse6995.943899699783), (@0, #17, acc0.0071119013223691525, rmse55036811591.2859), (@0, #30, acc0.008556506278475385, rmse7.020958977988745e+20), (@2, #43, acc0.010445605067229692, rmse2.7544111580109834e+21), (@4, #48, acc0.01500166685187243, rmse999336212763.8251), (@8, #59, acc0.01655739526614068, rmse741453848065.8328), (@15, #68, acc0.01566840760084454, rmse7670642070900.266), (@32, #83, acc0.020780086676297365, rmse1.465761628608818e+18), (@52, #92, acc0.019891099011001223, rmse46810460455.50157), (@85, #104, acc0.023669296588509834, rmse417164270.08330595), (@111, #108, acc0.023558173130347818, rmse360785072601.0208), (@133, #110, acc0.024780531170130016, rmse19429056077.072937), (@170, #116, acc0.025336148460940105, rmse23647016046.079735), (@198, #118, acc0.02511390154461607, rmse66058023861.31224), (@296, #135, acc0.025780642293588178, rmse25606311272.6743), (@380, #142, acc0.027225247249694412, rmse27703882762786.47), (@452, #146, acc0.025336148460940105, rmse3644335851286.9604), (@569, #154, acc0.02678075341704634, rmse60063792554.93193), (@704, #161, acc0.03000333370374486, rmse75842581690.13461), (@866, #168, acc0.030892321369041003, rmse8309329286.225991), (@1024, #173, acc0.032003555950661185, rmse399447958.57727295), (@1345, #186, acc0.029669963329258805, rmse4132572315783.704), (@1735, #197, acc0.035003889321035674, rmse250683300.687723), (@2212, #208, acc0.036559617735303925, rmse40077278.7292694), (@2878, #221, acc0.03711523502611401, rmse913637125.866692), (@3392, #228, acc0.040782309145460605, rmse566338.7662518922), (@3909, #234, acc0.03900433381486832, rmse25445739.583241746), (@5007, #248, acc0.044004889432159126, rmse7058668.811660805), (@5323, #249, acc0.0444493832648072, rmse1563247.5699351307), (@6441, #260, acc0.04156017335259473, rmse672084802.5396733), (@8327, #277, acc0.045227247471941324, rmse3613262.7410192625), (@9166, #281, acc0.04644960551172352, rmse219269.4904482828), (@10930, #292, acc0.0456717413045894, rmse3424302.6541464273), (@13578, #307, acc0.05522835870652295, rmse186114.23282124248), (@14991, #312, acc0.05778419824424936, rmse478897.9297976744), (@16716, #318, acc0.06000666740748972, rmse114435.842804029), (@19406, #328, acc0.05967329703300367, rmse126886.87921929508), (@22794, #339, acc0.06334037115235026, rmse2344584.6191102075), (@26896, #351, acc0.067896432936993, rmse92680.2303736576), (@29966, #358, acc0.06778530947883098, rmse213326.40155021293), (@31962, #361, acc0.06967440826758528, rmse160890.97662200496), (@36059, #370, acc0.07889765529503279, rmse322981.46608995704), (@38302, #373, acc0.08156461829092121, rmse44868.28579178754), (@43750, #384, acc0.08600955661740194, rmse57546.98396497805), ",result_20200908T094848956711_wfa3_a5_d10MPRto43200a5tol001.zip
0.1,3,5,10,MP,MP,1.13E-01,65%,,,41628,147,341,10796,8759,22024,"(@0, #1, acc0.00277808645405045, rmse10.829894182372625), (@110, #144, acc0.6570730081120124, rmse0.11215108767263787), (@116, #144, acc0.6570730081120124, rmse0.11215241139133439), (@121, #144, acc0.6570730081120124, rmse0.11215241139133442), (@128, #144, acc0.6570730081120124, rmse0.11215241139133435), (@135, #144, acc0.6570730081120124, rmse0.11215115785179332), (@142, #144, acc0.6570730081120124, rmse0.11215115785179332), (@149, #144, acc0.6570730081120124, rmse0.11215115785179332), (@157, #144, acc0.6570730081120124, rmse0.11215115785179385), (@177, #146, acc0.6557395266140682, rmse0.11238480464553319), (@186, #146, acc0.6557395266140682, rmse0.11238480464553452), (@196, #146, acc0.6557395266140682, rmse0.11238480464553452), (@207, #146, acc0.6557395266140682, rmse0.11238480464553412), (@218, #146, acc0.6557395266140682, rmse0.11238480464553384), (@230, #146, acc0.6557395266140682, rmse0.11238480464553417), (@242, #146, acc0.6557395266140682, rmse0.11238480464553413), (@256, #146, acc0.6557395266140682, rmse0.11238480464553342), (@269, #146, acc0.6557395266140682, rmse0.11238480464553342), (@283, #146, acc0.6557395266140682, rmse0.1123848046455325), (@298, #146, acc0.6557395266140682, rmse0.1123848046455328), (@313, #146, acc0.6557395266140682, rmse0.1123841242579199), (@329, #146, acc0.6557395266140682, rmse0.1123841242579199), (@345, #146, acc0.6557395266140682, rmse0.11238412425791981), (@362, #146, acc0.6557395266140682, rmse0.1123841242579196), (@380, #146, acc0.6557395266140682, rmse0.11238412425791963), (@398, #146, acc0.6557395266140682, rmse0.11238412425791984), (@416, #146, acc0.6557395266140682, rmse0.11238412425791947), (@435, #146, acc0.6557395266140682, rmse0.11238412425791952), (@455, #146, acc0.6557395266140682, rmse0.1123841242579195), (@475, #146, acc0.6557395266140682, rmse0.11238412425791962), (@495, #146, acc0.6557395266140682, rmse0.11238412425791962), (@516, #146, acc0.6557395266140682, rmse0.11238412425791981), (@538, #146, acc0.6557395266140682, rmse0.11238412425791983), (@560, #146, acc0.6557395266140682, rmse0.11238412425791988), (@583, #146, acc0.6557395266140682, rmse0.11238412425791987), (@607, #146, acc0.6557395266140682, rmse0.11238412425791995), (@632, #146, acc0.6557395266140682, rmse0.1123841242579203), (@657, #146, acc0.6556284031559062, rmse0.11237027265147001), (@683, #146, acc0.6556284031559062, rmse0.11237027265147001), (@709, #146, acc0.6557395266140682, rmse0.11236338841024548), (@736, #146, acc0.6557395266140682, rmse0.11235614214171677), (@764, #146, acc0.6557395266140682, rmse0.11235614214171638), (@793, #146, acc0.6557395266140682, rmse0.11235614214171724), (@822, #146, acc0.6557395266140682, rmse0.11235614214171724), (@851, #146, acc0.6557395266140682, rmse0.11235614214171723), (@881, #146, acc0.6557395266140682, rmse0.11235614214171724), (@911, #146, acc0.6557395266140682, rmse0.11235614214171788), (@942, #146, acc0.6557395266140682, rmse0.11235614214171842), (@974, #146, acc0.6557395266140682, rmse0.11235614214171842), (@1007, #146, acc0.6557395266140682, rmse0.11235614214171843), (@1040, #146, acc0.6557395266140682, rmse0.11235614214171845), (@1074, #146, acc0.6557395266140682, rmse0.1123561421417185), (@1108, #146, acc0.6557395266140682, rmse0.11235614214171855), (@1144, #146, acc0.6557395266140682, rmse0.11235614214171852), (@1180, #146, acc0.6557395266140682, rmse0.11235614214171802), (@1217, #146, acc0.6557395266140682, rmse0.11235614214171798), (@1256, #146, acc0.6557395266140682, rmse0.11235614214171798), (@1295, #146, acc0.6557395266140682, rmse0.11235614214171791), (@1334, #146, acc0.6557395266140682, rmse0.11235614214171791), (@1411, #147, acc0.6541837981998, rmse0.11254234178586282), (@1451, #147, acc0.6541837981998, rmse0.11254234178586282), (@1492, #147, acc0.6541837981998, rmse0.1125423417858628), (@1533, #147, acc0.6541837981998, rmse0.11254234178586321), (@1575, #147, acc0.6541837981998, rmse0.11254234178586325), (@1618, #147, acc0.6541837981998, rmse0.11254234178586331), (@1661, #147, acc0.6541837981998, rmse0.11254234178586331), (@1705, #147, acc0.6541837981998, rmse0.11254234178586314), (@1750, #147, acc0.6541837981998, rmse0.1125423417858631), (@1796, #147, acc0.6541837981998, rmse0.11254234178586298), (@1842, #147, acc0.6541837981998, rmse0.11254234178586295), (@1889, #147, acc0.6541837981998, rmse0.11254234178586295), (@1936, #147, acc0.6541837981998, rmse0.11254234178586292), (@1984, #147, acc0.6541837981998, rmse0.1125423417858628), (@2033, #147, acc0.6541837981998, rmse0.11254234178586274), (@2082, #147, acc0.6541837981998, rmse0.11254234178586277), (@2132, #147, acc0.6541837981998, rmse0.11254234178586273), (@2183, #147, acc0.6541837981998, rmse0.11254234178586271), (@2233, #147, acc0.6541837981998, rmse0.11254234178586271), (@2284, #147, acc0.6541837981998, rmse0.11254234178586271), (@2335, #147, acc0.6541837981998, rmse0.1125423417858627), (@2387, #147, acc0.6541837981998, rmse0.1125423417858627), (@2439, #147, acc0.6541837981998, rmse0.1125423417858627), (@2492, #147, acc0.6541837981998, rmse0.1125423417858627), (@2545, #147, acc0.6541837981998, rmse0.11254234178586225), (@2599, #147, acc0.6541837981998, rmse0.11254234178586225), (@2653, #147, acc0.6541837981998, rmse0.11254234178586225), (@2707, #147, acc0.6541837981998, rmse0.11254234178586225), (@2761, #147, acc0.6541837981998, rmse0.11254234178586225), (@2816, #147, acc0.6541837981998, rmse0.11254234178586225), (@2872, #147, acc0.6541837981998, rmse0.11254234178586225), (@2928, #147, acc0.6541837981998, rmse0.11254234178586225), (@2985, #147, acc0.6541837981998, rmse0.11254234178586223), (@3042, #147, acc0.6541837981998, rmse0.11254234178586289), (@3100, #147, acc0.6541837981998, rmse0.11254234178586296), (@3159, #147, acc0.6541837981998, rmse0.11254234178586296), (@3218, #147, acc0.6541837981998, rmse0.11254234178586295), (@3277, #147, acc0.6541837981998, rmse0.11254234178586298), (@3337, #147, acc0.6541837981998, rmse0.11254234178586295), (@3398, #147, acc0.6541837981998, rmse0.11254234178586377), (@3460, #147, acc0.6541837981998, rmse0.11254234178586377), (@3522, #147, acc0.6541837981998, rmse0.11254234178586377), (@3584, #147, acc0.6541837981998, rmse0.11254234178586377), (@3647, #147, acc0.6541837981998, rmse0.11254234178586377), (@3710, #147, acc0.6541837981998, rmse0.1125423417858635), (@3774, #147, acc0.6541837981998, rmse0.11254234178586356), (@3839, #147, acc0.6541837981998, rmse0.11254234178586336), (@3906, #147, acc0.6541837981998, rmse0.11254234178586332), (@3973, #147, acc0.6541837981998, rmse0.1125423417858633), (@4040, #147, acc0.6541837981998, rmse0.1125423417858633), (@4108, #147, acc0.6541837981998, rmse0.1125423417858633), (@4176, #147, acc0.6541837981998, rmse0.1125423417858633), (@4245, #147, acc0.6541837981998, rmse0.11254234178586331), (@4315, #147, acc0.6541837981998, rmse0.11254234178586325), (@4385, #147, acc0.6541837981998, rmse0.11254234178586331), (@4456, #147, acc0.6541837981998, rmse0.11254234178586331), (@4528, #147, acc0.6541837981998, rmse0.11254234178586363), (@4601, #147, acc0.6541837981998, rmse0.11254234178586363), (@4674, #147, acc0.6541837981998, rmse0.11254234178586403), (@4749, #147, acc0.6541837981998, rmse0.11254234178586393), (@4825, #147, acc0.6541837981998, rmse0.11254234178586393), (@4900, #147, acc0.6541837981998, rmse0.11254234178586393), (@4975, #147, acc0.6541837981998, rmse0.11254234178586393), (@5051, #147, acc0.6541837981998, rmse0.11254234178586393), (@5128, #147, acc0.6541837981998, rmse0.11254234178586393), (@5206, #147, acc0.6541837981998, rmse0.11254234178586395), (@5284, #147, acc0.6541837981998, rmse0.11254234178586393), (@5364, #147, acc0.6541837981998, rmse0.11254234178586393), (@5443, #147, acc0.6541837981998, rmse0.11254234178586396), (@5524, #147, acc0.6541837981998, rmse0.11254234178586396), (@5606, #147, acc0.6541837981998, rmse0.11254234178586388), (@5688, #147, acc0.6541837981998, rmse0.11254234178586388), (@5770, #147, acc0.6541837981998, rmse0.11254234178586388), (@5853, #147, acc0.6541837981998, rmse0.11254234178586388), (@5936, #147, acc0.6541837981998, rmse0.11254234178586388), (@6021, #147, acc0.6541837981998, rmse0.11254234178586381), (@6107, #147, acc0.6541837981998, rmse0.11254234178586381), (@6195, #147, acc0.6541837981998, rmse0.11254234178586442), (@6282, #147, acc0.6541837981998, rmse0.11254234178586442), (@6370, #147, acc0.6541837981998, rmse0.11254234178586442), (@6459, #147, acc0.6541837981998, rmse0.1125423417858644), (@6549, #147, acc0.6541837981998, rmse0.1125423417858644), (@6639, #147, acc0.6541837981998, rmse0.11254234178586436), (@6730, #147, acc0.6541837981998, rmse0.11254234178586436), (@6822, #147, acc0.6541837981998, rmse0.11254234178586325), (@6915, #147, acc0.6541837981998, rmse0.11254234178586325), (@7009, #147, acc0.6541837981998, rmse0.11254234178586325), (@7102, #147, acc0.6541837981998, rmse0.11254234178586325), (@7196, #147, acc0.6541837981998, rmse0.11254234178586325), (@7291, #147, acc0.6541837981998, rmse0.11254234178586325), (@7386, #147, acc0.6541837981998, rmse0.11254234178586325), (@7483, #147, acc0.6541837981998, rmse0.11254234178586324), (@7579, #147, acc0.6541837981998, rmse0.11254234178586324), (@7675, #147, acc0.6541837981998, rmse0.11254234178586324), (@7772, #147, acc0.6541837981998, rmse0.11254234178586327), (@7871, #147, acc0.6541837981998, rmse0.11254234178586327), (@7970, #147, acc0.6541837981998, rmse0.1125423417858633), (@8071, #147, acc0.6541837981998, rmse0.1125423417858633), (@8172, #147, acc0.6541837981998, rmse0.1125423417858633), (@8275, #147, acc0.6541837981998, rmse0.11254234178586321), (@8379, #147, acc0.6541837981998, rmse0.11254234178586325), (@8482, #147, acc0.6541837981998, rmse0.11254234178586325), (@8587, #147, acc0.6541837981998, rmse0.1125423417858632), (@8691, #147, acc0.6541837981998, rmse0.1125423417858632), (@8797, #147, acc0.6541837981998, rmse0.11254234178586317), (@8903, #147, acc0.6541837981998, rmse0.11254234178586317), (@9010, #147, acc0.6541837981998, rmse0.11254234178586316), (@9118, #147, acc0.6541837981998, rmse0.11254234178586257), (@9229, #147, acc0.6541837981998, rmse0.1125423417858626), (@9339, #147, acc0.6541837981998, rmse0.1125423417858626), (@9451, #147, acc0.6541837981998, rmse0.1125423417858626), (@9564, #147, acc0.6541837981998, rmse0.11254234178586262), (@9677, #147, acc0.6541837981998, rmse0.11254234178586264), (@9790, #147, acc0.6541837981998, rmse0.11254234178586264), (@9904, #147, acc0.6541837981998, rmse0.11254234178586263), (@10020, #147, acc0.6541837981998, rmse0.11254234178586263), (@10138, #147, acc0.6541837981998, rmse0.11254234178586466), (@10257, #147, acc0.6541837981998, rmse0.11254234178586464), (@10375, #147, acc0.6541837981998, rmse0.11254234178586464), (@10494, #147, acc0.6541837981998, rmse0.11254234178586464), (@10613, #147, acc0.6541837981998, rmse0.11254234178586464), (@10733, #147, acc0.6541837981998, rmse0.11254234178586464), (@10854, #147, acc0.6541837981998, rmse0.11254234178586474), (@10976, #147, acc0.6541837981998, rmse0.11252070926166965), (@11100, #147, acc0.6541837981998, rmse0.11252070926166964), (@11225, #147, acc0.6541837981998, rmse0.11252070926166964), (@11352, #147, acc0.6541837981998, rmse0.11252070926166965), (@11478, #147, acc0.6541837981998, rmse0.11252070926166964), (@11605, #147, acc0.6541837981998, rmse0.11252070926166964), (@11733, #147, acc0.6541837981998, rmse0.11252070926166964), (@11862, #147, acc0.6541837981998, rmse0.11252070926166964), (@11990, #147, acc0.6541837981998, rmse0.11252070926166931), (@12121, #147, acc0.6541837981998, rmse0.11252070926166931), (@12251, #147, acc0.6541837981998, rmse0.11252070926166931), (@12382, #147, acc0.6541837981998, rmse0.11252070926166925), (@12514, #147, acc0.6541837981998, rmse0.11252070926166925), (@12648, #147, acc0.6541837981998, rmse0.1125207092616691), (@12783, #147, acc0.6541837981998, rmse0.11252070926166904), (@12918, #147, acc0.6541837981998, rmse0.11252070926166904), (@13054, #147, acc0.6541837981998, rmse0.11252070926166899), (@13191, #147, acc0.6541837981998, rmse0.11252070926166885), (@13328, #147, acc0.6541837981998, rmse0.11252070926166885), (@13467, #147, acc0.6541837981998, rmse0.11252070926166885), (@13605, #147, acc0.6541837981998, rmse0.11252070926166885), (@13742, #147, acc0.6541837981998, rmse0.11252070926166885), (@13881, #147, acc0.6541837981998, rmse0.11252070926166885), (@14019, #147, acc0.6541837981998, rmse0.11252070926166885), (@14160, #147, acc0.6541837981998, rmse0.11252070926166885), (@14301, #147, acc0.6541837981998, rmse0.11252070926166884), (@14442, #147, acc0.6541837981998, rmse0.11252070926166884), (@14582, #147, acc0.6541837981998, rmse0.11252070926166884), (@14725, #147, acc0.6541837981998, rmse0.1125207092616688), (@14869, #147, acc0.6541837981998, rmse0.11252070926166877), (@15015, #147, acc0.6541837981998, rmse0.11252070926166877), (@15161, #147, acc0.6541837981998, rmse0.11252070926166877), (@15308, #147, acc0.6541837981998, rmse0.11252070926166846), (@15456, #147, acc0.6541837981998, rmse0.11252070926166846), (@15606, #147, acc0.6541837981998, rmse0.11252070926166846), (@15753, #147, acc0.6541837981998, rmse0.11252070926166846), (@15903, #147, acc0.6541837981998, rmse0.11252070926166845), (@16053, #147, acc0.6541837981998, rmse0.11252070926166845), (@16202, #147, acc0.6541837981998, rmse0.11252070926166849), (@16352, #147, acc0.6541837981998, rmse0.11252070926166848), (@16507, #147, acc0.6541837981998, rmse0.11252070926166817), (@16662, #147, acc0.6541837981998, rmse0.11252070926166817), (@16818, #147, acc0.6541837981998, rmse0.11252070926166817), (@16975, #147, acc0.6541837981998, rmse0.11252070926166802), (@17134, #147, acc0.6541837981998, rmse0.1125207092616681), (@17294, #147, acc0.6541837981998, rmse0.1125207092616681), (@17455, #147, acc0.6541837981998, rmse0.1125207092616681), (@17617, #147, acc0.6541837981998, rmse0.11252070926166817), (@17779, #147, acc0.6541837981998, rmse0.11252070926166817), (@17944, #147, acc0.6541837981998, rmse0.11252070926166821), (@18109, #147, acc0.6541837981998, rmse0.11252070926166821), (@18277, #147, acc0.6541837981998, rmse0.11252070926166816), (@18445, #147, acc0.6541837981998, rmse0.11252070926166814), (@18616, #147, acc0.6541837981998, rmse0.11252070926167083), (@18785, #147, acc0.6541837981998, rmse0.11252070926167083), (@18954, #147, acc0.6541837981998, rmse0.11252070926167083), (@19126, #147, acc0.6541837981998, rmse0.11252070926167133), (@19298, #147, acc0.6541837981998, rmse0.11252070926167133), (@19472, #147, acc0.6541837981998, rmse0.11252070926167133), (@19648, #147, acc0.6541837981998, rmse0.11252070926167157), (@19825, #147, acc0.6541837981998, rmse0.11252070926167157), (@20002, #147, acc0.6541837981998, rmse0.11252070926167157), (@20178, #147, acc0.6541837981998, rmse0.11252070926167182), (@20356, #147, acc0.6541837981998, rmse0.11252070926167176), (@20534, #147, acc0.6541837981998, rmse0.11252070926167176), (@20714, #147, acc0.6541837981998, rmse0.11252070926167176), (@20894, #147, acc0.6541837981998, rmse0.11252070926167176), (@21074, #147, acc0.6541837981998, rmse0.11252070926167174), (@21258, #147, acc0.6541837981998, rmse0.11252070926167175), (@21444, #147, acc0.6541837981998, rmse0.11252070926167168), (@21627, #147, acc0.6541837981998, rmse0.11252070926167168), (@21810, #147, acc0.6541837981998, rmse0.11252070926167188), (@21997, #147, acc0.6541837981998, rmse0.11252070926167185), (@22186, #147, acc0.6541837981998, rmse0.11252070926167183), (@22377, #147, acc0.6541837981998, rmse0.11252070926167183), (@22566, #147, acc0.6541837981998, rmse0.11252070926167183), (@22756, #147, acc0.6541837981998, rmse0.11252070926167179), (@22948, #147, acc0.6541837981998, rmse0.11252070926167178), (@23141, #147, acc0.6541837981998, rmse0.11252070926167178), (@23336, #147, acc0.6541837981998, rmse0.11252070926167178), (@23532, #147, acc0.6541837981998, rmse0.11252070926167178), (@23727, #147, acc0.6541837981998, rmse0.11252070926167178), (@23924, #147, acc0.6541837981998, rmse0.11252070926167178), (@24125, #147, acc0.6541837981998, rmse0.11252070926167178), (@24326, #147, acc0.6541837981998, rmse0.11252070926167176), (@24524, #147, acc0.6541837981998, rmse0.11252070926167176), (@24726, #147, acc0.6541837981998, rmse0.11252070926167176), (@24931, #147, acc0.6541837981998, rmse0.11252070926167176), (@25131, #147, acc0.6541837981998, rmse0.11252070926167176), (@25331, #147, acc0.6541837981998, rmse0.11252070926167176), (@25534, #147, acc0.6541837981998, rmse0.11252070926167176), (@25737, #147, acc0.6541837981998, rmse0.11252070926167176), (@25942, #147, acc0.6541837981998, rmse0.11252070926167176), (@26148, #147, acc0.6541837981998, rmse0.11252070926167175), (@26355, #147, acc0.6541837981998, rmse0.11252070926167175), (@26567, #147, acc0.6541837981998, rmse0.11252070926167174), (@26780, #147, acc0.6541837981998, rmse0.11252070926167171), (@26991, #147, acc0.6541837981998, rmse0.1125207092616717), (@27208, #147, acc0.6541837981998, rmse0.1125207092616717), (@27423, #147, acc0.6541837981998, rmse0.1125207092616717), (@27639, #147, acc0.6541837981998, rmse0.1125207092616717), (@27853, #147, acc0.6541837981998, rmse0.1125207092616717), (@28065, #147, acc0.6541837981998, rmse0.11252070926167163), (@28275, #147, acc0.6541837981998, rmse0.11252070926167163), (@28488, #147, acc0.6541837981998, rmse0.11252070926167164), (@28701, #147, acc0.6541837981998, rmse0.11252070926167163), (@28916, #147, acc0.6541837981998, rmse0.11252070926167164), (@29133, #147, acc0.6541837981998, rmse0.11252070926167164), (@29350, #147, acc0.6541837981998, rmse0.1125207092616716), (@29570, #147, acc0.6541837981998, rmse0.1125207092616714), (@29795, #147, acc0.6541837981998, rmse0.1125207092616714), (@30028, #147, acc0.6541837981998, rmse0.11252070926167146), (@30259, #147, acc0.6541837981998, rmse0.11252070926167146), (@30490, #147, acc0.6541837981998, rmse0.11252070926167146), (@30725, #147, acc0.6541837981998, rmse0.11252070926167147), (@30961, #147, acc0.6541837981998, rmse0.11252070926167144), (@31198, #147, acc0.6541837981998, rmse0.11252070926167144), (@31430, #147, acc0.6541837981998, rmse0.11252070926167144), (@31663, #147, acc0.6541837981998, rmse0.11252070926167144), (@31903, #147, acc0.6541837981998, rmse0.11252070926167144), (@32144, #147, acc0.6541837981998, rmse0.11252070926167144), (@32378, #147, acc0.6541837981998, rmse0.11252070926167144), (@32613, #147, acc0.6541837981998, rmse0.11252070926167144), (@32847, #147, acc0.6541837981998, rmse0.11252070926167144), (@33079, #147, acc0.6541837981998, rmse0.11252070926167146), (@33318, #147, acc0.6541837981998, rmse0.11252070926167144), (@33559, #147, acc0.6541837981998, rmse0.11252070926167143), (@33800, #147, acc0.6541837981998, rmse0.11252070926167174), (@34043, #147, acc0.6541837981998, rmse0.11252070926167174), (@34287, #147, acc0.6541837981998, rmse0.11252070926167174), (@34524, #147, acc0.6541837981998, rmse0.11252070926167174), (@34761, #147, acc0.6541837981998, rmse0.11252070926167174), (@35004, #147, acc0.6541837981998, rmse0.11252070926167174), (@35241, #147, acc0.6541837981998, rmse0.11252070926167174), (@35481, #147, acc0.6541837981998, rmse0.11252070926167174), (@35720, #147, acc0.6541837981998, rmse0.11252070926167174), (@35956, #147, acc0.6541837981998, rmse0.11252070926167174), (@36189, #147, acc0.6541837981998, rmse0.11252070926167174), (@36423, #147, acc0.6541837981998, rmse0.11252070926167174), (@36666, #147, acc0.6541837981998, rmse0.11252070926167174), (@36907, #147, acc0.6541837981998, rmse0.11252070926167174), (@37148, #147, acc0.6541837981998, rmse0.11252070926167174), (@37383, #147, acc0.6541837981998, rmse0.11252070926167175), (@37631, #147, acc0.6541837981998, rmse0.11252070926167175), (@37876, #147, acc0.6541837981998, rmse0.11252070926167175), (@38119, #147, acc0.6541837981998, rmse0.11252070926167178), (@38358, #147, acc0.6541837981998, rmse0.11252070926167178), (@38599, #147, acc0.6541837981998, rmse0.11252070926167178), (@38847, #147, acc0.6541837981998, rmse0.1125207092616718), (@39086, #147, acc0.6541837981998, rmse0.1125207092616718), (@39363, #147, acc0.6541837981998, rmse0.1125207092616718), (@39644, #147, acc0.6541837981998, rmse0.1125207092616718), (@39928, #147, acc0.6541837981998, rmse0.11252070926167178), (@40208, #147, acc0.6541837981998, rmse0.11252070926167178), (@40493, #147, acc0.6541837981998, rmse0.11252070926167178), (@40774, #147, acc0.6541837981998, rmse0.11252070926167178), (@41057, #147, acc0.6541837981998, rmse0.11252070926167178), (@41342, #147, acc0.6541837981998, rmse0.11252070926167178), (@41628, #147, acc0.6541837981998, rmse0.11252070926167178), ",result_20200908T094830718963_wfa3_a5_d10MPMPto43200a5tol01.zip
0.1,3,5,10,MP,R,3.79E-02,98%,,,31077,283,84,7327,23737,0,"(@0, #1, acc0.00055561729081009, rmse15136230.26744329), (@0, #5, acc0.013445938437604178, rmse18969.17639108568), (@0, #18, acc0.03311479053228136, rmse68.10975838487958), (@0, #30, acc0.03067007445271697, rmse1625.015190824401), (@3, #43, acc0.03755972885876208, rmse3616.5086109282165), (@4, #45, acc0.05467274141571286, rmse190.23216309682127), (@8, #54, acc0.1326814090454495, rmse1.6281396046573529), (@14, #61, acc0.14468274252694743, rmse1.9689951143319582), (@22, #68, acc0.2111345705078342, rmse0.7103665437846401), (@36, #77, acc0.18968774308256472, rmse1.1760925550122026), (@51, #83, acc0.3124791643515946, rmse0.4092514765885424), (@59, #84, acc0.3631514612734748, rmse0.2963470808776749), (@66, #85, acc0.3759306589621069, rmse0.279568369135518), (@77, #87, acc0.438493165907323, rmse0.23588071867599364), (@131, #103, acc0.49361040115568394, rmse0.19248253472496288), (@157, #107, acc0.5175019446605178, rmse0.1852966142669325), (@174, #108, acc0.5508389821091232, rmse0.16734425929816535), (@196, #110, acc0.5773974886098455, rmse0.1575364552787396), (@222, #112, acc0.6141793532614735, rmse0.14126245489207417), (@268, #117, acc0.6311812423602623, rmse0.13771695115629054), (@301, #119, acc0.648405378375375, rmse0.13067246546442784), (@361, #124, acc0.6534059339926659, rmse0.12902260441357022), (@446, #131, acc0.7058562062451383, rmse0.11252783974264279), (@506, #134, acc0.7015223913768196, rmse0.114588701540998), (@560, #136, acc0.7186354039337705, rmse0.11066919609412536), (@641, #140, acc0.7349705522835871, rmse0.1058197049350429), (@761, #146, acc0.7626402933659295, rmse0.09721968926277477), (@837, #148, acc0.7727525280586732, rmse0.09444666426283667), (@933, #151, acc0.7870874541615736, rmse0.09243941095524956), (@1057, #155, acc0.7913101455717302, rmse0.09073900318116634), (@1134, #156, acc0.7921991332370263, rmse0.09108121469343032), (@1175, #156, acc0.8010890098899878, rmse0.08867708582089363), (@1219, #156, acc0.8069785531725747, rmse0.08721755896212935), (@1436, #163, acc0.8053117013001445, rmse0.08849628393271622), (@1584, #166, acc0.820980108900989, rmse0.08464422677976992), (@1918, #175, acc0.8358706522946994, rmse0.07634553907654698), (@2107, #178, acc0.8548727636404045, rmse0.07178674058370732), (@2272, #180, acc0.8686520724524948, rmse0.06953411728197222), (@2346, #180, acc0.869985553950439, rmse0.06785240853997283), (@2593, #184, acc0.876764084898322, rmse0.06600975140319758), (@2675, #184, acc0.8813201466829648, rmse0.06506883795499978), (@2832, #185, acc0.8887654183798199, rmse0.06305586831559645), (@3201, #191, acc0.8904322702522502, rmse0.06222333356398275), (@3478, #194, acc0.8982109123235915, rmse0.06118800814704226), (@3876, #199, acc0.9105456161795755, rmse0.05825005646720417), (@4200, #202, acc0.9172130236692966, rmse0.05712562580865045), (@4484, #204, acc0.9183242582509168, rmse0.056751512826589155), (@4783, #206, acc0.919768863207023, rmse0.055765337525208986), (@5034, #207, acc0.9228803200355595, rmse0.05504132040940552), (@5630, #213, acc0.925325036115124, rmse0.05454974443605798), (@5784, #213, acc0.9248805422824758, rmse0.05368730611590924), (@6151, #215, acc0.9286587398599845, rmse0.052796675231187036), (@6458, #216, acc0.9311034559395488, rmse0.05235414938559806), (@6856, #218, acc0.9332148016446272, rmse0.05155329460226278), (@7709, #225, acc0.9374374930547839, rmse0.050514688051347456), (@7905, #225, acc0.9401044560506723, rmse0.04991959793323609), (@8278, #226, acc0.9405489498833204, rmse0.04988130829071628), (@8752, #228, acc0.9439937770863429, rmse0.04941434573114907), (@9244, #230, acc0.9462162462495833, rmse0.04875239884784197), (@9659, #231, acc0.9511056784087121, rmse0.04785064340956044), (@9888, #231, acc0.9511056784087121, rmse0.04748989587114351), (@10436, #233, acc0.9516612956995222, rmse0.04743847633484401), (@11236, #237, acc0.9495499499944439, rmse0.04705673056974681), (@11854, #239, acc0.9516612956995222, rmse0.046725667814208366), (@12752, #243, acc0.9545505056117346, rmse0.04624174109785046), (@13042, #243, acc0.9548838759862207, rmse0.04619371196119032), (@13730, #245, acc0.9558839871096788, rmse0.045397169138445125), (@14306, #246, acc0.956772974774975, rmse0.04510663976285694), (@15492, #251, acc0.9588843204800533, rmse0.04397798664362881), (@16607, #255, acc0.9604400488943216, rmse0.043390925474093504), (@17457, #257, acc0.9639959995555062, rmse0.042941968756709074), (@18483, #260, acc0.9651072341371264, rmse0.04249750306382186), (@19736, #264, acc0.9682186909656628, rmse0.0417545630803174), (@20133, #264, acc0.9677741971330148, rmse0.04142773031732026), (@21500, #268, acc0.9706634070452272, rmse0.04073311742939892), (@22335, #269, acc0.9717746416268475, rmse0.04050152555893616), (@22785, #269, acc0.9724413823758196, rmse0.04035697529980627), (@23637, #270, acc0.9711079008778754, rmse0.04029974402311013), (@24728, #272, acc0.9726636292921436, rmse0.039932615602441185), (@26311, #276, acc0.9742193577064118, rmse0.03891791289061146), (@27288, #277, acc0.97521946882987, rmse0.03867573506856786), (@28275, #278, acc0.9758862095788421, rmse0.03841276247843148), (@29513, #280, acc0.9764418268696522, rmse0.038059703997129365), (@31077, #283, acc0.9763307034114902, rmse0.037933848368809926), ",result_20200908T065113391149_wfa3_a5_d10MPRto43200a5tol01.zip
0.01,4,5,10,MP,MP,2.35E-03,100%,,,6528,257,6,266,4059,2198,"(@0, #1, acc0.002666962995888432, rmse4.499973053589491), (@5954, #257, acc0.9966662962551395, rmse0.002350036686420816), (@6092, #257, acc0.9966662962551395, rmse0.002350036686420288), (@6233, #257, acc0.9966662962551395, rmse0.002350036686420142), (@6379, #257, acc0.9966662962551395, rmse0.0023500366864201367), (@6527, #257, acc0.9966662962551395, rmse0.002350036686420205), ",result_20200907T234759999267_wfa4_a5_d10MPMPto43200a5tol001.zip
0.01,4,5,10,MP,R,1.25E+06,7%,,,43343,376,46,4887,38444,0,"(@0, #1, acc0.00055561729081009, rmse5194003151.750916), (@0, #5, acc0.005445049449938882, rmse1728.6490776108624), (@0, #18, acc0.008667629736637403, rmse954032.4446317793), (@0, #31, acc0.009001000111123458, rmse27957405172.212326), (@2, #44, acc0.009001000111123458, rmse159440083694.56662), (@4, #50, acc0.012445827314146016, rmse9258092.968083203), (@8, #61, acc0.017446382931436827, rmse28340373406.352882), (@16, #69, acc0.017557506389598843, rmse135970877666130.61), (@33, #83, acc0.024891654628292032, rmse307330238106061.94), (@56, #92, acc0.02989221024558284, rmse242200475436.85156), (@92, #104, acc0.03111456828536504, rmse5856370958.806883), (@120, #108, acc0.03300366707411935, rmse717106838.2808304), (@138, #109, acc0.03444827203022558, rmse1612103404.373654), (@176, #115, acc0.037004111567952, rmse57438745281.41256), (@204, #117, acc0.03722635848427603, rmse280609576234.77094), (@304, #133, acc0.041004556061784644, rmse758659289.3679172), (@381, #139, acc0.044004889432159126, rmse21208710.130471706), (@464, #144, acc0.0456717413045894, rmse49304312.13997199), (@576, #151, acc0.04511612401377931, rmse7743953.3141816035), (@724, #159, acc0.04633848205356151, rmse30667456.68103204), (@878, #165, acc0.049894432714746084, rmse1024296.1892390533), (@1014, #169, acc0.05011667963107012, rmse78171745.40433629), (@1407, #186, acc0.050005556172908104, rmse91424755.29892206), (@1797, #197, acc0.05033892654739416, rmse108588187.96914804), (@2225, #207, acc0.05278364262695855, rmse3842691.1591836824), (@2818, #219, acc0.056006222913657075, rmse18167836.968454987), (@3386, #227, acc0.05656184020446716, rmse17419960.848384794), (@3682, #229, acc0.05667296366262918, rmse11073085.254113836), (@4496, #239, acc0.060340037781975775, rmse2015751.9565577523), (@5362, #248, acc0.06322924769418824, rmse597765.8196842326), (@6711, #261, acc0.06267363040337816, rmse1767172.4174112696), (@7429, #265, acc0.061784642738082006, rmse21120908.21809731), (@8740, #274, acc0.06322924769418824, rmse61787884.61610773), (@10498, #285, acc0.06611845760640071, rmse1156136.3525846973), (@11519, #289, acc0.0691187909767752, rmse2085425.304351464), (@12744, #294, acc0.06400711190132237, rmse6309140.787392735), (@13730, #297, acc0.06700744527169686, rmse8575584.841616023), (@16256, #309, acc0.06100677853094788, rmse4352387.73346145), (@19624, #323, acc0.06489609956661851, rmse3662476.5242089275), (@21003, #326, acc0.06845205022780308, rmse12220226.73561376), (@23695, #334, acc0.06689632181353483, rmse2893174.4991545347), (@26045, #340, acc0.06489609956661851, rmse3656991.176082617), (@28604, #346, acc0.06811867985331703, rmse3405620.3998637996), (@33456, #359, acc0.06767418602066896, rmse4409809.223691464), (@35977, #363, acc0.06578508723191466, rmse369053.587889558), (@41811, #376, acc0.06700744527169686, rmse1253112.1571357423), ",result_20200908T112715349776_wfa4_a5_d10MPRto43200a5tol001.zip
0.1,4,5,10,MP,MP,8.66E-02,78%,,,23000,125,228,6875,5679,10413,"(@0, #1, acc0.01711301255695077, rmse4.499973053589491), (@272, #124, acc0.7514168240915657, rmse0.0917965479560258), (@285, #124, acc0.7514168240915657, rmse0.09179654795602432), (@299, #124, acc0.7335259473274808, rmse0.09822157258558628), (@314, #124, acc0.7335259473274808, rmse0.09822157258558467), (@329, #124, acc0.7335259473274808, rmse0.09822157258558525), (@345, #124, acc0.7335259473274808, rmse0.09822157258558767), (@362, #124, acc0.7335259473274808, rmse0.09822157258559035), (@379, #124, acc0.7335259473274808, rmse0.09822157258558815), (@398, #124, acc0.7335259473274808, rmse0.09822157258558806), (@435, #125, acc0.7791976886320703, rmse0.0867514291952399), (@456, #125, acc0.7791976886320703, rmse0.08675142919523957), (@477, #125, acc0.7791976886320703, rmse0.08675142919523926), (@499, #125, acc0.7791976886320703, rmse0.08675142919523973), (@521, #125, acc0.7791976886320703, rmse0.0867514291952395), (@544, #125, acc0.7791976886320703, rmse0.0867514291952395), (@567, #125, acc0.7791976886320703, rmse0.08675142919523877), (@591, #125, acc0.7795310590065563, rmse0.08665592358744123), (@616, #125, acc0.7795310590065563, rmse0.08665592358744101), (@642, #125, acc0.7795310590065563, rmse0.0866559235874409), (@668, #125, acc0.7795310590065563, rmse0.08665592358744072), (@696, #125, acc0.7795310590065563, rmse0.08665592358744054), (@724, #125, acc0.7795310590065563, rmse0.08665592358744094), (@753, #125, acc0.7795310590065563, rmse0.08665592358744073), (@783, #125, acc0.7795310590065563, rmse0.08665592358744062), (@814, #125, acc0.7795310590065563, rmse0.08665592358744045), (@845, #125, acc0.7797533059228803, rmse0.08659255711828473), (@877, #125, acc0.7797533059228803, rmse0.08659255711828479), (@910, #125, acc0.7797533059228803, rmse0.08659255711828479), (@943, #125, acc0.7797533059228803, rmse0.0865925571182842), (@977, #125, acc0.7797533059228803, rmse0.08659255711828416), (@1012, #125, acc0.7797533059228803, rmse0.086592557118284), (@1047, #125, acc0.7797533059228803, rmse0.08659255711828377), (@1084, #125, acc0.7797533059228803, rmse0.08659255711828377), (@1122, #125, acc0.7797533059228803, rmse0.08659255711828376), (@1161, #125, acc0.7797533059228803, rmse0.08659255711828376), (@1200, #125, acc0.7797533059228803, rmse0.0865925571182836), (@1241, #125, acc0.7797533059228803, rmse0.08659255711828384), (@1281, #125, acc0.7797533059228803, rmse0.08659255711828384), (@1323, #125, acc0.7797533059228803, rmse0.08659255711828405), (@1365, #125, acc0.7797533059228803, rmse0.08659255711828405), (@1407, #125, acc0.7797533059228803, rmse0.08659255711828458), (@1450, #125, acc0.7797533059228803, rmse0.08659255711828458), (@1495, #125, acc0.7797533059228803, rmse0.08659255711828455), (@1539, #125, acc0.7797533059228803, rmse0.08659255711828455), (@1584, #125, acc0.7797533059228803, rmse0.0865925571182851), (@1631, #125, acc0.7797533059228803, rmse0.08659255711828506), (@1678, #125, acc0.7797533059228803, rmse0.08659255711828508), (@1726, #125, acc0.7797533059228803, rmse0.08659255711828526), (@1775, #125, acc0.7797533059228803, rmse0.08659255711828526), (@1824, #125, acc0.7797533059228803, rmse0.08659255711828524), (@1874, #125, acc0.7797533059228803, rmse0.08659255711828556), (@1925, #125, acc0.7797533059228803, rmse0.08659255711828556), (@1976, #125, acc0.7797533059228803, rmse0.08659255711828556), (@2028, #125, acc0.7797533059228803, rmse0.08659255711828553), (@2080, #125, acc0.7797533059228803, rmse0.08659255711828558), (@2133, #125, acc0.7797533059228803, rmse0.08659255711828558), (@2187, #125, acc0.7797533059228803, rmse0.08659255711828548), (@2241, #125, acc0.7797533059228803, rmse0.08659255711828548), (@2296, #125, acc0.7797533059228803, rmse0.08659255711828548), (@2352, #125, acc0.7797533059228803, rmse0.08659255711828548), (@2408, #125, acc0.7797533059228803, rmse0.08659085675868608), (@2465, #125, acc0.7797533059228803, rmse0.08659085675868608), (@2522, #125, acc0.7797533059228803, rmse0.08659077084869524), (@2580, #125, acc0.7797533059228803, rmse0.08659077084869524), (@2639, #125, acc0.7797533059228803, rmse0.08659077084869521), (@2698, #125, acc0.7797533059228803, rmse0.08659077084869518), (@2758, #125, acc0.7797533059228803, rmse0.08659077084869518), (@2819, #125, acc0.7797533059228803, rmse0.08659077084869508), (@2880, #125, acc0.7797533059228803, rmse0.08659077084869508), (@2942, #125, acc0.7797533059228803, rmse0.08659077084869508), (@3004, #125, acc0.7797533059228803, rmse0.08659077084869508), (@3067, #125, acc0.7797533059228803, rmse0.08659077084869508), (@3130, #125, acc0.7797533059228803, rmse0.08659077084869508), (@3194, #125, acc0.7797533059228803, rmse0.08659077084869508), (@3258, #125, acc0.7797533059228803, rmse0.08659077084869508), (@3322, #125, acc0.7797533059228803, rmse0.08659077084869508), (@3388, #125, acc0.7797533059228803, rmse0.08659077084869499), (@3455, #125, acc0.7797533059228803, rmse0.08659077084869499), (@3522, #125, acc0.7797533059228803, rmse0.08659077084869514), (@3591, #125, acc0.7797533059228803, rmse0.08659077084869504), (@3660, #125, acc0.7797533059228803, rmse0.08659077084869499), (@3731, #125, acc0.7797533059228803, rmse0.08659077084869497), (@3802, #125, acc0.7797533059228803, rmse0.08659077084869497), (@3874, #125, acc0.7797533059228803, rmse0.08659077084869497), (@3947, #125, acc0.7797533059228803, rmse0.08659077084869496), (@4020, #125, acc0.7797533059228803, rmse0.08659077084869492), (@4095, #125, acc0.7797533059228803, rmse0.08659077084869492), (@4171, #125, acc0.7797533059228803, rmse0.08658515716652068), (@4247, #125, acc0.7797533059228803, rmse0.08658515716652068), (@4323, #125, acc0.7797533059228803, rmse0.08658515716652067), (@4401, #125, acc0.7797533059228803, rmse0.08658515716652067), (@4479, #125, acc0.7797533059228803, rmse0.08658515716652067), (@4558, #125, acc0.7797533059228803, rmse0.08658515716652047), (@4639, #125, acc0.7797533059228803, rmse0.08658515716651978), (@4720, #125, acc0.7797533059228803, rmse0.08658515716651978), (@4801, #125, acc0.7797533059228803, rmse0.0865851571665197), (@4884, #125, acc0.7797533059228803, rmse0.0865851571665197), (@4967, #125, acc0.7797533059228803, rmse0.0865851571665197), (@5052, #125, acc0.7797533059228803, rmse0.08658515716651981), (@5137, #125, acc0.7797533059228803, rmse0.08658515716651986), (@5223, #125, acc0.7797533059228803, rmse0.08658515716651986), (@5310, #125, acc0.7797533059228803, rmse0.08658515716651986), (@5397, #125, acc0.7797533059228803, rmse0.08658515716651985), (@5485, #125, acc0.7797533059228803, rmse0.08658294460894912), (@5574, #125, acc0.7797533059228803, rmse0.08658294460894912), (@5663, #125, acc0.7797533059228803, rmse0.08658294460894912), (@5754, #125, acc0.7797533059228803, rmse0.0865829446089489), (@5845, #125, acc0.7797533059228803, rmse0.08658294460894889), (@5936, #125, acc0.7797533059228803, rmse0.08658294460894889), (@6027, #125, acc0.7797533059228803, rmse0.08658294460894889), (@6119, #125, acc0.7797533059228803, rmse0.08658294460894889), (@6211, #125, acc0.7797533059228803, rmse0.08658294460894883), (@6305, #125, acc0.7797533059228803, rmse0.08658294460894883), (@6399, #125, acc0.7797533059228803, rmse0.08658294460894886), (@6495, #125, acc0.7798644293810424, rmse0.0865752512218575), (@6590, #125, acc0.7798644293810424, rmse0.0865752512218575), (@6687, #125, acc0.7798644293810424, rmse0.08657525122185707), (@6784, #125, acc0.7798644293810424, rmse0.08657525122185707), (@6883, #125, acc0.7798644293810424, rmse0.08657525122185654), (@6982, #125, acc0.7798644293810424, rmse0.08657525122185654), (@7082, #125, acc0.7798644293810424, rmse0.08657525122185646), (@7183, #125, acc0.7798644293810424, rmse0.08657525122185646), (@7285, #125, acc0.7798644293810424, rmse0.08657525122185646), (@7387, #125, acc0.7798644293810424, rmse0.08657525122185644), (@7490, #125, acc0.7798644293810424, rmse0.08657525122185641), (@7594, #125, acc0.7798644293810424, rmse0.0865752512218564), (@7699, #125, acc0.7798644293810424, rmse0.0865752512218564), (@7805, #125, acc0.7798644293810424, rmse0.08657525122185636), (@7911, #125, acc0.7798644293810424, rmse0.08657525122185636), (@8018, #125, acc0.7798644293810424, rmse0.08657525122185626), (@8126, #125, acc0.7798644293810424, rmse0.08657525122185603), (@8235, #125, acc0.7798644293810424, rmse0.08657525122185603), (@8344, #125, acc0.7798644293810424, rmse0.08657525122185603), (@8453, #125, acc0.7798644293810424, rmse0.08657525122185603), (@8563, #125, acc0.7798644293810424, rmse0.08657525122185603), (@8674, #125, acc0.7798644293810424, rmse0.08657525122185603), (@8787, #125, acc0.7798644293810424, rmse0.08657525122185603), (@8899, #125, acc0.7798644293810424, rmse0.08657525122185603), (@9012, #125, acc0.7798644293810424, rmse0.08657525122185603), (@9125, #125, acc0.7798644293810424, rmse0.08657525122185603), (@9238, #125, acc0.7798644293810424, rmse0.08657525122185603), (@9353, #125, acc0.7798644293810424, rmse0.08657525122185603), (@9468, #125, acc0.7798644293810424, rmse0.08656677889416754), (@9584, #125, acc0.7798644293810424, rmse0.08656677889416756), (@9700, #125, acc0.7798644293810424, rmse0.08656677889416756), (@9817, #125, acc0.7798644293810424, rmse0.08656677889416756), (@9936, #125, acc0.7798644293810424, rmse0.08656677889416749), (@10055, #125, acc0.7798644293810424, rmse0.08656677889416732), (@10176, #125, acc0.7798644293810424, rmse0.08656677889416732), (@10297, #125, acc0.7798644293810424, rmse0.08656677889416725), (@10421, #125, acc0.7798644293810424, rmse0.0865667788941673), (@10545, #125, acc0.7798644293810424, rmse0.08656677889416736), (@10671, #125, acc0.7798644293810424, rmse0.08656677889416736), (@10797, #125, acc0.7798644293810424, rmse0.08656677889416736), (@10924, #125, acc0.7798644293810424, rmse0.08656677889416736), (@11053, #125, acc0.7798644293810424, rmse0.08656677889416736), (@11182, #125, acc0.7798644293810424, rmse0.08656677889416736), (@11314, #125, acc0.7798644293810424, rmse0.08656677889416785), (@11446, #125, acc0.7798644293810424, rmse0.08656677889416783), (@11579, #125, acc0.7798644293810424, rmse0.08656677889416783), (@11713, #125, acc0.7798644293810424, rmse0.0865667788941678), (@11848, #125, acc0.7798644293810424, rmse0.08656677889416767), (@11985, #125, acc0.7798644293810424, rmse0.08656677889416768), (@12123, #125, acc0.7798644293810424, rmse0.08656677889416763), (@12262, #125, acc0.7798644293810424, rmse0.08656677889416763), (@12402, #125, acc0.7798644293810424, rmse0.08656677889416763), (@12543, #125, acc0.7798644293810424, rmse0.08656677889416768), (@12686, #125, acc0.7798644293810424, rmse0.08656677889416768), (@12830, #125, acc0.7798644293810424, rmse0.08656677889416768), (@12976, #125, acc0.7798644293810424, rmse0.08656677889416768), (@13123, #125, acc0.7798644293810424, rmse0.08656677889416778), (@13271, #125, acc0.7798644293810424, rmse0.08656677889416836), (@13420, #125, acc0.7798644293810424, rmse0.08656677889416836), (@13569, #125, acc0.7798644293810424, rmse0.08656677889416835), (@13719, #125, acc0.7798644293810424, rmse0.08656677889416835), (@13870, #125, acc0.7798644293810424, rmse0.08656677889416835), (@14022, #125, acc0.7798644293810424, rmse0.08656677889416835), (@14175, #125, acc0.7798644293810424, rmse0.08656677889416835), (@14328, #125, acc0.7798644293810424, rmse0.08656677889416835), (@14484, #125, acc0.7798644293810424, rmse0.08656677889416835), (@14639, #125, acc0.7798644293810424, rmse0.08656677889416838), (@14795, #125, acc0.7798644293810424, rmse0.08656677889416838), (@14952, #125, acc0.7798644293810424, rmse0.08656677889416838), (@15111, #125, acc0.7798644293810424, rmse0.08656677889416838), (@15270, #125, acc0.7798644293810424, rmse0.08656677889416835), (@15432, #125, acc0.7798644293810424, rmse0.0865667788941678), (@15594, #125, acc0.7798644293810424, rmse0.08656677889416779), (@15757, #125, acc0.7798644293810424, rmse0.08656677889416779), (@15922, #125, acc0.7798644293810424, rmse0.08656677889416779), (@16089, #125, acc0.7798644293810424, rmse0.08656677889416774), (@16256, #125, acc0.7798644293810424, rmse0.08656677889416771), (@16425, #125, acc0.7798644293810424, rmse0.08656677889416771), (@16595, #125, acc0.7798644293810424, rmse0.08656677889416771), (@16765, #125, acc0.7798644293810424, rmse0.08656677889416771), (@16937, #125, acc0.7798644293810424, rmse0.08656677889416771), (@17109, #125, acc0.7798644293810424, rmse0.08656677889416771), (@17283, #125, acc0.7798644293810424, rmse0.08656677889416771), (@17457, #125, acc0.7798644293810424, rmse0.08656677889416771), (@17633, #125, acc0.7798644293810424, rmse0.08656677889416789), (@17810, #125, acc0.7798644293810424, rmse0.08656677889416789), (@17988, #125, acc0.7798644293810424, rmse0.08656677889416814), (@18167, #125, acc0.7798644293810424, rmse0.08656677889416814), (@18347, #125, acc0.7798644293810424, rmse0.086566778894168), (@18528, #125, acc0.7798644293810424, rmse0.086566778894168), (@18710, #125, acc0.7798644293810424, rmse0.086566778894168), (@18894, #125, acc0.7798644293810424, rmse0.08656677889416803), (@19079, #125, acc0.7798644293810424, rmse0.08656677889416803), (@19265, #125, acc0.7798644293810424, rmse0.08656677889416803), (@19453, #125, acc0.7798644293810424, rmse0.08656677889416782), (@19641, #125, acc0.7798644293810424, rmse0.08656677889416782), (@19830, #125, acc0.7798644293810424, rmse0.08656677889416782), (@20020, #125, acc0.7798644293810424, rmse0.08656677889416782), (@20211, #125, acc0.7798644293810424, rmse0.08656677889416793), (@20402, #125, acc0.7798644293810424, rmse0.08656677889416793), (@20595, #125, acc0.7798644293810424, rmse0.08656677889416793), (@20790, #125, acc0.7798644293810424, rmse0.0865667788941679), (@20985, #125, acc0.7798644293810424, rmse0.0865667788941679), (@21181, #125, acc0.7798644293810424, rmse0.0865667788941678), (@21378, #125, acc0.7798644293810424, rmse0.0865667788941678), (@21576, #125, acc0.7798644293810424, rmse0.08656677889416793), (@21775, #125, acc0.7798644293810424, rmse0.08656677889416795), (@21976, #125, acc0.7798644293810424, rmse0.08656677889416749), (@22178, #125, acc0.7798644293810424, rmse0.08656677889416749), (@22381, #125, acc0.7798644293810424, rmse0.08656677889416749), (@22585, #125, acc0.7798644293810424, rmse0.08656677889416747), (@22792, #125, acc0.7798644293810424, rmse0.08656677889416747), (@23000, #125, acc0.7798644293810424, rmse0.08656677889416747), ",result_20200908T041509378942_wfa4_a5_d10MPMPto43200a5tol01.zip
0.1,4,5,10,MP,R,4.10E-02,97%,,,34933,292,83,8093,26826,0,"(@0, #1, acc0.00055561729081009, rmse5194003151.750916), (@0, #5, acc0.01844649405489499, rmse1728.6490776108624), (@0, #18, acc0.011556839648849872, rmse9140378480.92246), (@0, #29, acc0.03422602511390154, rmse2266.7752714573126), (@2, #40, acc0.04778308700966774, rmse266.0569335272627), (@4, #46, acc0.0796755195021669, rmse15.82876180667317), (@8, #53, acc0.10634514946105122, rmse4.312037447741257), (@13, #60, acc0.11967996444049339, rmse2.766639110613899), (@22, #68, acc0.2351372374708301, rmse0.6606153008980225), (@29, #71, acc0.25458384264918327, rmse0.5386074522164328), (@46, #80, acc0.2759195466162907, rmse0.5562587315075019), (@53, #81, acc0.2986998555395044, rmse0.4978799916962681), (@64, #84, acc0.3068118679853317, rmse0.46593880277730193), (@96, #94, acc0.3995999555506167, rmse0.26906743244356535), (@125, #100, acc0.40071119013223694, rmse0.27415596419488125), (@147, #103, acc0.42993665962884764, rmse0.25478670271333), (@168, #105, acc0.4610512279142127, rmse0.21228079860220317), (@228, #114, acc0.5141682409156573, rmse0.18282063266941498), (@271, #118, acc0.5516168463162574, rmse0.16559123696107478), (@329, #123, acc0.5887320813423714, rmse0.15236570849513884), (@396, #128, acc0.6091787976441827, rmse0.14133001827866817), (@454, #131, acc0.6365151683520391, rmse0.1307373674951156), (@506, #133, acc0.6494054894988333, rmse0.12771155764744854), (@586, #137, acc0.679297699744416, rmse0.11896410154082242), (@702, #143, acc0.6884098233137015, rmse0.11619216404192209), (@804, #147, acc0.7153017001889099, rmse0.10967482287230232), (@899, #150, acc0.7189687743082565, rmse0.10914738585264552), (@1058, #156, acc0.7459717746416269, rmse0.100252797967597), (@1199, #160, acc0.7607511945771752, rmse0.09568060287381164), (@1376, #165, acc0.76486276252917, rmse0.09439039709086386), (@1427, #165, acc0.7703078119791088, rmse0.09215925837010974), (@1551, #167, acc0.7809756639626625, rmse0.0905887625212429), (@1685, #169, acc0.7939771085676186, rmse0.08626990739035177), (@1826, #171, acc0.8030892321369041, rmse0.084578195871032), (@2002, #174, acc0.8208689854428269, rmse0.08142086417246211), (@2225, #178, acc0.8297588620957884, rmse0.0776842367148892), (@2538, #184, acc0.8385376152905878, rmse0.07683086757433699), (@2851, #189, acc0.8513168129792199, rmse0.07416792622112353), (@3063, #191, acc0.8568729858873209, rmse0.07328880101981274), (@3245, #192, acc0.8690965662851428, rmse0.07063684661680238), (@3429, #193, acc0.8679853317035227, rmse0.07026118331616907), (@3713, #196, acc0.8728747638626514, rmse0.06962056406430855), (@3967, #198, acc0.8838759862206912, rmse0.06658552529580697), (@4079, #198, acc0.8906545171685742, rmse0.06538165899330584), (@4406, #201, acc0.8939882209134348, rmse0.06374286124721817), (@4525, #201, acc0.894766085120569, rmse0.06342139282752318), (@4934, #205, acc0.8970996777419713, rmse0.06228521395459262), (@5067, #205, acc0.90143349261029, rmse0.061305928705527264), (@5649, #211, acc0.9095455050561173, rmse0.05938951188332412), (@6009, #213, acc0.9125458384264918, rmse0.058646150990993906), (@6308, #214, acc0.9135459495499499, rmse0.058374209312064475), (@6612, #215, acc0.9174352705856206, rmse0.057272318664458234), (@7090, #218, acc0.919879986665185, rmse0.05665438791632123), (@7511, #220, acc0.9224358262029114, rmse0.05577497849351776), (@8499, #228, acc0.9295477275252806, rmse0.05494132780593252), (@8900, #229, acc0.9307700855650628, rmse0.05469010102408967), (@9510, #232, acc0.9353261473497055, rmse0.05334499903852492), (@10172, #235, acc0.93777086342927, rmse0.052610821017662915), (@10632, #236, acc0.937993110345594, rmse0.052482982132986536), (@11221, #238, acc0.9385487276364041, rmse0.05150410989410268), (@12085, #242, acc0.9393265918435382, rmse0.05145525196967583), (@12876, #245, acc0.9396599622180242, rmse0.051141357587548994), (@13574, #247, acc0.9404378264251584, rmse0.05049050165868959), (@14313, #249, acc0.9463273697077453, rmse0.049714493874713016), (@14923, #250, acc0.9499944438270919, rmse0.04883211346852509), (@15695, #252, acc0.950550061117902, rmse0.04798569468565436), (@16995, #257, acc0.9537726414046005, rmse0.04694853839208236), (@17365, #257, acc0.9543282586954106, rmse0.046297350549551905), (@18937, #263, acc0.9538837648627625, rmse0.04620431241072653), (@20439, #268, acc0.9546616290698966, rmse0.046154454842714895), (@20855, #268, acc0.9538837648627625, rmse0.046121709763230934), (@21672, #269, acc0.9574397155239471, rmse0.04544043028191769), (@22916, #272, acc0.9584398266474052, rmse0.04524347683130293), (@23371, #272, acc0.9602178019779976, rmse0.04480756494908516), (@24273, #273, acc0.9616624069341038, rmse0.044648655907129096), (@25184, #274, acc0.9635515057228581, rmse0.04430563096054656), (@27261, #280, acc0.9639959995555062, rmse0.043405435108424234), (@28273, #281, acc0.9643293699299922, rmse0.043363859058754756), (@29801, #284, acc0.9667740860095566, rmse0.04257343845476308), (@32228, #290, acc0.9672185798422047, rmse0.04202583230886055), (@32839, #290, acc0.969552172463607, rmse0.04136163490932795), (@34300, #292, acc0.969552172463607, rmse0.041085181503456344), (@34933, #292, acc0.9708856539615512, rmse0.040954978093253394), ",result_20200908T080647268007_wfa4_a5_d10MPRto43200a5tol01.zip
0.01,5,5,10,MP,MP,3.67E-03,98%,,,6046,245,20,821,3610,1607,"(@0, #1, acc0.004667185242804756, rmse2.6709196322806386), (@3962, #245, acc0.9776641849094344, rmse0.0036688365015538223), (@4061, #245, acc0.9776641849094344, rmse0.0036688365015545977), (@4164, #245, acc0.9776641849094344, rmse0.003668836501553993), (@4269, #245, acc0.9776641849094344, rmse0.0036688365015538587), (@4375, #245, acc0.9776641849094344, rmse0.0036688365015541177), (@4481, #245, acc0.9776641849094344, rmse0.0036688365015541177), (@4591, #245, acc0.9776641849094344, rmse0.0036688365015540426), (@4703, #245, acc0.9776641849094344, rmse0.003668836501553434), (@4816, #245, acc0.9776641849094344, rmse0.0036688365015534003), (@4931, #245, acc0.9776641849094344, rmse0.003668836501552645), (@5045, #245, acc0.9776641849094344, rmse0.003668836501552645), (@5163, #245, acc0.9776641849094344, rmse0.0036688365015524987), (@5283, #245, acc0.9776641849094344, rmse0.0036688365015521193), (@5406, #245, acc0.9776641849094344, rmse0.0036688365015602577), (@5531, #245, acc0.9776641849094344, rmse0.0036688365015602226), (@5657, #245, acc0.9776641849094344, rmse0.0036688365015602113), (@5784, #245, acc0.9776641849094344, rmse0.003668836501560355), (@5913, #245, acc0.9776641849094344, rmse0.003668836501559759), (@6046, #245, acc0.9776641849094344, rmse0.0036688365015609503), ",result_20200907T233640340237_wfa5_a5_d10MPMPto43200a5tol001.zip
0.01,5,5,10,MP,R,3.42E+04,8%,,,43414,375,48,5358,38047,0,"(@0, #1, acc0.00055561729081009, rmse57781.89708393799), (@0, #5, acc0.00444493832648072, rmse647615073.4423907), (@0, #18, acc0.008445382820313369, rmse24815366.741739195), (@0, #31, acc0.010445605067229692, rmse1746500715.4880085), (@2, #44, acc0.012001333481497943, rmse830745465.3593513), (@4, #50, acc0.013223691521280142, rmse361219405.302837), (@10, #62, acc0.013001444604956107, rmse25473733796.77138), (@16, #70, acc0.012556950772308034, rmse25502472499828.77), (@32, #84, acc0.01555728414268252, rmse250856494417.88055), (@52, #93, acc0.018113123680408936, rmse10393675480.604944), (@85, #105, acc0.022113568174241583, rmse1878965923771.86), (@110, #109, acc0.025780642293588178, rmse765039299.9237047), (@126, #110, acc0.024002666962995887, rmse18968240584.921654), (@167, #117, acc0.03111456828536504, rmse5827895572.036803), (@192, #119, acc0.030336704078230914, rmse14588695894.740538), (@272, #133, acc0.029781086787420825, rmse1197071646.607585), (@345, #140, acc0.03167018557617513, rmse2856430105.191574), (@418, #145, acc0.03133681520168908, rmse202950644.89607254), (@530, #153, acc0.035337259695521726, rmse30175880.70725858), (@612, #156, acc0.037004111567952, rmse9907558.158000534), (@700, #159, acc0.039337704189354374, rmse1517263188.8336916), (@817, #164, acc0.039559951105678406, rmse4724376851.670418), (@1049, #176, acc0.038226469607734195, rmse48988587.34702574), (@1377, #190, acc0.03678186465162796, rmse714031815.7674509), (@1747, #201, acc0.0420046671852428, rmse11470812.002914473), (@2291, #215, acc0.04044893877097455, rmse753065090.2402962), (@2728, #222, acc0.05389487720857873, rmse1061033.8222831804), (@3138, #227, acc0.05489498833203689, rmse10439678.508753417), (@3999, #241, acc0.05633959328814313, rmse2078994.3887776535), (@4340, #243, acc0.05789532170241138, rmse1276886.5069664044), (@5327, #255, acc0.05345038337593066, rmse87574195.45660146), (@6241, #263, acc0.05456161795755084, rmse19314900.33294324), (@7111, #269, acc0.060228914323813755, rmse19462804.5759141), (@8475, #279, acc0.06134014890543394, rmse14692172.095376002), (@10520, #293, acc0.05833981553505945, rmse7062135231.84579), (@11552, #297, acc0.06367374152683632, rmse14330782.033890188), (@12972, #303, acc0.06834092676964107, rmse198026.29838088562), (@15565, #315, acc0.06434048227580842, rmse1864062.2764171478), (@17540, #322, acc0.06400711190132237, rmse793982.0674441786), (@18612, #324, acc0.07023002555839537, rmse111959.76808377459), (@20871, #331, acc0.07645293921546839, rmse84473.12012845282), (@23064, #337, acc0.07511945771752417, rmse105562.22178107272), (@24597, #340, acc0.07511945771752417, rmse279933.2232304717), (@28980, #353, acc0.07411934659406601, rmse1003013.550491493), (@30827, #356, acc0.0758973219246583, rmse171477.75738624684), (@34109, #363, acc0.07611956884098234, rmse363092.26141093444), (@36261, #366, acc0.07934214912768085, rmse52850.41878523297), (@40779, #375, acc0.080231136792977, rmse34195.46685166936), ",result_20200908T110348768232_wfa5_a5_d10MPRto43200a5tol001.zip
0.1,5,5,10,MP,MP,1.08E-01,65%,,,34171,98,345,8231,6724,19169,"(@0, #1, acc0.035003889321035674, rmse2.6709196322806386), (@225, #98, acc0.6444049338815424, rmse0.10908374678957404), (@237, #98, acc0.6446271807978664, rmse0.1090000349278378), (@249, #98, acc0.6446271807978664, rmse0.10900003492783544), (@261, #98, acc0.6446271807978664, rmse0.10900003492783521), (@274, #98, acc0.6446271807978664, rmse0.10900003492783403), (@287, #98, acc0.6446271807978664, rmse0.1090000349278339), (@300, #98, acc0.6446271807978664, rmse0.10900003492783891), (@313, #98, acc0.6446271807978664, rmse0.10900003492783888), (@326, #98, acc0.6446271807978664, rmse0.10900003492783888), (@340, #98, acc0.6462940326702967, rmse0.10869821129511684), (@354, #98, acc0.6462940326702967, rmse0.10869821129512103), (@369, #98, acc0.6466274030447827, rmse0.10865932128666533), (@384, #98, acc0.6466274030447827, rmse0.10865932128666533), (@400, #98, acc0.6466274030447827, rmse0.10865932128666651), (@416, #98, acc0.6466274030447827, rmse0.10865932128666651), (@432, #98, acc0.6466274030447827, rmse0.10865932128666471), (@449, #98, acc0.6466274030447827, rmse0.10865932128666454), (@466, #98, acc0.6466274030447827, rmse0.10865932128666451), (@484, #98, acc0.6466274030447827, rmse0.10865932128666445), (@502, #98, acc0.6466274030447827, rmse0.10865932128666445), (@521, #98, acc0.6466274030447827, rmse0.10865932128666486), (@540, #98, acc0.6466274030447827, rmse0.10865932128666479), (@559, #98, acc0.6466274030447827, rmse0.10865932128666479), (@579, #98, acc0.6466274030447827, rmse0.10865932128666479), (@599, #98, acc0.6466274030447827, rmse0.10865932128666463), (@620, #98, acc0.6466274030447827, rmse0.10865932128666463), (@641, #98, acc0.6466274030447827, rmse0.1086593212866641), (@662, #98, acc0.6466274030447827, rmse0.10865932128666406), (@685, #98, acc0.6466274030447827, rmse0.10865932128666347), (@707, #98, acc0.6466274030447827, rmse0.10865932128666347), (@730, #98, acc0.6466274030447827, rmse0.10865932128666346), (@753, #98, acc0.6466274030447827, rmse0.10865932128666346), (@777, #98, acc0.6466274030447827, rmse0.10865932128666256), (@802, #98, acc0.6466274030447827, rmse0.1086593212866625), (@826, #98, acc0.6466274030447827, rmse0.1086593212866625), (@852, #98, acc0.6466274030447827, rmse0.10865932128666267), (@878, #98, acc0.6466274030447827, rmse0.10865932128666353), (@904, #98, acc0.6466274030447827, rmse0.1086593212866635), (@931, #98, acc0.6466274030447827, rmse0.1086593212866635), (@958, #98, acc0.6466274030447827, rmse0.1086593212866624), (@986, #98, acc0.6466274030447827, rmse0.1086593212866624), (@1014, #98, acc0.6466274030447827, rmse0.1086593212866624), (@1043, #98, acc0.6466274030447827, rmse0.1086593212866624), (@1071, #98, acc0.6466274030447827, rmse0.10865932128666281), (@1100, #98, acc0.6466274030447827, rmse0.10865932128666281), (@1129, #98, acc0.6466274030447827, rmse0.10865932128666277), (@1159, #98, acc0.6466274030447827, rmse0.10865932128666274), (@1188, #98, acc0.6466274030447827, rmse0.10865932128666274), (@1218, #98, acc0.6466274030447827, rmse0.10865932128666274), (@1249, #98, acc0.6466274030447827, rmse0.10865932128666277), (@1280, #98, acc0.6466274030447827, rmse0.10865932128666275), (@1312, #98, acc0.6466274030447827, rmse0.10865932128666275), (@1344, #98, acc0.6466274030447827, rmse0.10865932128666249), (@1376, #98, acc0.6466274030447827, rmse0.10865932128666243), (@1409, #98, acc0.6466274030447827, rmse0.1086593212866624), (@1443, #98, acc0.6466274030447827, rmse0.10865932128666192), (@1477, #98, acc0.6466274030447827, rmse0.10865932128666192), (@1512, #98, acc0.6466274030447827, rmse0.10865932128666192), (@1546, #98, acc0.6466274030447827, rmse0.10865932128666192), (@1582, #98, acc0.6466274030447827, rmse0.10865932128666245), (@1617, #98, acc0.6466274030447827, rmse0.1086593212866608), (@1653, #98, acc0.6466274030447827, rmse0.1086593212866608), (@1690, #98, acc0.6466274030447827, rmse0.10865932128666073), (@1727, #98, acc0.6466274030447827, rmse0.10865932128666071), (@1766, #98, acc0.6466274030447827, rmse0.10865932128666071), (@1804, #98, acc0.6466274030447827, rmse0.10865932128666132), (@1843, #98, acc0.6466274030447827, rmse0.10865932128666132), (@1882, #98, acc0.6466274030447827, rmse0.10864654297751723), (@1922, #98, acc0.6466274030447827, rmse0.10864654297751723), (@1962, #98, acc0.6466274030447827, rmse0.10864654297751723), (@2003, #98, acc0.6466274030447827, rmse0.10864654297751686), (@2044, #98, acc0.6466274030447827, rmse0.10864654297751686), (@2086, #98, acc0.6466274030447827, rmse0.10864654297751669), (@2128, #98, acc0.6466274030447827, rmse0.10864654297751669), (@2170, #98, acc0.6466274030447827, rmse0.10864654297751669), (@2213, #98, acc0.6466274030447827, rmse0.10864654297751669), (@2256, #98, acc0.6466274030447827, rmse0.10864654297751664), (@2300, #98, acc0.6466274030447827, rmse0.10864654297751664), (@2343, #98, acc0.6466274030447827, rmse0.10864654297751664), (@2387, #98, acc0.6466274030447827, rmse0.10864654297751664), (@2431, #98, acc0.6466274030447827, rmse0.10864654297751664), (@2476, #98, acc0.6466274030447827, rmse0.10864654297751664), (@2521, #98, acc0.6466274030447827, rmse0.10864654297751634), (@2566, #98, acc0.6466274030447827, rmse0.10864654297751634), (@2612, #98, acc0.6466274030447827, rmse0.10864654297751634), (@2659, #98, acc0.6466274030447827, rmse0.10864654297751634), (@2705, #98, acc0.6466274030447827, rmse0.10864654297751634), (@2753, #98, acc0.6466274030447827, rmse0.10864654297751633), (@2800, #98, acc0.6466274030447827, rmse0.10864654297751633), (@2848, #98, acc0.6466274030447827, rmse0.10864654297751632), (@2897, #98, acc0.6466274030447827, rmse0.10864654297751632), (@2946, #98, acc0.6466274030447827, rmse0.10864654297751632), (@2995, #98, acc0.6466274030447827, rmse0.10864654297751632), (@3045, #98, acc0.6466274030447827, rmse0.10864654297751632), (@3095, #98, acc0.6466274030447827, rmse0.10864654297751608), (@3146, #98, acc0.6466274030447827, rmse0.10864654297751608), (@3198, #98, acc0.6466274030447827, rmse0.10864654297751608), (@3250, #98, acc0.6466274030447827, rmse0.10864654297751608), (@3303, #98, acc0.6466274030447827, rmse0.10864654297751448), (@3356, #98, acc0.6466274030447827, rmse0.10864654297751448), (@3410, #98, acc0.6466274030447827, rmse0.10864654297751448), (@3464, #98, acc0.6466274030447827, rmse0.10864654297751508), (@3518, #98, acc0.6466274030447827, rmse0.10864654297751587), (@3574, #98, acc0.6466274030447827, rmse0.10864654297751589), (@3630, #98, acc0.6466274030447827, rmse0.10864654297751589), (@3687, #98, acc0.6466274030447827, rmse0.10864654297751586), (@3743, #98, acc0.6466274030447827, rmse0.10864654297751586), (@3801, #98, acc0.6466274030447827, rmse0.10864654297751586), (@3859, #98, acc0.6466274030447827, rmse0.10864654297751586), (@3918, #98, acc0.6466274030447827, rmse0.10864654297751586), (@3977, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4037, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4097, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4158, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4220, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4282, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4344, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4407, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4470, #98, acc0.6466274030447827, rmse0.10864654297751586), (@4534, #98, acc0.6466274030447827, rmse0.10864654297751583), (@4598, #98, acc0.6466274030447827, rmse0.10864654297751482), (@4663, #98, acc0.6466274030447827, rmse0.10864654297751478), (@4729, #98, acc0.6466274030447827, rmse0.10864654297751478), (@4795, #98, acc0.6466274030447827, rmse0.10864654297751478), (@4862, #98, acc0.6466274030447827, rmse0.10864654297751478), (@4930, #98, acc0.6466274030447827, rmse0.10864654297751475), (@4998, #98, acc0.6466274030447827, rmse0.10864654297751469), (@5066, #98, acc0.6466274030447827, rmse0.10864654297751469), (@5135, #98, acc0.6466274030447827, rmse0.10864654297751469), (@5205, #98, acc0.6466274030447827, rmse0.10864654297751469), (@5276, #98, acc0.6466274030447827, rmse0.10864654297751469), (@5347, #98, acc0.6466274030447827, rmse0.10864654297751473), (@5419, #98, acc0.6466274030447827, rmse0.10864654297751473), (@5491, #98, acc0.6466274030447827, rmse0.10864654297751473), (@5564, #98, acc0.6466274030447827, rmse0.10864654297751473), (@5637, #98, acc0.6466274030447827, rmse0.10864654297751473), (@5710, #98, acc0.6466274030447827, rmse0.10864654297751473), (@5784, #98, acc0.6466274030447827, rmse0.10864654297751473), (@5858, #98, acc0.6466274030447827, rmse0.10864654297751467), (@5933, #98, acc0.6466274030447827, rmse0.10864654297751467), (@6009, #98, acc0.6466274030447827, rmse0.10864654297751467), (@6085, #98, acc0.6466274030447827, rmse0.10864654297751467), (@6162, #98, acc0.6466274030447827, rmse0.10864654297751467), (@6240, #98, acc0.6466274030447827, rmse0.10864654297751467), (@6317, #98, acc0.6466274030447827, rmse0.10864654297751467), (@6395, #98, acc0.6466274030447827, rmse0.10864654297751467), (@6474, #98, acc0.6480720080008889, rmse0.10849315218989279), (@6553, #98, acc0.6480720080008889, rmse0.10849315218989279), (@6633, #98, acc0.6480720080008889, rmse0.10849315218989279), (@6714, #98, acc0.6480720080008889, rmse0.10849315218989279), (@6794, #98, acc0.6480720080008889, rmse0.10849315218989258), (@6875, #98, acc0.6480720080008889, rmse0.10849315218989258), (@6957, #98, acc0.6480720080008889, rmse0.10849315218989258), (@7039, #98, acc0.6480720080008889, rmse0.10849315218989258), (@7121, #98, acc0.6480720080008889, rmse0.10849315218989258), (@7204, #98, acc0.6480720080008889, rmse0.10849315218989258), (@7288, #98, acc0.6480720080008889, rmse0.10849315218989258), (@7372, #98, acc0.6480720080008889, rmse0.10849315218989246), (@7457, #98, acc0.6480720080008889, rmse0.10849315218989246), (@7543, #98, acc0.6480720080008889, rmse0.10849315218989278), (@7630, #98, acc0.6480720080008889, rmse0.1084931521898926), (@7717, #98, acc0.6480720080008889, rmse0.1084931521898926), (@7805, #98, acc0.6480720080008889, rmse0.1084931521898926), (@7893, #98, acc0.6480720080008889, rmse0.1084931521898926), (@7982, #98, acc0.6480720080008889, rmse0.1084931521898926), (@8071, #98, acc0.6480720080008889, rmse0.1084931521898926), (@8161, #98, acc0.6480720080008889, rmse0.1084931521898926), (@8250, #98, acc0.6480720080008889, rmse0.1084931521898926), (@8340, #98, acc0.6480720080008889, rmse0.1084931521898926), (@8431, #98, acc0.6480720080008889, rmse0.1084931521898926), (@8522, #98, acc0.6480720080008889, rmse0.1084931521898926), (@8613, #98, acc0.6480720080008889, rmse0.10849315218989244), (@8706, #98, acc0.6480720080008889, rmse0.10849315218989244), (@8798, #98, acc0.6480720080008889, rmse0.10849315218989244), (@8891, #98, acc0.6480720080008889, rmse0.10849315218989244), (@8985, #98, acc0.6480720080008889, rmse0.10849315218989244), (@9080, #98, acc0.6480720080008889, rmse0.10849315218989243), (@9175, #98, acc0.6480720080008889, rmse0.10849315218989243), (@9271, #98, acc0.6480720080008889, rmse0.1084931521898924), (@9367, #98, acc0.6480720080008889, rmse0.1084931521898924), (@9465, #98, acc0.6480720080008889, rmse0.10849315218989213), (@9563, #98, acc0.6480720080008889, rmse0.10849315218989213), (@9662, #98, acc0.6480720080008889, rmse0.10849315218989213), (@9762, #98, acc0.6480720080008889, rmse0.10849315218989213), (@9863, #98, acc0.6480720080008889, rmse0.10849315218989213), (@9964, #98, acc0.6480720080008889, rmse0.108493152189892), (@10066, #98, acc0.6480720080008889, rmse0.10849315218988759), (@10168, #98, acc0.6480720080008889, rmse0.10849315218988759), (@10270, #98, acc0.6480720080008889, rmse0.10849315218988759), (@10373, #98, acc0.6480720080008889, rmse0.10849315218988716), (@10476, #98, acc0.6480720080008889, rmse0.10849315218988716), (@10580, #98, acc0.6480720080008889, rmse0.10849315218988716), (@10684, #98, acc0.6480720080008889, rmse0.10849315218988716), (@10790, #98, acc0.6480720080008889, rmse0.10849315218988716), (@10895, #98, acc0.6480720080008889, rmse0.10849315218988716), (@11001, #98, acc0.6480720080008889, rmse0.10849315218988714), (@11107, #98, acc0.6480720080008889, rmse0.10849315218988714), (@11214, #98, acc0.6480720080008889, rmse0.10849315218988714), (@11322, #98, acc0.6480720080008889, rmse0.10849315218988709), (@11431, #98, acc0.6480720080008889, rmse0.10849315218988709), (@11540, #98, acc0.6480720080008889, rmse0.10849315218988709), (@11649, #98, acc0.6480720080008889, rmse0.10849315218988709), (@11758, #98, acc0.6480720080008889, rmse0.10849315218988709), (@11869, #98, acc0.6480720080008889, rmse0.10849315218988709), (@11981, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12092, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12204, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12316, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12428, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12541, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12653, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12766, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12881, #98, acc0.6480720080008889, rmse0.10849315218988706), (@12995, #98, acc0.6480720080008889, rmse0.10849315218988706), (@13111, #98, acc0.6480720080008889, rmse0.10849315218988706), (@13227, #98, acc0.6480720080008889, rmse0.10849315218988706), (@13344, #98, acc0.6480720080008889, rmse0.10849315218988706), (@13462, #98, acc0.6480720080008889, rmse0.10849315218988706), (@13580, #98, acc0.6480720080008889, rmse0.10849315218988706), (@13700, #98, acc0.6480720080008889, rmse0.1084931521898866), (@13819, #98, acc0.6480720080008889, rmse0.1084931521898866), (@13939, #98, acc0.6480720080008889, rmse0.1084931521898866), (@14060, #98, acc0.6480720080008889, rmse0.1084931521898866), (@14181, #98, acc0.6480720080008889, rmse0.1084931521898866), (@14302, #98, acc0.6480720080008889, rmse0.10849315218988646), (@14425, #98, acc0.6480720080008889, rmse0.10849315218988646), (@14548, #98, acc0.6480720080008889, rmse0.10849315218988646), (@14673, #98, acc0.6480720080008889, rmse0.10849315218988621), (@14798, #98, acc0.6480720080008889, rmse0.10849315218988621), (@14923, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15049, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15177, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15304, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15433, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15562, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15691, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15822, #98, acc0.6480720080008889, rmse0.10849315218988621), (@15953, #98, acc0.6480720080008889, rmse0.10849315218988621), (@16085, #98, acc0.6480720080008889, rmse0.1084931521898862), (@16217, #98, acc0.6480720080008889, rmse0.10849315218988606), (@16350, #98, acc0.6480720080008889, rmse0.10849315218988606), (@16484, #98, acc0.6480720080008889, rmse0.10849315218988606), (@16618, #98, acc0.6480720080008889, rmse0.10849315218988606), (@16754, #98, acc0.6480720080008889, rmse0.108493152189886), (@16890, #98, acc0.6480720080008889, rmse0.108493152189886), (@17026, #98, acc0.6480720080008889, rmse0.108493152189886), (@17165, #98, acc0.6480720080008889, rmse0.108493152189886), (@17303, #98, acc0.6480720080008889, rmse0.108493152189886), (@17442, #98, acc0.6480720080008889, rmse0.108493152189886), (@17585, #98, acc0.6480720080008889, rmse0.108493152189886), (@17727, #98, acc0.6480720080008889, rmse0.10849315218988599), (@17869, #98, acc0.6480720080008889, rmse0.10849315218988599), (@18013, #98, acc0.6480720080008889, rmse0.10849315218988599), (@18157, #98, acc0.6480720080008889, rmse0.10849315218988599), (@18302, #98, acc0.6480720080008889, rmse0.10849315218988599), (@18447, #98, acc0.6480720080008889, rmse0.10849315218988599), (@18593, #98, acc0.6480720080008889, rmse0.10849315218988599), (@18740, #98, acc0.6480720080008889, rmse0.10849315218988599), (@18888, #98, acc0.6480720080008889, rmse0.10849315218988598), (@19036, #98, acc0.6480720080008889, rmse0.10849315218988591), (@19186, #98, acc0.6480720080008889, rmse0.10849315218988591), (@19336, #98, acc0.6480720080008889, rmse0.10849315218988591), (@19487, #98, acc0.6480720080008889, rmse0.10849315218988591), (@19639, #98, acc0.6480720080008889, rmse0.10849315218988881), (@19792, #98, acc0.6480720080008889, rmse0.10849315218988881), (@19945, #98, acc0.6480720080008889, rmse0.1084931521898888), (@20101, #98, acc0.6480720080008889, rmse0.1084931521898888), (@20256, #98, acc0.6480720080008889, rmse0.1084931521898888), (@20411, #98, acc0.6480720080008889, rmse0.1084931521898888), (@20567, #98, acc0.6480720080008889, rmse0.1084931521898888), (@20725, #98, acc0.6480720080008889, rmse0.1084931521898888), (@20882, #98, acc0.6480720080008889, rmse0.1084931521898888), (@21040, #98, acc0.6480720080008889, rmse0.1084931521898888), (@21199, #98, acc0.6480720080008889, rmse0.1084931521898888), (@21358, #98, acc0.6480720080008889, rmse0.10849315218988861), (@21519, #98, acc0.6480720080008889, rmse0.10849315218988861), (@21680, #98, acc0.6480720080008889, rmse0.10849315218988861), (@21842, #98, acc0.6480720080008889, rmse0.10849315218988861), (@22005, #98, acc0.6480720080008889, rmse0.10849315218988861), (@22168, #98, acc0.6480720080008889, rmse0.10849315218988854), (@22333, #98, acc0.6480720080008889, rmse0.10849315218988852), (@22499, #98, acc0.6480720080008889, rmse0.10849315218988852), (@22665, #98, acc0.6480720080008889, rmse0.10849315218988818), (@22833, #98, acc0.6480720080008889, rmse0.10849315218988818), (@23000, #98, acc0.6480720080008889, rmse0.10849315218988818), (@23168, #98, acc0.6480720080008889, rmse0.10849315218988817), (@23337, #98, acc0.6480720080008889, rmse0.10849315218988817), (@23507, #98, acc0.6480720080008889, rmse0.10849315218988816), (@23678, #98, acc0.6480720080008889, rmse0.10849315218988816), (@23850, #98, acc0.6480720080008889, rmse0.10849315218988816), (@24023, #98, acc0.6480720080008889, rmse0.10849315218988813), (@24197, #98, acc0.6480720080008889, rmse0.10849315218988813), (@24371, #98, acc0.6480720080008889, rmse0.10849315218988813), (@24546, #98, acc0.6480720080008889, rmse0.10849315218988813), (@24723, #98, acc0.6480720080008889, rmse0.10849315218988813), (@24900, #98, acc0.6480720080008889, rmse0.10849315218988813), (@25076, #98, acc0.6480720080008889, rmse0.10849315218988813), (@25253, #98, acc0.6480720080008889, rmse0.10849315218988813), (@25430, #98, acc0.6480720080008889, rmse0.10849315218988813), (@25610, #98, acc0.6480720080008889, rmse0.10849315218988813), (@25788, #98, acc0.6480720080008889, rmse0.10849315218988813), (@25966, #98, acc0.6480720080008889, rmse0.10849315218988813), (@26145, #98, acc0.6480720080008889, rmse0.10849315218988813), (@26324, #98, acc0.6480720080008889, rmse0.10849315218988814), (@26504, #98, acc0.6480720080008889, rmse0.10849315218988814), (@26684, #98, acc0.6480720080008889, rmse0.10849315218988814), (@26866, #98, acc0.6480720080008889, rmse0.10849315218988814), (@27049, #98, acc0.6480720080008889, rmse0.10849315218988814), (@27232, #98, acc0.6480720080008889, rmse0.10849315218988814), (@27417, #98, acc0.6480720080008889, rmse0.10849315218988811), (@27603, #98, acc0.6480720080008889, rmse0.10849315218988809), (@27788, #98, acc0.6480720080008889, rmse0.10849315218988809), (@27975, #98, acc0.6480720080008889, rmse0.10849315218988809), (@28163, #98, acc0.6480720080008889, rmse0.10849315218988802), (@28350, #98, acc0.6480720080008889, rmse0.10849315218988802), (@28539, #98, acc0.6480720080008889, rmse0.10849315218988802), (@28728, #98, acc0.6480720080008889, rmse0.10849315218988802), (@28917, #98, acc0.6480720080008889, rmse0.10849315218988802), (@29107, #98, acc0.6480720080008889, rmse0.10849315218988802), (@29301, #98, acc0.6480720080008889, rmse0.10849315218988802), (@29499, #98, acc0.6480720080008889, rmse0.10849315218988802), (@29693, #98, acc0.6480720080008889, rmse0.10849315218988802), (@29886, #98, acc0.6480720080008889, rmse0.10849315218988802), (@30080, #98, acc0.6480720080008889, rmse0.10849315218988802), (@30276, #98, acc0.6480720080008889, rmse0.10849315218988802), (@30472, #98, acc0.6480720080008889, rmse0.10849315218988802), (@30670, #98, acc0.6480720080008889, rmse0.10849315218988802), (@30867, #98, acc0.6480720080008889, rmse0.10849315218988802), (@31066, #98, acc0.6480720080008889, rmse0.10849315218988802), (@31268, #98, acc0.6480720080008889, rmse0.10849315218988784), (@31470, #98, acc0.6480720080008889, rmse0.10849315218988843), (@31673, #98, acc0.6480720080008889, rmse0.10849315218988843), (@31879, #98, acc0.6480720080008889, rmse0.10849315218988843), (@32083, #98, acc0.6480720080008889, rmse0.10849315218988814), (@32286, #98, acc0.6480720080008889, rmse0.10849315218988814), (@32492, #98, acc0.6480720080008889, rmse0.10849315218988803), (@32700, #98, acc0.6480720080008889, rmse0.10849315218988803), (@32909, #98, acc0.6480720080008889, rmse0.10849315218988803), (@33116, #98, acc0.6480720080008889, rmse0.10849315218988803), (@33325, #98, acc0.6480720080008889, rmse0.10849315218988803), (@33535, #98, acc0.6480720080008889, rmse0.10849315218988793), (@33746, #98, acc0.6480720080008889, rmse0.10849315218988802), (@33958, #98, acc0.6480720080008889, rmse0.10849315218988802), (@34171, #98, acc0.6480720080008889, rmse0.10849315218988802), ",result_20200908T071632920569_wfa5_a5_d10MPMPto43200a5tol01.zip
0.1,5,5,10,MP,R,3.69E-02,98%,,,37828,293,88,9603,28209,0,"(@0, #1, acc0.00055561729081009, rmse57781.89708393799), (@0, #5, acc0.004778308700966774, rmse856839961.0490849), (@0, #17, acc0.022780308923213692, rmse1832.9788349587452), (@0, #28, acc0.016335148349816645, rmse960312.0891372071), (@2, #41, acc0.04578286476275142, rmse1057.9466794748696), (@4, #46, acc0.0512279142126903, rmse226.05671170730986), (@9, #54, acc0.0888987665296144, rmse31.207307699766705), (@15, #62, acc0.14268252028003112, rmse3.145020636743878), (@27, #71, acc0.20968996555172797, rmse1.5697484697416901), (@37, #76, acc0.2895877319702189, rmse0.5097296157320356), (@40, #76, acc0.3221469052116902, rmse0.419047098088984), (@46, #77, acc0.3575952883653739, rmse0.3515464833445639), (@53, #78, acc0.3943771530170019, rmse0.29799309075612657), (@91, #93, acc0.3679297699744416, rmse0.3378772471967854), (@97, #93, acc0.43682631403489275, rmse0.243397367007788), (@112, #95, acc0.45649516612957, rmse0.23644114575151987), (@132, #98, acc0.46227358595399487, rmse0.23396025855368854), (@185, #108, acc0.45760640071119013, rmse0.24296431669403276), (@238, #115, acc0.4970552283587065, rmse0.21149584790181247), (@289, #120, acc0.5382820313368152, rmse0.17866458261803525), (@363, #127, acc0.5602844760528948, rmse0.1724981270455148), (@406, #129, acc0.5573952661406822, rmse0.1744697389067432), (@443, #130, acc0.5936215135015002, rmse0.1594199896359342), (@566, #139, acc0.6441826869652184, rmse0.14102652290667814), (@591, #139, acc0.6470718968774308, rmse0.14060939324266214), (@694, #144, acc0.6585176130681187, rmse0.13817893468943032), (@723, #144, acc0.6748527614179354, rmse0.12941994670778875), (@844, #149, acc0.6855206134014891, rmse0.12711802774665878), (@979, #154, acc0.7011890210023336, rmse0.12261267264572502), (@1175, #161, acc0.7244138237581954, rmse0.11152401971146823), (@1305, #164, acc0.7339704411601289, rmse0.1089612148241941), (@1445, #167, acc0.734303811534615, rmse0.10897105078173161), (@1547, #168, acc0.7577508612068008, rmse0.100161649919651), (@1818, #175, acc0.7829758862095788, rmse0.09440223209210385), (@1973, #177, acc0.8005333925991777, rmse0.08970075146936902), (@2207, #181, acc0.8179797755306145, rmse0.08476137782478162), (@2462, #185, acc0.8150905656184021, rmse0.08357991813619507), (@2659, #187, acc0.8240915657295255, rmse0.08174392906712948), (@2867, #189, acc0.8399822202466941, rmse0.08019025588800935), (@3082, #191, acc0.852094677186354, rmse0.0734682164402897), (@3539, #198, acc0.8560951216801866, rmse0.07235125954837036), (@3842, #201, acc0.8526502944771641, rmse0.07148143488102976), (@4059, #202, acc0.8604289365485054, rmse0.06980232355643806), (@4336, #204, acc0.8688743193688188, rmse0.06924566027535264), (@4933, #211, acc0.8792088009778865, rmse0.06663889807679693), (@5195, #212, acc0.882875875097233, rmse0.06588723997478126), (@5463, #213, acc0.8955439493277031, rmse0.06234076157435713), (@5740, #214, acc0.8960995666185132, rmse0.062101102542347075), (@6170, #217, acc0.901211245693966, rmse0.06067317388463311), (@6329, #217, acc0.9039893321480165, rmse0.06060338841669571), (@6638, #218, acc0.9052116901877987, rmse0.0597469585939333), (@7033, #220, acc0.9092121346816313, rmse0.05898785929661808), (@7204, #220, acc0.9097677519724414, rmse0.05855533132779388), (@7961, #226, acc0.9227691965773975, rmse0.05579935027059299), (@8507, #229, acc0.9231025669518835, rmse0.054987920310632495), (@8711, #229, acc0.9245471719079897, rmse0.054295114285617715), (@9098, #230, acc0.9335481720191132, rmse0.05289457143002153), (@10118, #237, acc0.932436937437493, rmse0.05249654457210351), (@11016, #242, acc0.9335481720191132, rmse0.051743435583766324), (@11271, #242, acc0.9347705300588954, rmse0.05141616230952574), (@11888, #244, acc0.9346594066007334, rmse0.05070269670728581), (@12154, #244, acc0.9339926658517613, rmse0.05050682361828988), (@13058, #248, acc0.9396599622180242, rmse0.05007365160891341), (@13346, #248, acc0.9416601844649406, rmse0.049093672818048405), (@14339, #252, acc0.9439937770863429, rmse0.04872768978766679), (@14962, #253, acc0.9471052339148794, rmse0.04808600854370415), (@15915, #256, acc0.9491054561617958, rmse0.047752168068719056), (@16583, #257, acc0.950216690743416, rmse0.04756732050240235), (@17597, #260, acc0.9554394932770308, rmse0.046269533783481746), (@18667, #263, acc0.957106345149461, rmse0.04583463776982679), (@20151, #268, acc0.9592176908545393, rmse0.044681546123551574), (@20966, #269, acc0.9605511723524837, rmse0.04436465991501577), (@22214, #272, acc0.9632181353483721, rmse0.04381296641122281), (@23101, #273, acc0.962773641515724, rmse0.043634762587383684), (@23997, #274, acc0.9642182464718302, rmse0.0432587904388069), (@24920, #275, acc0.9659962218024225, rmse0.04262415596816871), (@25422, #275, acc0.9656628514279364, rmse0.04258472619091352), (@26357, #276, acc0.9688854317146349, rmse0.041699410906718214), (@27814, #279, acc0.9739971107900878, rmse0.03928721552721512), (@28360, #279, acc0.9745527280808979, rmse0.03918136289531571), (@29903, #282, acc0.9756639626625181, rmse0.03844968606231509), (@30470, #282, acc0.9767751972441382, rmse0.038469893027311866), (@31048, #282, acc0.9774419379931103, rmse0.03852213863653983), (@31625, #282, acc0.9771085676186243, rmse0.038509340821008375), (@32208, #282, acc0.9788865429492166, rmse0.038310314951454885), (@35319, #290, acc0.9782198022002445, rmse0.03743155331032539), (@35960, #290, acc0.9799977775308367, rmse0.03733696789647907), (@37828, #293, acc0.9797755306145127, rmse0.036898452204988975), ",result_20200908T085954937481_wfa5_a5_d10MPRto43200a5tol01.zip
0.01,6,5,10,MP,MP,2.28E-03,100%,,,3184,190,5,129,1995,1057,"(@0, #1, acc0.005111679075452828, rmse2.013435108237466), (@2924, #190, acc0.9972219135459496, rmse0.0022763592302913155), (@3009, #190, acc0.9972219135459496, rmse0.002276359230290979), (@3095, #190, acc0.9972219135459496, rmse0.0022763592302906485), (@3184, #190, acc0.9972219135459496, rmse0.0022763592302905834), ",result_20200907T222745476683_wfa6_a5_d10MPMPto43200a5tol001.zip
0.01,6,5,10,MP,R,6.05E+10,5%,,,43482,387,44,5403,38066,0,"(@0, #1, acc0.00055561729081009, rmse31542.79653808946), (@0, #5, acc0.005778419824424936, rmse15.39869219100863), (@0, #18, acc0.007889765529503278, rmse5.6061633284178e+21), (@0, #31, acc0.007889765529503278, rmse20178597349264.26), (@2, #44, acc0.008667629736637403, rmse140831365406.90625), (@4, #50, acc0.01055672852539171, rmse681506417172589.1), (@9, #62, acc0.011334592732525836, rmse6.730975936238964e+18), (@16, #70, acc0.011223469274363818, rmse1140794674693.8015), (@32, #85, acc0.014001555728414269, rmse2.7089555428388045e+17), (@53, #94, acc0.015446160684520501, rmse16923586828.381716), (@85, #106, acc0.017557506389598843, rmse5401179642725651.0), (@115, #111, acc0.019224358262029114, rmse2549686328920.3833), (@135, #112, acc0.01889098788754306, rmse280764834368.3785), (@172, #119, acc0.02111345705078342, rmse1138147849237.281), (@200, #121, acc0.021446827425269474, rmse218816316314.1567), (@298, #139, acc0.021780197799755527, rmse4769545550943206.0), (@380, #146, acc0.023669296588509834, rmse12609893175.893663), (@460, #151, acc0.025336148460940105, rmse54760707833.12698), (@578, #159, acc0.026558506500722303, rmse2220393280171883.5), (@728, #167, acc0.02833648183131459, rmse440463043661.3938), (@907, #175, acc0.028558728747638627, rmse1.8722842693272643e+20), (@1063, #179, acc0.030447827536392934, rmse1533676578.4869652), (@1425, #195, acc0.029781086787420825, rmse1534554058831008.5), (@1858, #208, acc0.03167018557617513, rmse19535489080.26643), (@2395, #221, acc0.033559284364929436, rmse1553941042.321322), (@3083, #234, acc0.033781531281253475, rmse7018116860524558.0), (@3686, #242, acc0.0333370374486054, rmse378411141058.3297), (@4269, #248, acc0.03311479053228136, rmse644320926476348.9), (@5223, #259, acc0.03600400044449383, rmse48041600768.52409), (@5689, #261, acc0.037004111567952, rmse1372610307.0982695), (@6984, #274, acc0.038004222691410156, rmse53131002354.90205), (@8839, #290, acc0.039337704189354374, rmse2978326821.5273576), (@9847, #294, acc0.0388932103567063, rmse2136790694701.9932), (@12070, #307, acc0.04067118568729859, rmse727277850311.4668), (@15174, #323, acc0.04189354372708079, rmse256027898460.89722), (@16728, #327, acc0.04211579064340482, rmse3015062507972.3315), (@19014, #334, acc0.04056006222913657, rmse1755953448.4139884), (@20560, #337, acc0.045338370930103344, rmse18301365806.50568), (@24959, #352, acc0.04122680297810868, rmse462928814.1245925), (@29418, #364, acc0.04456050672296922, rmse250966036.7322959), (@31162, #366, acc0.045338370930103344, rmse387926893.386593), (@35694, #376, acc0.042560284476052895, rmse30664754483.826927), (@40516, #385, acc0.04656072896988554, rmse12075805980.251163), (@42740, #387, acc0.04511612401377931, rmse60543595036.61936), ",result_20200908T121926549771_wfa6_a5_d10MPRto43200a5tol001.zip
0.1,6,5,10,MP,MP,6.51E-02,88%,,,10895,127,138,3491,3160,4224,"(@0, #1, acc0.043671519057673074, rmse2.013435108237466), (@502, #125, acc0.8255361706856318, rmse0.076739095397163), (@526, #125, acc0.8255361706856318, rmse0.07673909539716453), (@551, #125, acc0.8255361706856318, rmse0.07673909539716472), (@577, #125, acc0.8255361706856318, rmse0.07673909539716413), (@603, #125, acc0.8255361706856318, rmse0.07673909539716413), (@630, #125, acc0.8255361706856318, rmse0.07673909539716361), (@658, #125, acc0.8255361706856318, rmse0.07673909539716346), (@686, #125, acc0.8255361706856318, rmse0.07673909539716374), (@753, #127, acc0.8770974552728081, rmse0.06512984248651583), (@784, #127, acc0.8770974552728081, rmse0.06512984248651542), (@815, #127, acc0.8770974552728081, rmse0.06512984248651559), (@847, #127, acc0.8770974552728081, rmse0.06512984248651559), (@879, #127, acc0.8770974552728081, rmse0.06512984248651552), (@913, #127, acc0.8770974552728081, rmse0.06512984248651539), (@946, #127, acc0.8770974552728081, rmse0.06512984248651539), (@980, #127, acc0.8770974552728081, rmse0.06512984248651542), (@1015, #127, acc0.8770974552728081, rmse0.06512984248651467), (@1052, #127, acc0.8770974552728081, rmse0.06512984248651467), (@1089, #127, acc0.8770974552728081, rmse0.06512984248651775), (@1127, #127, acc0.8770974552728081, rmse0.06512984248651743), (@1167, #127, acc0.8770974552728081, rmse0.06512984248651739), (@1207, #127, acc0.8770974552728081, rmse0.06512984248651732), (@1248, #127, acc0.8770974552728081, rmse0.06512984248651728), (@1290, #127, acc0.8770974552728081, rmse0.06512984248651728), (@1332, #127, acc0.8775419491054561, rmse0.06510496983590147), (@1376, #127, acc0.8775419491054561, rmse0.0651049698359014), (@1420, #127, acc0.8775419491054561, rmse0.0651049698359014), (@1465, #127, acc0.8775419491054561, rmse0.06510496983590132), (@1509, #127, acc0.8775419491054561, rmse0.06510496983590146), (@1555, #127, acc0.8775419491054561, rmse0.06510496983590146), (@1600, #127, acc0.8775419491054561, rmse0.0651049698359014), (@1647, #127, acc0.8775419491054561, rmse0.06510496983590136), (@1694, #127, acc0.8775419491054561, rmse0.06510496983590135), (@1743, #127, acc0.8775419491054561, rmse0.06510496983590135), (@1792, #127, acc0.8775419491054561, rmse0.06510496983590135), (@1842, #127, acc0.8775419491054561, rmse0.06510496983590135), (@1893, #127, acc0.8775419491054561, rmse0.06510496983590135), (@1943, #127, acc0.8775419491054561, rmse0.06510496983590135), (@1994, #127, acc0.8775419491054561, rmse0.06510496983590136), (@2047, #127, acc0.8775419491054561, rmse0.06510496983590133), (@2100, #127, acc0.8775419491054561, rmse0.06510496983590162), (@2153, #127, acc0.8775419491054561, rmse0.06510496983590162), (@2207, #127, acc0.8775419491054561, rmse0.06510496983590162), (@2262, #127, acc0.8775419491054561, rmse0.06510496983590162), (@2318, #127, acc0.8775419491054561, rmse0.06510496983590168), (@2374, #127, acc0.8775419491054561, rmse0.06510496983590168), (@2432, #127, acc0.8775419491054561, rmse0.06510496983590197), (@2491, #127, acc0.8775419491054561, rmse0.06510496983590196), (@2550, #127, acc0.8775419491054561, rmse0.06510496983590196), (@2609, #127, acc0.8775419491054561, rmse0.06510496983590196), (@2669, #127, acc0.8775419491054561, rmse0.06510496983590196), (@2731, #127, acc0.8775419491054561, rmse0.0651049698359021), (@2793, #127, acc0.8775419491054561, rmse0.06510496983590207), (@2857, #127, acc0.8775419491054561, rmse0.065104969835902), (@2921, #127, acc0.8775419491054561, rmse0.06510496983590155), (@2986, #127, acc0.8775419491054561, rmse0.06510496983590155), (@3051, #127, acc0.8775419491054561, rmse0.06510496983590154), (@3117, #127, acc0.8775419491054561, rmse0.06510496983590154), (@3185, #127, acc0.8775419491054561, rmse0.06510496983590154), (@3253, #127, acc0.8775419491054561, rmse0.06510496983590153), (@3321, #127, acc0.8775419491054561, rmse0.06510496983590153), (@3391, #127, acc0.8775419491054561, rmse0.06510496983590144), (@3462, #127, acc0.8775419491054561, rmse0.06510496983590143), (@3533, #127, acc0.8775419491054561, rmse0.06510496983590143), (@3605, #127, acc0.8775419491054561, rmse0.06510496983590143), (@3677, #127, acc0.8775419491054561, rmse0.06510496983590139), (@3751, #127, acc0.8775419491054561, rmse0.06510496983590135), (@3826, #127, acc0.8775419491054561, rmse0.06510496983590133), (@3901, #127, acc0.8775419491054561, rmse0.06510496983590135), (@3977, #127, acc0.8775419491054561, rmse0.06510496983590132), (@4054, #127, acc0.8775419491054561, rmse0.06510496983590132), (@4131, #127, acc0.8775419491054561, rmse0.06510496983590132), (@4210, #127, acc0.8775419491054561, rmse0.06510496983590129), (@4288, #127, acc0.8775419491054561, rmse0.06510496983590129), (@4367, #127, acc0.8775419491054561, rmse0.06510496983590125), (@4447, #127, acc0.8775419491054561, rmse0.06510496983590125), (@4527, #127, acc0.8775419491054561, rmse0.06510496983590125), (@4609, #127, acc0.8775419491054561, rmse0.06510496983590126), (@4692, #127, acc0.8775419491054561, rmse0.06510496983590126), (@4776, #127, acc0.8775419491054561, rmse0.06510496983590126), (@4860, #127, acc0.8775419491054561, rmse0.06510496983590126), (@4944, #127, acc0.8775419491054561, rmse0.06510496983590126), (@5029, #127, acc0.8775419491054561, rmse0.06510496983590124), (@5116, #127, acc0.8775419491054561, rmse0.06510496983590124), (@5203, #127, acc0.8775419491054561, rmse0.06510496983590124), (@5290, #127, acc0.8775419491054561, rmse0.06510496983590125), (@5378, #127, acc0.8775419491054561, rmse0.06510496983590125), (@5466, #127, acc0.8775419491054561, rmse0.06510496983590125), (@5555, #127, acc0.8775419491054561, rmse0.06510496983590118), (@5645, #127, acc0.8775419491054561, rmse0.06510496983590118), (@5736, #127, acc0.8775419491054561, rmse0.06510496983590118), (@5828, #127, acc0.8775419491054561, rmse0.06510496983590117), (@5920, #127, acc0.8775419491054561, rmse0.06510496983590115), (@6013, #127, acc0.8775419491054561, rmse0.06510496983590115), (@6107, #127, acc0.8775419491054561, rmse0.06510496983590365), (@6202, #127, acc0.8775419491054561, rmse0.06510496983590365), (@6298, #127, acc0.8775419491054561, rmse0.06510496983590365), (@6395, #127, acc0.8775419491054561, rmse0.0651049698359057), (@6494, #127, acc0.8775419491054561, rmse0.0651049698359057), (@6593, #127, acc0.8775419491054561, rmse0.0651049698359057), (@6694, #127, acc0.8775419491054561, rmse0.06510496983590557), (@6796, #127, acc0.8775419491054561, rmse0.06510496983590557), (@6899, #127, acc0.8775419491054561, rmse0.0651049698359056), (@7002, #127, acc0.8775419491054561, rmse0.0651049698359056), (@7107, #127, acc0.8775419491054561, rmse0.06510496983590558), (@7211, #127, acc0.8775419491054561, rmse0.06510496983590558), (@7316, #127, acc0.8775419491054561, rmse0.06510496983590557), (@7422, #127, acc0.8775419491054561, rmse0.06510496983590557), (@7529, #127, acc0.8775419491054561, rmse0.0651049698359057), (@7636, #127, acc0.8775419491054561, rmse0.0651049698359057), (@7744, #127, acc0.8775419491054561, rmse0.06510496983590588), (@7854, #127, acc0.8775419491054561, rmse0.0651049698359059), (@7965, #127, acc0.8775419491054561, rmse0.06510496983590588), (@8076, #127, acc0.8775419491054561, rmse0.06510496983590588), (@8189, #127, acc0.8775419491054561, rmse0.06510496983590588), (@8302, #127, acc0.8775419491054561, rmse0.06510496983590588), (@8417, #127, acc0.8775419491054561, rmse0.06510496983590763), (@8534, #127, acc0.8775419491054561, rmse0.06510496983590763), (@8650, #127, acc0.8775419491054561, rmse0.06510496983590763), (@8768, #127, acc0.8775419491054561, rmse0.06510496983590765), (@8887, #127, acc0.8775419491054561, rmse0.06510496983590763), (@9006, #127, acc0.8775419491054561, rmse0.06510496983590763), (@9125, #127, acc0.8775419491054561, rmse0.06510496983590763), (@9245, #127, acc0.8775419491054561, rmse0.06510496983590763), (@9365, #127, acc0.8775419491054561, rmse0.06510496983590763), (@9488, #127, acc0.8775419491054561, rmse0.06510496983590763), (@9610, #127, acc0.8775419491054561, rmse0.06510496983590763), (@9734, #127, acc0.8775419491054561, rmse0.06510496983590756), (@9857, #127, acc0.8775419491054561, rmse0.06510496983590756), (@9982, #127, acc0.8775419491054561, rmse0.06510496983590756), (@10108, #127, acc0.8775419491054561, rmse0.06510496983590756), (@10236, #127, acc0.8775419491054561, rmse0.06510496983590759), (@10365, #127, acc0.8775419491054561, rmse0.06510496983590759), (@10497, #127, acc0.8775419491054561, rmse0.06510496983590759), (@10628, #127, acc0.8775419491054561, rmse0.06510496983590759), (@10761, #127, acc0.8775419491054561, rmse0.06510496983590759), (@10895, #127, acc0.8775419491054561, rmse0.06510496983590759), ",result_20200908T004318160810_wfa6_a5_d10MPMPto43200a5tol01.zip
0.1,6,5,10,MP,R,5.99E-02,91%,,,43722,329,70,8196,35515,0,"(@0, #1, acc0.000666740748972108, rmse31542.79653808946), (@0, #5, acc0.011779086565173909, rmse173.35942155056281), (@0, #18, acc0.014668296477386376, rmse236179348.71403888), (@0, #31, acc0.01722413601511279, rmse657997.3365061185), (@3, #44, acc0.04111567951994666, rmse691.5113754059388), (@5, #48, acc0.06745193910434492, rmse41.29240361210938), (@10, #58, acc0.04889432159128792, rmse774.7601160338661), (@17, #66, acc0.07056339593288143, rmse58.2311338793521), (@29, #75, acc0.10512279142126903, rmse7.953817260175352), (@45, #83, acc0.12923658184242692, rmse8.268534347106295), (@58, #87, acc0.12334703855983999, rmse7.157548788941549), (@67, #88, acc0.1562395821757973, rmse3.197422998155165), (@85, #93, acc0.1864651627958662, rmse1.3740998262312645), (@95, #94, acc0.18968774308256472, rmse1.143486836414495), (@153, #109, acc0.259139904433826, rmse0.5677494486095078), (@179, #112, acc0.2660295588398711, rmse0.5608561405775437), (@214, #116, acc0.2863651516835204, rmse0.4921590923781283), (@253, #120, acc0.3228136459606623, rmse0.38834346438924), (@304, #125, acc0.3347038559839982, rmse0.3464147091125721), (@433, #138, acc0.32559173241471273, rmse0.3864854019508536), (@505, #142, acc0.3759306589621069, rmse0.305491897488433), (@625, #149, acc0.41960217801978, rmse0.2472562260360157), (@721, #153, acc0.4592732525836204, rmse0.22465973790644714), (@812, #156, acc0.48227580842315815, rmse0.20605929410844667), (@877, #157, acc0.4986109567729748, rmse0.19749187292859346), (@1033, #163, acc0.5106122902544727, rmse0.19059766886966029), (@1258, #171, acc0.5328369818868763, rmse0.17671126576632928), (@1307, #171, acc0.5408378708745416, rmse0.173705457413896), (@1546, #178, acc0.5425047227469719, rmse0.1746825847275914), (@1683, #180, acc0.580731192354706, rmse0.15585632837068353), (@1858, #183, acc0.6055117235248361, rmse0.14596160333136554), (@2180, #190, acc0.6299588843204801, rmse0.1354083003786753), (@2506, #196, acc0.6424047116346261, rmse0.1317017488540962), (@2878, #202, acc0.6632959217690855, rmse0.1237671494562726), (@2973, #202, acc0.666962995888432, rmse0.12061848360515369), (@3443, #209, acc0.6808534281586843, rmse0.1184700707802217), (@3978, #216, acc0.6878542060228914, rmse0.11700921574796481), (@4529, #222, acc0.697299699966663, rmse0.11427078102083257), (@4928, #225, acc0.7183020335592843, rmse0.11009559133279191), (@5290, #227, acc0.7315257250805645, rmse0.1039828430341175), (@5587, #228, acc0.7376375152794755, rmse0.10238991501207735), (@6296, #234, acc0.747083009223247, rmse0.09923718222618122), (@6824, #237, acc0.764973885987332, rmse0.09458007074721808), (@7190, #238, acc0.7676408489832204, rmse0.09301505804355618), (@7572, #239, acc0.7727525280586732, rmse0.092401966748946), (@9324, #253, acc0.7780864540504501, rmse0.09226750104997722), (@9931, #255, acc0.7823091454606067, rmse0.09055734582859133), (@10569, #257, acc0.7858650961217913, rmse0.08959433402612586), (@11879, #264, acc0.7925325036115124, rmse0.08729991143138083), (@12598, #266, acc0.8069785531725747, rmse0.08430625403066375), (@13509, #269, acc0.8112012445827315, rmse0.08307981677352322), (@13847, #269, acc0.8140904544949439, rmse0.08283379344809479), (@15128, #274, acc0.8243138126458496, rmse0.08086114462658608), (@16166, #277, acc0.839426602955884, rmse0.07530236555035259), (@17817, #283, acc0.8442049116568507, rmse0.07377610856680755), (@18236, #283, acc0.845649516612957, rmse0.0733187838679235), (@19234, #285, acc0.851983553728192, rmse0.07165058033772453), (@20276, #287, acc0.864207134126014, rmse0.06986754554460116), (@21133, #288, acc0.8706522946994111, rmse0.0687475386141196), (@22468, #291, acc0.8679853317035227, rmse0.06830240225497498), (@23842, #294, acc0.8712079119902212, rmse0.06793419409516867), (@26294, #301, acc0.8725413934881654, rmse0.06682519424769681), (@27885, #304, acc0.882320257806423, rmse0.06526742557146961), (@29828, #308, acc0.8873208134237137, rmse0.0642402402221338), (@32471, #314, acc0.8922102455828426, rmse0.06316521093389245), (@34042, #316, acc0.8953217024113791, rmse0.06276077165342961), (@38770, #327, acc0.901544616068452, rmse0.060911588198257025), (@39566, #327, acc0.9028780975663963, rmse0.06051276819114432), (@41443, #329, acc0.9068785420602289, rmse0.059889226100963526), (@43722, #332, acc0.9102122458050894, rmse0.059129204333831675), ",result_20200908T095546095031_wfa6_a5_d10MPRto43200a5tol01.zip
0.01,7,5,10,MP,MP,7.08E-03,90%,,,43366,230,99,12451,15909,14962,"(@0, #1, acc0.001333481497944216, rmse12.116037347127682), (@9347, #230, acc0.9018779864429382, rmse0.007079273392113983), (@9583, #230, acc0.9018779864429382, rmse0.007079273392113983), (@9819, #230, acc0.9018779864429382, rmse0.007079273392113169), (@10060, #230, acc0.9018779864429382, rmse0.0070792733921249545), (@10304, #230, acc0.9018779864429382, rmse0.007079273392125852), (@10552, #230, acc0.9018779864429382, rmse0.0070792733921484635), (@10802, #230, acc0.9018779864429382, rmse0.007079273392148282), (@11054, #230, acc0.9018779864429382, rmse0.007079273392148194), (@11309, #230, acc0.9018779864429382, rmse0.007079273392148164), (@11564, #230, acc0.9018779864429382, rmse0.007079273392148164), (@11823, #230, acc0.9018779864429382, rmse0.007079273392151229), (@12084, #230, acc0.9018779864429382, rmse0.007079273392151229), (@12347, #230, acc0.9018779864429382, rmse0.007079273392151229), (@12613, #230, acc0.9018779864429382, rmse0.007079273392150659), (@12880, #230, acc0.9018779864429382, rmse0.007079273392151354), (@13150, #230, acc0.9018779864429382, rmse0.007079273392151354), (@13423, #230, acc0.9018779864429382, rmse0.0070792733921525115), (@13699, #230, acc0.9018779864429382, rmse0.007079273392152496), (@13977, #230, acc0.9018779864429382, rmse0.007079273392152478), (@14256, #230, acc0.9018779864429382, rmse0.007079273392152478), (@14539, #230, acc0.9018779864429382, rmse0.007079273392152656), (@14823, #230, acc0.9018779864429382, rmse0.007079273392151488), (@15108, #230, acc0.9018779864429382, rmse0.007079273392150842), (@15394, #230, acc0.9018779864429382, rmse0.007079273392150842), (@15683, #230, acc0.9018779864429382, rmse0.0070792733921507395), (@15974, #230, acc0.9018779864429382, rmse0.0070792733921507395), (@16269, #230, acc0.9018779864429382, rmse0.0070792733921506935), (@16564, #230, acc0.9018779864429382, rmse0.0070792733921506935), (@16860, #230, acc0.9018779864429382, rmse0.0070792733921506935), (@17160, #230, acc0.9018779864429382, rmse0.007079273392150249), (@17465, #230, acc0.9018779864429382, rmse0.007079273392150221), (@17769, #230, acc0.9018779864429382, rmse0.007079273392150221), (@18077, #230, acc0.9018779864429382, rmse0.007079273392150058), (@18389, #230, acc0.9018779864429382, rmse0.007079273392150123), (@18704, #230, acc0.9018779864429382, rmse0.007079273392150123), (@19020, #230, acc0.9018779864429382, rmse0.007079273392150123), (@19339, #230, acc0.9018779864429382, rmse0.007079273392150083), (@19662, #230, acc0.9018779864429382, rmse0.007079273392150101), (@19984, #230, acc0.9018779864429382, rmse0.007079273392150101), (@20309, #230, acc0.9018779864429382, rmse0.007079273392149845), (@20636, #230, acc0.9018779864429382, rmse0.007079273392149845), (@20965, #230, acc0.9018779864429382, rmse0.007079273392149845), (@21297, #230, acc0.9018779864429382, rmse0.007079273392149845), (@21631, #230, acc0.9018779864429382, rmse0.007079273392149845), (@21968, #230, acc0.9018779864429382, rmse0.007079273392154336), (@22308, #230, acc0.9018779864429382, rmse0.00707927339215434), (@22654, #230, acc0.9018779864429382, rmse0.007079273392156623), (@22999, #230, acc0.9018779864429382, rmse0.007079273392156623), (@23347, #230, acc0.9018779864429382, rmse0.007079273392156316), (@23698, #230, acc0.9018779864429382, rmse0.007079273392156317), (@24051, #230, acc0.9018779864429382, rmse0.007079273392156317), (@24404, #230, acc0.9018779864429382, rmse0.007079273392156317), (@24761, #230, acc0.9018779864429382, rmse0.007079273392156317), (@25120, #230, acc0.9018779864429382, rmse0.007079273392156329), (@25481, #230, acc0.9018779864429382, rmse0.007079273392156274), (@25846, #230, acc0.9018779864429382, rmse0.007079273392156261), (@26215, #230, acc0.9018779864429382, rmse0.007079273392158051), (@26586, #230, acc0.9018779864429382, rmse0.007079273392158149), (@26960, #230, acc0.9018779864429382, rmse0.007079273392158121), (@27336, #230, acc0.9018779864429382, rmse0.007079273392159805), (@27715, #230, acc0.9018779864429382, rmse0.00707927339215977), (@28096, #230, acc0.9018779864429382, rmse0.00707927339215977), (@28479, #230, acc0.9018779864429382, rmse0.00707927339215977), (@28865, #230, acc0.9018779864429382, rmse0.00707927339215977), (@29250, #230, acc0.9018779864429382, rmse0.00707927339215977), (@29638, #230, acc0.9018779864429382, rmse0.00707927339215977), (@30027, #230, acc0.9018779864429382, rmse0.00707927339215977), (@30418, #230, acc0.9018779864429382, rmse0.00707927339215977), (@30812, #230, acc0.9018779864429382, rmse0.0070792733921594955), (@31209, #230, acc0.9018779864429382, rmse0.0070792733921594955), (@31608, #230, acc0.9018779864429382, rmse0.0070792733921594955), (@32007, #230, acc0.9018779864429382, rmse0.0070792733921594955), (@32410, #230, acc0.9018779864429382, rmse0.0070792733921594955), (@32817, #230, acc0.9018779864429382, rmse0.0070792733921594955), (@33225, #230, acc0.9018779864429382, rmse0.0070792733921594955), (@33635, #230, acc0.9018779864429382, rmse0.007079273392159687), (@34050, #230, acc0.9018779864429382, rmse0.007079273392159687), (@34466, #230, acc0.9018779864429382, rmse0.007079273392159687), (@34885, #230, acc0.9018779864429382, rmse0.007079273392159687), (@35306, #230, acc0.9018779864429382, rmse0.007079273392159687), (@35729, #230, acc0.9018779864429382, rmse0.007079273392159724), (@36156, #230, acc0.9018779864429382, rmse0.007079273392159724), (@36587, #230, acc0.9018779864429382, rmse0.007079273392159688), (@37021, #230, acc0.9018779864429382, rmse0.007079273392159688), (@37458, #230, acc0.9018779864429382, rmse0.007079273392159206), (@37898, #230, acc0.9018779864429382, rmse0.007079273392159206), (@38342, #230, acc0.9018779864429382, rmse0.007079273392159206), (@38788, #230, acc0.9018779864429382, rmse0.007079273392159206), (@39235, #230, acc0.9018779864429382, rmse0.007079273392159206), (@39684, #230, acc0.9018779864429382, rmse0.0070792733921603256), (@40137, #230, acc0.9018779864429382, rmse0.00707927339216054), (@40592, #230, acc0.9018779864429382, rmse0.007079273392160609), (@41050, #230, acc0.9018779864429382, rmse0.007079273392160609), (@41510, #230, acc0.9018779864429382, rmse0.0070792733921608165), (@41971, #230, acc0.9018779864429382, rmse0.0070792733921608165), (@42435, #230, acc0.9018779864429382, rmse0.0070792733921608165), (@42900, #230, acc0.9018779864429382, rmse0.0070792733921608165), (@43366, #230, acc0.9018779864429382, rmse0.0070792733921608165), ",result_20200908T095048038048_wfa7_a5_d10MPMPto43200a5tol001.zip
0.01,7,5,10,MP,R,2.54E+09,8%,,,43538,376,42,4633,38893,0,"(@0, #1, acc0.001222358039782198, rmse247.0221043669621), (@0, #5, acc0.006334037115235026, rmse8.434694711293016), (@0, #18, acc0.0071119013223691525, rmse747548356416.0033), (@0, #31, acc0.009223247027447494, rmse5.606531526213579e+16), (@2, #44, acc0.009001000111123458, rmse4.757169934993631e+21), (@4, #49, acc0.012001333481497943, rmse13207148878790.135), (@10, #61, acc0.013779308812090232, rmse9448957542.084694), (@18, #70, acc0.013779308812090232, rmse128787349395553.8), (@37, #85, acc0.016335148349816645, rmse413954521260.8406), (@56, #93, acc0.018113123680408936, rmse173840627601.20673), (@87, #104, acc0.019779975552839203, rmse7814297446197.108), (@117, #109, acc0.02233581509056562, rmse8789384280.932734), (@140, #111, acc0.023113679297699745, rmse18232454505.00744), (@184, #118, acc0.029114346038448716, rmse3974878844.3508115), (@283, #135, acc0.03311479053228136, rmse1888442834.9222438), (@376, #143, acc0.034670518946549614, rmse1542869739141.9604), (@463, #148, acc0.036337370818979885, rmse2422535563434.6206), (@572, #155, acc0.03722635848427603, rmse188375268949.44705), (@695, #161, acc0.037004111567952, rmse14858355329.858994), (@870, #170, acc0.039448827647516393, rmse1.587387216435835e+17), (@1021, #175, acc0.04056006222913657, rmse167629834789.4538), (@1330, #189, acc0.040893432603622624, rmse2953946766.7299757), (@1767, #203, acc0.039559951105678406, rmse11233592629925.365), (@2221, #213, acc0.055561729081009, rmse880758642064.5214), (@2948, #228, acc0.057561951327925326, rmse980797721389.9653), (@3551, #236, acc0.055895099455495055, rmse73672714526.34578), (@4142, #242, acc0.06089565507278587, rmse57922413763.09228), (@5172, #254, acc0.060340037781975775, rmse746126541213.1909), (@5547, #255, acc0.06245138348705412, rmse158030825654.2201), (@6811, #267, acc0.0567840871207912, rmse1301187378142972.5), (@8745, #283, acc0.06378486498499833, rmse16169539078.379797), (@9706, #287, acc0.06389598844316036, rmse1786686947.175338), (@11552, #297, acc0.06511834648294255, rmse2832215287.1595373), (@14623, #313, acc0.06467385265029447, rmse6643216260.677839), (@15683, #315, acc0.0666740748972108, rmse32861805084.90163), (@18011, #323, acc0.06856317368596511, rmse4189011464.229999), (@21987, #338, acc0.06945216135126125, rmse439182290.4741198), (@26355, #351, acc0.06811867985331703, rmse242468958.09737447), (@27957, #353, acc0.0722302478053117, rmse462322064.00220555), (@32365, #364, acc0.06800755639515502, rmse1783285834398.1887), (@35920, #371, acc0.06867429714412712, rmse6619432862.893479), (@38973, #376, acc0.07789754417157461, rmse2539438445.88767), ",result_20200908T122124566749_wfa7_a5_d10MPRto43200a5tol001.zip
0.1,7,5,10,MP,MP,1.31E-01,58%,,,43380,175,210,13639,11660,18032,"(@0, #1, acc0.0035559506611845763, rmse12.116037347127682), (@1057, #175, acc0.574286031781309, rmse0.13110587734219764), (@1100, #175, acc0.574286031781309, rmse0.1311058773421959), (@1145, #175, acc0.574286031781309, rmse0.13110587734219017), (@1190, #175, acc0.574286031781309, rmse0.13110587734219104), (@1238, #175, acc0.5747305256139571, rmse0.131071454421929), (@1287, #175, acc0.5747305256139571, rmse0.1310714544219443), (@1336, #175, acc0.5747305256139571, rmse0.1310714544219443), (@1385, #175, acc0.5747305256139571, rmse0.13107145442194407), (@1435, #175, acc0.5747305256139571, rmse0.13107145442194193), (@1487, #175, acc0.5747305256139571, rmse0.13107145442194182), (@1539, #175, acc0.5747305256139571, rmse0.13107145442194176), (@1594, #175, acc0.5747305256139571, rmse0.13107145442198145), (@1649, #175, acc0.5747305256139571, rmse0.13107145442198145), (@1706, #175, acc0.5747305256139571, rmse0.13107145442198143), (@1762, #175, acc0.5747305256139571, rmse0.13107145442198143), (@1821, #175, acc0.5747305256139571, rmse0.13107145442198598), (@1882, #175, acc0.5747305256139571, rmse0.1310714544219821), (@1945, #175, acc0.5747305256139571, rmse0.1310714544219811), (@2009, #175, acc0.5747305256139571, rmse0.1310714544219811), (@2075, #175, acc0.5747305256139571, rmse0.13107145442198043), (@2142, #175, acc0.5747305256139571, rmse0.13107145442198045), (@2210, #175, acc0.5747305256139571, rmse0.1310714544219795), (@2280, #175, acc0.5747305256139571, rmse0.1310714544219795), (@2350, #175, acc0.5747305256139571, rmse0.1310714544219795), (@2422, #175, acc0.5747305256139571, rmse0.13107145442197823), (@2497, #175, acc0.5747305256139571, rmse0.13107145442198812), (@2574, #175, acc0.5748416490721191, rmse0.1309714261351326), (@2653, #175, acc0.5748416490721191, rmse0.13097142613513657), (@2734, #175, acc0.5748416490721191, rmse0.13097142613514337), (@2816, #175, acc0.5748416490721191, rmse0.13097142613514334), (@2900, #175, acc0.5748416490721191, rmse0.1309714261351433), (@2986, #175, acc0.5748416490721191, rmse0.13097142613514376), (@3074, #175, acc0.5748416490721191, rmse0.13097142613514373), (@3164, #175, acc0.5748416490721191, rmse0.13097142613514393), (@3256, #175, acc0.5748416490721191, rmse0.13097142613514381), (@3349, #175, acc0.5748416490721191, rmse0.1309714261351588), (@3444, #175, acc0.5748416490721191, rmse0.1309714261351588), (@3539, #175, acc0.5748416490721191, rmse0.1309714261351588), (@3635, #175, acc0.5748416490721191, rmse0.1309714261351588), (@3731, #175, acc0.5748416490721191, rmse0.1309714261351588), (@3830, #175, acc0.5748416490721191, rmse0.13097142613515234), (@3931, #175, acc0.5748416490721191, rmse0.13097131090417466), (@4034, #175, acc0.5748416490721191, rmse0.13097131090417466), (@4137, #175, acc0.5748416490721191, rmse0.13097131090417466), (@4242, #175, acc0.5748416490721191, rmse0.13097131090417446), (@4349, #175, acc0.5748416490721191, rmse0.13097131090417435), (@4456, #175, acc0.5748416490721191, rmse0.13097131090417433), (@4564, #175, acc0.5748416490721191, rmse0.130971310904174), (@4675, #175, acc0.5748416490721191, rmse0.130971310904176), (@4786, #175, acc0.5748416490721191, rmse0.13097131090417594), (@4899, #175, acc0.5748416490721191, rmse0.13097131090417563), (@5013, #175, acc0.5748416490721191, rmse0.13097131090417563), (@5129, #175, acc0.5748416490721191, rmse0.13097131090417563), (@5246, #175, acc0.5748416490721191, rmse0.13097131090417563), (@5363, #175, acc0.5748416490721191, rmse0.13097131090417563), (@5483, #175, acc0.5748416490721191, rmse0.13097131090417535), (@5604, #175, acc0.5748416490721191, rmse0.13097131090417535), (@5727, #175, acc0.5748416490721191, rmse0.1309713109041753), (@5851, #175, acc0.5748416490721191, rmse0.1309713109041753), (@5975, #175, acc0.5748416490721191, rmse0.13097131090417524), (@6101, #175, acc0.5748416490721191, rmse0.13097131090418238), (@6229, #175, acc0.5748416490721191, rmse0.13097131090417244), (@6359, #175, acc0.5748416490721191, rmse0.13097131090417244), (@6490, #175, acc0.5748416490721191, rmse0.13097131090417202), (@6624, #175, acc0.5758417601955773, rmse0.13071949199605787), (@6759, #175, acc0.5758417601955773, rmse0.13071949199605787), (@6898, #175, acc0.5758417601955773, rmse0.13071949199605787), (@7038, #175, acc0.5758417601955773, rmse0.1307194919960575), (@7181, #175, acc0.5758417601955773, rmse0.1307194919960591), (@7325, #175, acc0.5758417601955773, rmse0.1307194919960591), (@7472, #175, acc0.5758417601955773, rmse0.13071949199605779), (@7620, #175, acc0.5758417601955773, rmse0.13071949199605779), (@7769, #175, acc0.5758417601955773, rmse0.13071949199605057), (@7921, #175, acc0.5758417601955773, rmse0.13071949199605198), (@8074, #175, acc0.5758417601955773, rmse0.13071949199605198), (@8229, #175, acc0.5758417601955773, rmse0.13071949199605198), (@8385, #175, acc0.5758417601955773, rmse0.13071949199605198), (@8542, #175, acc0.5758417601955773, rmse0.13071949199605198), (@8700, #175, acc0.5758417601955773, rmse0.13071949199605198), (@8860, #175, acc0.5758417601955773, rmse0.13071949199605198), (@9022, #175, acc0.5758417601955773, rmse0.13071949199605198), (@9186, #175, acc0.5758417601955773, rmse0.13071949199605198), (@9352, #175, acc0.5758417601955773, rmse0.1307194919960516), (@9520, #175, acc0.5758417601955773, rmse0.1307194919960516), (@9688, #175, acc0.5758417601955773, rmse0.1307194919960516), (@9857, #175, acc0.5758417601955773, rmse0.1307194919960516), (@10028, #175, acc0.5758417601955773, rmse0.1307194919960516), (@10201, #175, acc0.5758417601955773, rmse0.1307194919960517), (@10376, #175, acc0.5758417601955773, rmse0.13071949199605096), (@10553, #175, acc0.5758417601955773, rmse0.13071949199605096), (@10731, #175, acc0.5758417601955773, rmse0.13071949199605096), (@10910, #175, acc0.5758417601955773, rmse0.13071949199605096), (@11090, #175, acc0.5758417601955773, rmse0.13071949199605096), (@11270, #175, acc0.5758417601955773, rmse0.13071949199605096), (@11453, #175, acc0.5758417601955773, rmse0.13071949199606303), (@11638, #175, acc0.5758417601955773, rmse0.13071949199606303), (@11825, #175, acc0.5758417601955773, rmse0.13071949199606162), (@12014, #175, acc0.5758417601955773, rmse0.13071949199606153), (@12203, #175, acc0.5758417601955773, rmse0.13071949199606153), (@12394, #175, acc0.5758417601955773, rmse0.13071949199606153), (@12587, #175, acc0.5758417601955773, rmse0.13071949199606153), (@12781, #175, acc0.5758417601955773, rmse0.13071949199606153), (@12975, #175, acc0.5758417601955773, rmse0.13071949199606153), (@13170, #175, acc0.5758417601955773, rmse0.13071949199606153), (@13367, #175, acc0.5758417601955773, rmse0.13071949199606148), (@13567, #175, acc0.5758417601955773, rmse0.13071949199606148), (@13768, #175, acc0.5758417601955773, rmse0.13071949199606148), (@13970, #175, acc0.5758417601955773, rmse0.13071949199606148), (@14173, #175, acc0.5758417601955773, rmse0.13071949199606148), (@14377, #175, acc0.5758417601955773, rmse0.13071949199606148), (@14580, #175, acc0.5758417601955773, rmse0.13071949199606148), (@14786, #175, acc0.5758417601955773, rmse0.13071949199606148), (@14994, #175, acc0.5758417601955773, rmse0.13071949199606148), (@15203, #175, acc0.5758417601955773, rmse0.13071949199606148), (@15413, #175, acc0.5758417601955773, rmse0.1307194919960614), (@15626, #175, acc0.5758417601955773, rmse0.1307194919960614), (@15841, #175, acc0.5758417601955773, rmse0.13071949199606134), (@16057, #175, acc0.5758417601955773, rmse0.13071949199606134), (@16274, #175, acc0.5758417601955773, rmse0.13071949199606134), (@16492, #175, acc0.5758417601955773, rmse0.1307194919960613), (@16711, #175, acc0.5758417601955773, rmse0.13071949199606153), (@16933, #175, acc0.5758417601955773, rmse0.13071949199606153), (@17157, #175, acc0.5758417601955773, rmse0.13071949199606153), (@17383, #175, acc0.5758417601955773, rmse0.13071949199606148), (@17610, #175, acc0.5758417601955773, rmse0.13071949199606148), (@17838, #175, acc0.5758417601955773, rmse0.13071949199606148), (@18068, #175, acc0.5758417601955773, rmse0.13071949199606148), (@18301, #175, acc0.5758417601955773, rmse0.13071949199606117), (@18535, #175, acc0.5758417601955773, rmse0.13071949199606117), (@18770, #175, acc0.5758417601955773, rmse0.13071949199606117), (@19006, #175, acc0.5758417601955773, rmse0.13071949199606114), (@19245, #175, acc0.5758417601955773, rmse0.13071949199606112), (@19484, #175, acc0.5758417601955773, rmse0.13071949199606112), (@19726, #175, acc0.5758417601955773, rmse0.13071949199606106), (@19967, #175, acc0.5758417601955773, rmse0.13071949199606106), (@20210, #175, acc0.5758417601955773, rmse0.13071949199606106), (@20457, #175, acc0.5758417601955773, rmse0.130719491996065), (@20706, #175, acc0.5758417601955773, rmse0.13071949199606794), (@20957, #175, acc0.5758417601955773, rmse0.13071949199606794), (@21213, #175, acc0.5758417601955773, rmse0.13071949199606794), (@21470, #175, acc0.5758417601955773, rmse0.1307194919960682), (@21727, #175, acc0.5758417601955773, rmse0.1307194919960682), (@21987, #175, acc0.5758417601955773, rmse0.1307194919960682), (@22247, #175, acc0.5758417601955773, rmse0.1307194919960682), (@22509, #175, acc0.5758417601955773, rmse0.1307194919960682), (@22774, #175, acc0.5758417601955773, rmse0.13071949199606822), (@23040, #175, acc0.5758417601955773, rmse0.13071949199606822), (@23310, #175, acc0.5758417601955773, rmse0.13071949199607533), (@23581, #175, acc0.5758417601955773, rmse0.13071949199606317), (@23853, #175, acc0.5758417601955773, rmse0.13071949199606317), (@24127, #175, acc0.5758417601955773, rmse0.13071949199606317), (@24404, #175, acc0.5758417601955773, rmse0.13071949199606317), (@24683, #175, acc0.5758417601955773, rmse0.13071949199606317), (@24964, #175, acc0.5758417601955773, rmse0.13071949199606314), (@25243, #175, acc0.5758417601955773, rmse0.13071949199606314), (@25526, #175, acc0.5758417601955773, rmse0.13071949199606317), (@25812, #175, acc0.5758417601955773, rmse0.13071949199606317), (@26098, #175, acc0.5758417601955773, rmse0.13071949199606317), (@26387, #175, acc0.5758417601955773, rmse0.13071949199606261), (@26677, #175, acc0.5758417601955773, rmse0.13071949199606261), (@26970, #175, acc0.5758417601955773, rmse0.13071949199606261), (@27265, #175, acc0.5758417601955773, rmse0.13071949199606261), (@27561, #175, acc0.5758417601955773, rmse0.13071949199606261), (@27860, #175, acc0.5758417601955773, rmse0.1307194919960626), (@28160, #175, acc0.5758417601955773, rmse0.1307194919960626), (@28460, #175, acc0.5758417601955773, rmse0.1307194919960626), (@28763, #175, acc0.5758417601955773, rmse0.1307194919960633), (@29069, #175, acc0.5758417601955773, rmse0.1307194919960633), (@29375, #175, acc0.5758417601955773, rmse0.1307194919960633), (@29685, #175, acc0.5758417601955773, rmse0.1307194919960633), (@29997, #175, acc0.5758417601955773, rmse0.1307194919960633), (@30312, #175, acc0.5758417601955773, rmse0.1307194919960633), (@30628, #175, acc0.5758417601955773, rmse0.13071949199606617), (@30946, #175, acc0.5758417601955773, rmse0.13071949199606617), (@31266, #175, acc0.5758417601955773, rmse0.13071949199606614), (@31589, #175, acc0.5758417601955773, rmse0.13071949199606625), (@31913, #175, acc0.5758417601955773, rmse0.13071949199606625), (@32239, #175, acc0.5758417601955773, rmse0.13071949199606625), (@32566, #175, acc0.5758417601955773, rmse0.13071949199606625), (@32896, #175, acc0.5758417601955773, rmse0.13071949199606625), (@33229, #175, acc0.5758417601955773, rmse0.13071949199606622), (@33563, #175, acc0.5758417601955773, rmse0.13071949199606617), (@33901, #175, acc0.5758417601955773, rmse0.13071949199606617), (@34241, #175, acc0.5758417601955773, rmse0.13071949199606617), (@34581, #175, acc0.5758417601955773, rmse0.13071949199606617), (@34922, #175, acc0.5758417601955773, rmse0.13071949199606617), (@35266, #175, acc0.5758417601955773, rmse0.13071949199606617), (@35613, #175, acc0.5758417601955773, rmse0.13071949199606617), (@35964, #175, acc0.5758417601955773, rmse0.13071949199607266), (@36315, #175, acc0.5758417601955773, rmse0.13071949199607266), (@36668, #175, acc0.5758417601955773, rmse0.13071949199607266), (@37024, #175, acc0.5758417601955773, rmse0.13071949199607266), (@37380, #175, acc0.5758417601955773, rmse0.13071949199607266), (@37740, #175, acc0.5758417601955773, rmse0.13071949199607263), (@38102, #175, acc0.5758417601955773, rmse0.1307194919960755), (@38465, #175, acc0.5758417601955773, rmse0.1307194919960755), (@38829, #175, acc0.5758417601955773, rmse0.13071949199607547), (@39195, #175, acc0.5758417601955773, rmse0.13071949199607547), (@39562, #175, acc0.5758417601955773, rmse0.13071949199607547), (@39932, #175, acc0.5758417601955773, rmse0.13071949199607547), (@40303, #175, acc0.5758417601955773, rmse0.13071949199607547), (@40677, #175, acc0.5758417601955773, rmse0.13071949199608712), (@41054, #175, acc0.5758417601955773, rmse0.13071949199608712), (@41432, #175, acc0.5758417601955773, rmse0.13071949199608712), (@41810, #175, acc0.5758417601955773, rmse0.13071949199608712), (@42197, #175, acc0.5758417601955773, rmse0.13071949199608784), (@42589, #175, acc0.5758417601955773, rmse0.13071949199608784), (@42984, #175, acc0.5758417601955773, rmse0.13071949199608784), (@43380, #175, acc0.5758417601955773, rmse0.13071949199608784), ",result_20200908T100034876449_wfa7_a5_d10MPMPto43200a5tol01.zip
0.1,7,5,10,MP,R,6.20E-02,90%,,,43775,324,75,9574,34188,0,"(@0, #1, acc0.00333370374486054, rmse247.0221043669621), (@0, #5, acc0.01222358039782198, rmse79809.1404116225), (@0, #17, acc0.025891765751750194, rmse538.4222932702152), (@0, #30, acc0.031003444827203023, rmse10321.574576973491), (@2, #39, acc0.037004111567952, rmse831.1138103159485), (@4, #45, acc0.03567063007000778, rmse262775.17948894686), (@8, #54, acc0.047005222802533615, rmse198858.8350732266), (@13, #59, acc0.10012223580397822, rmse5.834182486476699), (@23, #67, acc0.17301922435826203, rmse0.9428406681751225), (@34, #74, acc0.15535059451050118, rmse2.068004381265769), (@59, #86, acc0.16412934770530058, rmse2.49320137482942), (@68, #87, acc0.1721302366929659, rmse2.371330015017245), (@84, #91, acc0.16579619957773087, rmse3.555233056299787), (@120, #100, acc0.22602511390154462, rmse1.1208732408224196), (@147, #104, acc0.24947216357373042, rmse0.6614893310451844), (@155, #104, acc0.2994777197466385, rmse0.46287834507854225), (@210, #113, acc0.2869207689743305, rmse0.5268375497948854), (@261, #119, acc0.31836870763418157, rmse0.4028353370281378), (@328, #126, acc0.3567063007000778, rmse0.33890786026052866), (@368, #128, acc0.38126458495388377, rmse0.3027122602635795), (@456, #135, acc0.41204578286476273, rmse0.2655266916566925), (@553, #141, acc0.41749083231470163, rmse0.26881761094401185), (@628, #144, acc0.45593954883875987, rmse0.22397169583317933), (@753, #150, acc0.481497944216024, rmse0.20495996990770066), (@863, #154, acc0.49761084564951663, rmse0.19914053022554287), (@932, #155, acc0.5096121791310145, rmse0.19027921171976878), (@1118, #162, acc0.512168018668741, rmse0.18604797805240092), (@1359, #170, acc0.537059673297033, rmse0.17447911315782294), (@1538, #174, acc0.5696188465385043, rmse0.1573045050245043), (@1915, #184, acc0.5831759084342705, rmse0.15397590687485557), (@1985, #184, acc0.5970663407045227, rmse0.1473526792576648), (@2294, #190, acc0.5960662295810646, rmse0.14737311043609888), (@2562, #194, acc0.6177353039226581, rmse0.14174564527159564), (@2807, #197, acc0.6504056006222914, rmse0.12700886574432602), (@3156, #202, acc0.6455161684631626, rmse0.12721701552862136), (@3644, #209, acc0.6641849094343816, rmse0.12248449556374079), (@4087, #214, acc0.6647405267251917, rmse0.1225258256911193), (@4383, #216, acc0.6676297366374041, rmse0.12081293918966234), (@4694, #218, acc0.6762973663740416, rmse0.11948606926094715), (@5232, #223, acc0.7054117124124902, rmse0.11065821886710099), (@5823, #228, acc0.7246360706745194, rmse0.10375747984003096), (@6727, #236, acc0.7354150461162351, rmse0.10108024764389659), (@7274, #239, acc0.7424158239804423, rmse0.09797840919263197), (@7756, #241, acc0.7447494166018447, rmse0.09634310526638525), (@8456, #245, acc0.7544171574619403, rmse0.09426843287634631), (@8993, #247, acc0.7664184909434382, rmse0.0922175516018342), (@9552, #249, acc0.7747527503055895, rmse0.08872315981371495), (@10377, #253, acc0.7854206022891432, rmse0.08828469986598256), (@10642, #253, acc0.7864207134126014, rmse0.08796831288226918), (@11271, #255, acc0.7893099233248139, rmse0.08679839051655536), (@12713, #263, acc0.8007556395155018, rmse0.08505054664189719), (@13015, #263, acc0.802422491387932, rmse0.08454175411903495), (@14475, #270, acc0.8012001333481498, rmse0.0842595217944347), (@14813, #270, acc0.8045338370930103, rmse0.08326635032852295), (@15802, #273, acc0.8095343927103011, rmse0.08216551739874592), (@16666, #275, acc0.814868318702078, rmse0.08022099452930198), (@18098, #280, acc0.8254250472274697, rmse0.07880870671949848), (@19068, #282, acc0.8312034670518946, rmse0.0764881413871369), (@19496, #282, acc0.833425936215135, rmse0.07560360129253639), (@20510, #284, acc0.8387598622069119, rmse0.07515517724981131), (@23130, #293, acc0.8467607511945772, rmse0.0735440850910095), (@24820, #297, acc0.8539837759751083, rmse0.07264162766052253), (@25856, #298, acc0.8584287143015891, rmse0.0714863522933982), (@26405, #298, acc0.8570952328036449, rmse0.07120757030145325), (@26964, #298, acc0.8657628625402822, rmse0.0701790328264955), (@28275, #300, acc0.8650961217913101, rmse0.06974991248964046), (@30742, #306, acc0.8635403933770419, rmse0.06949488798735717), (@31956, #307, acc0.8674297144127125, rmse0.06881379055711212), (@33503, #309, acc0.8712079119902212, rmse0.06786710395784916), (@35090, #311, acc0.8737637515279475, rmse0.06704308255291132), (@39661, #322, acc0.8915435048338705, rmse0.06301609980607059), (@40414, #322, acc0.8939882209134348, rmse0.06246474803601409), (@41185, #322, acc0.8962106900766752, rmse0.062114350646139065), (@42997, #324, acc0.8957661962440271, rmse0.06201365047306998), (@43775, #324, acc0.8963218135348372, rmse0.06198320460903196), ",result_20200908T095919851185_wfa7_a5_d10MPRto43200a5tol01.zip
0.01,8,5,10,MP,MP,4.55E-03,98%,,,3848,135,34,895,1712,1234,"(@0, #1, acc0.001222358039782198, rmse9.814292511176998), (@1460, #135, acc0.9776641849094344, rmse0.004560512087376996), (@1520, #135, acc0.9776641849094344, rmse0.004560512087375436), (@1582, #135, acc0.9776641849094344, rmse0.004560512087374536), (@1645, #135, acc0.9776641849094344, rmse0.004560512087374535), (@1709, #135, acc0.9776641849094344, rmse0.0045605120873744515), (@1773, #135, acc0.9776641849094344, rmse0.00456051208737392), (@1838, #135, acc0.9776641849094344, rmse0.004560512087373964), (@1904, #135, acc0.9776641849094344, rmse0.004560512087375482), (@1971, #135, acc0.9776641849094344, rmse0.004560512087375436), (@2038, #135, acc0.9778864318257584, rmse0.0045544217843759595), (@2107, #135, acc0.9778864318257584, rmse0.0045544217843759595), (@2176, #135, acc0.9778864318257584, rmse0.004554421784375162), (@2247, #135, acc0.9778864318257584, rmse0.0045544217843751095), (@2319, #135, acc0.9778864318257584, rmse0.0045544217843751095), (@2391, #135, acc0.9778864318257584, rmse0.004554421784375059), (@2464, #135, acc0.9778864318257584, rmse0.004554421784375059), (@2538, #135, acc0.9778864318257584, rmse0.004554421784374912), (@2612, #135, acc0.9778864318257584, rmse0.00455442178437491), (@2688, #135, acc0.9778864318257584, rmse0.004554421784374709), (@2765, #135, acc0.9778864318257584, rmse0.004554421784374709), (@2843, #135, acc0.9778864318257584, rmse0.004554421784374818), (@2921, #135, acc0.9778864318257584, rmse0.004554421784374892), (@3001, #135, acc0.9778864318257584, rmse0.004554421784374853), (@3082, #135, acc0.9778864318257584, rmse0.004554421784374858), (@3163, #135, acc0.9778864318257584, rmse0.004554421784374852), (@3245, #135, acc0.9778864318257584, rmse0.004554421784374739), (@3328, #135, acc0.9778864318257584, rmse0.00455442178437483), (@3412, #135, acc0.9778864318257584, rmse0.00455442178437483), (@3497, #135, acc0.9778864318257584, rmse0.004554421784374768), (@3583, #135, acc0.9778864318257584, rmse0.0045544217843747365), (@3671, #135, acc0.9778864318257584, rmse0.004554421784374835), (@3759, #135, acc0.9778864318257584, rmse0.004554421784374895), (@3848, #135, acc0.9778864318257584, rmse0.004554421784374805), ",result_20200907T223526248272_wfa8_a5_d10MPMPto43200a5tol001.zip
0.01,8,5,10,MP,R,6.34E+03,8%,,,43456,373,50,5234,38211,0,"(@0, #1, acc0.00055561729081009, rmse1477957.1378086), (@0, #5, acc0.00500055561729081, rmse113510878.07306874), (@0, #18, acc0.0071119013223691525, rmse2473404728974697.5), (@0, #30, acc0.00944549394377153, rmse2380552149555.823), (@1, #38, acc0.009334370485609512, rmse63183128446909.305), (@3, #44, acc0.011779086565173909, rmse2.298504783649395e+20), (@6, #56, acc0.011556839648849872, rmse116878701970173.66), (@13, #65, acc0.013668185353928214, rmse1.2588305712829704e+17), (@26, #78, acc0.01622402489165463, rmse399095168497287.6), (@42, #86, acc0.018557617513057005, rmse1368851770.211949), (@72, #97, acc0.022780308923213692, rmse1583144624549819.8), (@96, #102, acc0.02455828425380598, rmse430664882323.0674), (@115, #104, acc0.02622513612623625, rmse173035060978.66782), (@149, #109, acc0.03122569174352706, rmse14532172740.205343), (@172, #111, acc0.031892432492499165, rmse64958258039.28606), (@269, #127, acc0.035003889321035674, rmse945673094.762595), (@343, #133, acc0.034892765862873654, rmse46186163352.625565), (@400, #136, acc0.039448827647516393, rmse258665629.2783405), (@453, #138, acc0.03755972885876208, rmse252507714232.75455), (@530, #142, acc0.04044893877097455, rmse6782691937840.644), (@651, #149, acc0.042338037559728856, rmse85133093.65979606), (@722, #151, acc0.043782642515835093, rmse25625560.772994414), (@970, #165, acc0.03844871652405823, rmse3797060214825812.5), (@1297, #179, acc0.048005333925991774, rmse66321966.59744369), (@1608, #188, acc0.05100566729636626, rmse10288547.893315485), (@2065, #200, acc0.048116457384153793, rmse108562862.29098874), (@2404, #206, acc0.05522835870652295, rmse183592.4905384684), (@2705, #210, acc0.057561951327925326, rmse594075.3455322859), (@3456, #224, acc0.04767196355150572, rmse5386719.655749973), (@3802, #227, acc0.05489498833203689, rmse1708710.2664286692), (@4044, #228, acc0.05533948216468496, rmse12566500.999691874), (@4769, #237, acc0.057561951327925326, rmse10807562.339668727), (@5761, #249, acc0.05833981553505945, rmse575433473.9986969), (@6330, #253, acc0.061784642738082006, rmse1534936.0331316516), (@7747, #266, acc0.0592288032003556, rmse1031046.5905148293), (@9361, #278, acc0.05545060562284698, rmse4517269.857127781), (@10490, #284, acc0.06489609956661851, rmse435025.1117743335), (@11587, #289, acc0.06078453161462385, rmse922199.3830474875), (@12334, #291, acc0.06767418602066896, rmse186069.69444457543), (@14960, #305, acc0.06645182798088677, rmse407618.3485160695), (@17179, #314, acc0.06222913657073008, rmse849505.8944003956), (@18600, #318, acc0.06900766751861317, rmse3207530.153144883), (@21220, #327, acc0.06534059339926658, rmse2983048.0191944954), (@23105, #332, acc0.06856317368596511, rmse73228.12130138236), (@24859, #336, acc0.06778530947883098, rmse365775.6113985353), (@28050, #345, acc0.067896432936993, rmse261798.53472057515), (@30347, #350, acc0.07423047005222802, rmse112160.62646232966), (@35038, #362, acc0.06278475386154017, rmse97181.44340718053), (@37186, #365, acc0.07089676630736748, rmse12974.248117178711), (@41219, #373, acc0.07923102566951884, rmse6338.638280092561), ",result_20200908T112503442228_wfa8_a5_d10MPRto43200a5tol001.zip
0.1,8,5,10,MP,MP,8.13E-02,81%,,,18601,129,204,5702,4777,8095,"(@0, #1, acc0.00388932103567063, rmse9.814292511176998), (@278, #128, acc0.8056450716746305, rmse0.08359340398966764), (@292, #128, acc0.8046449605511724, rmse0.08377913866947727), (@307, #128, acc0.8046449605511724, rmse0.08377913866947717), (@322, #128, acc0.8046449605511724, rmse0.08377913866947635), (@337, #128, acc0.8046449605511724, rmse0.0837791386694759), (@353, #128, acc0.8046449605511724, rmse0.08377913866947559), (@370, #128, acc0.8046449605511724, rmse0.08377913866947295), (@388, #128, acc0.8067563062562507, rmse0.08318372771143029), (@406, #128, acc0.8067563062562507, rmse0.08318372771143027), (@426, #128, acc0.8067563062562507, rmse0.08318372771142996), (@446, #128, acc0.8067563062562507, rmse0.08318372771143008), (@468, #128, acc0.8067563062562507, rmse0.08318372771143397), (@490, #128, acc0.8067563062562507, rmse0.08318372771143381), (@512, #128, acc0.8067563062562507, rmse0.08318372771143376), (@536, #128, acc0.8067563062562507, rmse0.0831837277114338), (@560, #128, acc0.8067563062562507, rmse0.08318372771143381), (@585, #128, acc0.8067563062562507, rmse0.08318372771143515), (@611, #128, acc0.8067563062562507, rmse0.08318372771143513), (@637, #128, acc0.8067563062562507, rmse0.08318372771143513), (@664, #128, acc0.8067563062562507, rmse0.08318372771143508), (@692, #128, acc0.8067563062562507, rmse0.08318372771143498), (@721, #128, acc0.8067563062562507, rmse0.08318372771143484), (@750, #128, acc0.8067563062562507, rmse0.08318372771143484), (@779, #128, acc0.8067563062562507, rmse0.08318372771143484), (@838, #129, acc0.8143127014112679, rmse0.0812623606344319), (@870, #129, acc0.8143127014112679, rmse0.08126236063443198), (@901, #129, acc0.8143127014112679, rmse0.081262360634432), (@934, #129, acc0.8143127014112679, rmse0.08126236063443197), (@967, #129, acc0.8143127014112679, rmse0.081262360634432), (@1002, #129, acc0.8143127014112679, rmse0.08126236063443198), (@1036, #129, acc0.8143127014112679, rmse0.08126236063443198), (@1072, #129, acc0.8143127014112679, rmse0.08126236063443151), (@1109, #129, acc0.8143127014112679, rmse0.08126236063443151), (@1146, #129, acc0.8143127014112679, rmse0.08126236063443151), (@1184, #129, acc0.8143127014112679, rmse0.08126236063443151), (@1222, #129, acc0.8143127014112679, rmse0.08126236063443147), (@1262, #129, acc0.8143127014112679, rmse0.08126236063443147), (@1301, #129, acc0.8143127014112679, rmse0.08126236063443346), (@1342, #129, acc0.8143127014112679, rmse0.08126236063443344), (@1382, #129, acc0.8143127014112679, rmse0.08126236063443344), (@1423, #129, acc0.8143127014112679, rmse0.08126236063443344), (@1465, #129, acc0.8143127014112679, rmse0.08126236063443343), (@1507, #129, acc0.8143127014112679, rmse0.0812623606344334), (@1550, #129, acc0.8143127014112679, rmse0.08126236063443329), (@1594, #129, acc0.8143127014112679, rmse0.08126236063443329), (@1638, #129, acc0.8143127014112679, rmse0.08126236063443328), (@1682, #129, acc0.8143127014112679, rmse0.08126236063443328), (@1727, #129, acc0.8143127014112679, rmse0.08126236063443328), (@1774, #129, acc0.8143127014112679, rmse0.08126236063443328), (@1821, #129, acc0.8143127014112679, rmse0.08126236063443328), (@1868, #129, acc0.8143127014112679, rmse0.08126236063443325), (@1916, #129, acc0.8143127014112679, rmse0.08126236063443325), (@1965, #129, acc0.8143127014112679, rmse0.08126236063443382), (@2014, #129, acc0.8143127014112679, rmse0.08126236063443394), (@2064, #129, acc0.8143127014112679, rmse0.08126236063443391), (@2114, #129, acc0.8143127014112679, rmse0.08126236063443391), (@2165, #129, acc0.8143127014112679, rmse0.08126236063443391), (@2216, #129, acc0.8143127014112679, rmse0.08126236063443391), (@2267, #129, acc0.8143127014112679, rmse0.08126236063443534), (@2319, #129, acc0.8143127014112679, rmse0.08126236063443534), (@2372, #129, acc0.8143127014112679, rmse0.08126236063443551), (@2426, #129, acc0.8143127014112679, rmse0.08126236063443551), (@2481, #129, acc0.8143127014112679, rmse0.08126236063443551), (@2537, #129, acc0.8143127014112679, rmse0.08126236063443551), (@2594, #129, acc0.8143127014112679, rmse0.08126236063443551), (@2651, #129, acc0.8143127014112679, rmse0.08126236063443544), (@2710, #129, acc0.8143127014112679, rmse0.0812623606344357), (@2769, #129, acc0.8143127014112679, rmse0.08126236063443572), (@2830, #129, acc0.8143127014112679, rmse0.0812623606344357), (@2891, #129, acc0.8143127014112679, rmse0.0812623606344357), (@2953, #129, acc0.8143127014112679, rmse0.0812623606344357), (@3016, #129, acc0.8143127014112679, rmse0.0812623606344357), (@3079, #129, acc0.8143127014112679, rmse0.0812623606344357), (@3143, #129, acc0.8143127014112679, rmse0.0812623606344357), (@3208, #129, acc0.8143127014112679, rmse0.08126236063443568), (@3273, #129, acc0.8143127014112679, rmse0.08126236063443568), (@3340, #129, acc0.8143127014112679, rmse0.08126236063443568), (@3408, #129, acc0.8143127014112679, rmse0.08126236063443568), (@3477, #129, acc0.8143127014112679, rmse0.08126236063443568), (@3547, #129, acc0.8143127014112679, rmse0.08126236063443568), (@3617, #129, acc0.8143127014112679, rmse0.08126236063443568), (@3689, #129, acc0.8143127014112679, rmse0.08126236063443566), (@3762, #129, acc0.8143127014112679, rmse0.08126236063443566), (@3835, #129, acc0.8143127014112679, rmse0.08126236063443526), (@3909, #129, acc0.8143127014112679, rmse0.08126236063443526), (@3984, #129, acc0.8143127014112679, rmse0.08126236063443526), (@4060, #129, acc0.8143127014112679, rmse0.08126236063443526), (@4136, #129, acc0.8143127014112679, rmse0.08126236063443526), (@4214, #129, acc0.8143127014112679, rmse0.08126236063443526), (@4292, #129, acc0.8143127014112679, rmse0.08126236063443526), (@4371, #129, acc0.8143127014112679, rmse0.08126236063443525), (@4451, #129, acc0.8143127014112679, rmse0.08126236063443525), (@4532, #129, acc0.8143127014112679, rmse0.0812623606344356), (@4613, #129, acc0.8143127014112679, rmse0.08126236063443557), (@4695, #129, acc0.8143127014112679, rmse0.0812623606344356), (@4778, #129, acc0.8143127014112679, rmse0.0812623606344356), (@4862, #129, acc0.8143127014112679, rmse0.0812623606344356), (@4946, #129, acc0.8143127014112679, rmse0.0812623606344356), (@5030, #129, acc0.8143127014112679, rmse0.0812623606344356), (@5114, #129, acc0.8143127014112679, rmse0.0812623606344356), (@5200, #129, acc0.8143127014112679, rmse0.08126236063443558), (@5287, #129, acc0.8143127014112679, rmse0.08126236063443558), (@5374, #129, acc0.8143127014112679, rmse0.08126236063443558), (@5462, #129, acc0.8143127014112679, rmse0.08126236063443558), (@5550, #129, acc0.8143127014112679, rmse0.08126236063443558), (@5639, #129, acc0.8143127014112679, rmse0.08126236063443558), (@5730, #129, acc0.8143127014112679, rmse0.08126236063443577), (@5820, #129, acc0.8143127014112679, rmse0.08126236063443577), (@5911, #129, acc0.8143127014112679, rmse0.08126236063443604), (@6004, #129, acc0.8143127014112679, rmse0.08126236063443601), (@6097, #129, acc0.8143127014112679, rmse0.081262360634436), (@6191, #129, acc0.8143127014112679, rmse0.08126236063443591), (@6285, #129, acc0.8143127014112679, rmse0.08126236063443591), (@6380, #129, acc0.8143127014112679, rmse0.08126236063443591), (@6476, #129, acc0.8143127014112679, rmse0.0812623606344358), (@6573, #129, acc0.8143127014112679, rmse0.08126236063443579), (@6671, #129, acc0.8143127014112679, rmse0.08126236063443579), (@6769, #129, acc0.8143127014112679, rmse0.08126236063443579), (@6868, #129, acc0.8143127014112679, rmse0.08126236063443579), (@6967, #129, acc0.8143127014112679, rmse0.08126236063443579), (@7067, #129, acc0.8143127014112679, rmse0.08126236063443579), (@7168, #129, acc0.8143127014112679, rmse0.08126236063443579), (@7269, #129, acc0.8143127014112679, rmse0.08126236063443572), (@7371, #129, acc0.8143127014112679, rmse0.08126236063443572), (@7474, #129, acc0.8143127014112679, rmse0.08126236063443364), (@7577, #129, acc0.8143127014112679, rmse0.08126236063443364), (@7682, #129, acc0.8143127014112679, rmse0.08126236063443364), (@7787, #129, acc0.8143127014112679, rmse0.08126236063443364), (@7893, #129, acc0.8143127014112679, rmse0.08126236063443364), (@8000, #129, acc0.8143127014112679, rmse0.08126236063443364), (@8108, #129, acc0.8143127014112679, rmse0.08126236063443364), (@8217, #129, acc0.8143127014112679, rmse0.08126236063443364), (@8327, #129, acc0.8143127014112679, rmse0.08126236063443364), (@8439, #129, acc0.8143127014112679, rmse0.08126236063443364), (@8550, #129, acc0.8143127014112679, rmse0.08126236063443364), (@8663, #129, acc0.8143127014112679, rmse0.08126236063443361), (@8776, #129, acc0.8143127014112679, rmse0.08126236063443361), (@8890, #129, acc0.8143127014112679, rmse0.08126236063443362), (@9005, #129, acc0.8143127014112679, rmse0.08126236063443357), (@9121, #129, acc0.8143127014112679, rmse0.08126236063443357), (@9238, #129, acc0.8143127014112679, rmse0.08126236063443357), (@9356, #129, acc0.8143127014112679, rmse0.08126236063443357), (@9476, #129, acc0.8143127014112679, rmse0.08126236063443357), (@9595, #129, acc0.8143127014112679, rmse0.08126236063443357), (@9716, #129, acc0.8143127014112679, rmse0.08126236063443358), (@9837, #129, acc0.8143127014112679, rmse0.08126236063443358), (@9960, #129, acc0.8143127014112679, rmse0.08126236063443376), (@10084, #129, acc0.8143127014112679, rmse0.08126236063443376), (@10209, #129, acc0.8143127014112679, rmse0.08126236063443343), (@10335, #129, acc0.8143127014112679, rmse0.08126053778869106), (@10462, #129, acc0.8143127014112679, rmse0.0812605377886913), (@10591, #129, acc0.8143127014112679, rmse0.0812605377886913), (@10721, #129, acc0.8143127014112679, rmse0.0812605377886913), (@10852, #129, acc0.8143127014112679, rmse0.0812605377886913), (@10984, #129, acc0.8143127014112679, rmse0.0812605377886913), (@11117, #129, acc0.8143127014112679, rmse0.0812605377886913), (@11251, #129, acc0.8143127014112679, rmse0.08126053778869101), (@11386, #129, acc0.8143127014112679, rmse0.08126053778869101), (@11522, #129, acc0.8143127014112679, rmse0.08126053778869101), (@11659, #129, acc0.8143127014112679, rmse0.08126053778869097), (@11797, #129, acc0.8143127014112679, rmse0.08126053778869094), (@11936, #129, acc0.8143127014112679, rmse0.08126053778869093), (@12077, #129, acc0.8142015779531059, rmse0.08126754279705227), (@12220, #129, acc0.8142015779531059, rmse0.08126754279705227), (@12363, #129, acc0.8142015779531059, rmse0.08126754279705226), (@12507, #129, acc0.8142015779531059, rmse0.08126754279705226), (@12653, #129, acc0.8142015779531059, rmse0.08126754279705226), (@12799, #129, acc0.8142015779531059, rmse0.08126754279705226), (@12947, #129, acc0.8142015779531059, rmse0.0812675427970522), (@13096, #129, acc0.8142015779531059, rmse0.0812675427970522), (@13247, #129, acc0.8142015779531059, rmse0.08126754279705221), (@13398, #129, acc0.8142015779531059, rmse0.08126754279705221), (@13550, #129, acc0.8142015779531059, rmse0.08126754279705205), (@13703, #129, acc0.8142015779531059, rmse0.08126754279705205), (@13857, #129, acc0.8142015779531059, rmse0.08126754279705205), (@14011, #129, acc0.8142015779531059, rmse0.08126754279705205), (@14166, #129, acc0.8142015779531059, rmse0.08126754279705202), (@14323, #129, acc0.8142015779531059, rmse0.08126754279705202), (@14481, #129, acc0.8142015779531059, rmse0.08126754279705202), (@14640, #129, acc0.8142015779531059, rmse0.08126754279705202), (@14800, #129, acc0.8142015779531059, rmse0.08126754279705202), (@14960, #129, acc0.8142015779531059, rmse0.08126754279705202), (@15121, #129, acc0.8142015779531059, rmse0.08126754279705202), (@15284, #129, acc0.8142015779531059, rmse0.08126754279705202), (@15449, #129, acc0.8142015779531059, rmse0.08126754279705202), (@15615, #129, acc0.8142015779531059, rmse0.08126754279705187), (@15783, #129, acc0.8142015779531059, rmse0.08126754279705174), (@15953, #129, acc0.8142015779531059, rmse0.08126754279705174), (@16123, #129, acc0.8142015779531059, rmse0.08126754279705174), (@16294, #129, acc0.8142015779531059, rmse0.08126754279705174), (@16466, #129, acc0.8142015779531059, rmse0.08126754279705174), (@16640, #129, acc0.8142015779531059, rmse0.08126754279705174), (@16815, #129, acc0.8142015779531059, rmse0.08126754279705174), (@16990, #129, acc0.8142015779531059, rmse0.08126754279705174), (@17166, #129, acc0.8142015779531059, rmse0.08126754279705174), (@17343, #129, acc0.8142015779531059, rmse0.08126754279705174), (@17520, #129, acc0.8142015779531059, rmse0.08126754279705174), (@17698, #129, acc0.8142015779531059, rmse0.08126754279705178), (@17878, #129, acc0.8142015779531059, rmse0.08126754279705178), (@18057, #129, acc0.8142015779531059, rmse0.08126754279705178), (@18237, #129, acc0.8142015779531059, rmse0.08126754279705178), (@18418, #129, acc0.8142015779531059, rmse0.08126754279705177), (@18601, #129, acc0.8142015779531059, rmse0.08126754279705177), ",result_20200908T030022002316_wfa8_a5_d10MPMPto43200a5tol01.zip
0.1,8,5,10,MP,R,3.90E-02,97%,,,39517,304,84,8904,30597,0,"(@0, #1, acc0.00055561729081009, rmse1477957.1378086), (@0, #5, acc0.00777864207134126, rmse1985475.9916878012), (@0, #18, acc0.030447827536392934, rmse362.29736028526094), (@0, #31, acc0.03278142015779531, rmse131305.14620537375), (@3, #44, acc0.040782309145460605, rmse2700.8051096015997), (@5, #49, acc0.04600511167907545, rmse3514.27832097065), (@11, #59, acc0.07489721080120014, rmse39.310428908271255), (@16, #62, acc0.1597955328369819, rmse1.3087278533959408), (@30, #74, acc0.17390821202355816, rmse1.2261085001964545), (@43, #80, acc0.25847316368485385, rmse0.5834483113978247), (@61, #87, acc0.28047560840093344, rmse0.5348724022311292), (@66, #87, acc0.30325591732414714, rmse0.43345379334354317), (@70, #87, acc0.33914879431047895, rmse0.3635283256824796), (@87, #91, acc0.3277030781197911, rmse0.4041329068679678), (@131, #102, acc0.3863762640293366, rmse0.31885401572119393), (@167, #108, acc0.4340482275808423, rmse0.28234310928177087), (@190, #110, acc0.46560728969885545, rmse0.2521572130081761), (@250, #118, acc0.5221691299033225, rmse0.19954957480999988), (@283, #120, acc0.5425047227469719, rmse0.18748434080766688), (@381, #130, acc0.57984220468941, rmse0.16680329234812605), (@447, #134, acc0.5955106122902545, rmse0.1588887770452655), (@543, #140, acc0.6069563284809423, rmse0.153082972409848), (@618, #143, acc0.6356261806867429, rmse0.14007100119783802), (@684, #145, acc0.6504056006222914, rmse0.13516693575539718), (@800, #150, acc0.6795199466607401, rmse0.12368930345140862), (@833, #150, acc0.6868540948994333, rmse0.1211336162290312), (@914, #152, acc0.7001889098788754, rmse0.1156951540155066), (@1019, #155, acc0.7176352928103122, rmse0.11270176134488354), (@1280, #165, acc0.734192688076453, rmse0.10736598909224852), (@1421, #168, acc0.7638626514057117, rmse0.10114578623116957), (@1547, #170, acc0.7697521946882987, rmse0.09976170257955176), (@1652, #171, acc0.7835315035003889, rmse0.09287895702968024), (@1849, #175, acc0.7980886765196132, rmse0.08817594285359566), (@1997, #177, acc0.802089121013446, rmse0.08660252945416118), (@2153, #179, acc0.8163129236581842, rmse0.083287820241374), (@2383, #183, acc0.8260917879764418, rmse0.08045666892433377), (@2712, #189, acc0.8369818868763196, rmse0.07807873811321149), (@2955, #192, acc0.8346482942549173, rmse0.07768971814606576), (@3261, #196, acc0.8385376152905878, rmse0.07729442543516761), (@3493, #198, acc0.8495388376486276, rmse0.0752844575919404), (@3692, #199, acc0.8589843315923992, rmse0.07244515707250401), (@4002, #202, acc0.8616512945882876, rmse0.07179676367518373), (@4333, #205, acc0.8705411712412491, rmse0.06989652444953719), (@4809, #210, acc0.8792088009778865, rmse0.0682083851270426), (@5068, #211, acc0.882320257806423, rmse0.06673513851498064), (@5966, #221, acc0.8899877764196021, rmse0.06448528727940234), (@6360, #223, acc0.8923213690410046, rmse0.06364357519642068), (@6855, #226, acc0.8957661962440271, rmse0.06274232069808104), (@7376, #229, acc0.8999888876541838, rmse0.061536625268774924), (@7744, #230, acc0.9046560728969886, rmse0.060268732255361626), (@7942, #230, acc0.9065451716857429, rmse0.059707801941091584), (@8323, #231, acc0.9091010112234693, rmse0.05962315860084533), (@9003, #235, acc0.9093232581397933, rmse0.058752274617770626), (@9415, #236, acc0.9099899988887654, rmse0.05844037165185925), (@9940, #238, acc0.9114346038448716, rmse0.05840808476937347), (@10709, #242, acc0.9209912212468052, rmse0.05683246222805242), (@10954, #242, acc0.9211023447049672, rmse0.05668202326209706), (@11435, #243, acc0.919991110123347, rmse0.05641991845072849), (@11693, #243, acc0.9214357150794533, rmse0.05622477374474905), (@12316, #245, acc0.925880653405934, rmse0.0556497768015372), (@12587, #245, acc0.9249916657406378, rmse0.05568096171138809), (@13228, #247, acc0.9268807645293922, rmse0.05531216208550407), (@14158, #251, acc0.9284364929436604, rmse0.054828393626785515), (@14715, #252, acc0.9286587398599845, rmse0.054636732964235976), (@15869, #257, acc0.932436937437493, rmse0.05351213333678519), (@16491, #258, acc0.9354372708078675, rmse0.05252616083609268), (@17273, #260, acc0.937881986887432, rmse0.05217982385379512), (@18418, #264, acc0.9416601844649406, rmse0.05050901587088332), (@18782, #264, acc0.9427714190465607, rmse0.05029489091247865), (@20966, #273, acc0.944771641293477, rmse0.049380178456652976), (@21774, #274, acc0.9482164684964997, rmse0.04893514595349146), (@22789, #276, acc0.9497721969107679, rmse0.04852772931884713), (@24243, #280, acc0.9537726414046005, rmse0.04596193313246772), (@25143, #281, acc0.9587731970218913, rmse0.044306276942725), (@26301, #283, acc0.9611067896432937, rmse0.04343222893964883), (@28184, #288, acc0.9609956661851317, rmse0.04266363221822739), (@29200, #289, acc0.9657739748860985, rmse0.04212150925097679), (@30999, #293, acc0.9667740860095566, rmse0.04147106037476213), (@32369, #295, acc0.9674408267585287, rmse0.04140907879989308), (@34035, #298, acc0.9685520613401489, rmse0.04091245439293882), (@35483, #300, acc0.9705522835870652, rmse0.040076728306315854), (@36984, #302, acc0.9709967774197134, rmse0.039800980625738), (@38254, #303, acc0.9729969996666297, rmse0.03928679817125804), (@39517, #304, acc0.9731081231247917, rmse0.03901673107254726), ",result_20200908T092916054087_wfa8_a5_d10MPRto43200a5tol01.zip
0.01,9,5,10,MP,MP,3.07E-05,100%,,,2913,203,2,35,1799,1076,"(@0, #1, acc0.00277808645405045, rmse3.204310121300004), (@2912, #203, acc1.0, rmse3.0656824764769555e-05), ",result_20200907T222446815323_wfa9_a5_d10MPMPto43200a5tol001.zip
0.01,9,5,10,MP,R,5.01E+02,9%,,,43290,372,50,5317,37962,0,"(@0, #1, acc0.000666740748972108, rmse157093.81546180006), (@0, #5, acc0.006222913657073008, rmse327863.32486759406), (@0, #17, acc0.0076675186131792425, rmse1.2824667459303751e+31), (@0, #30, acc0.008667629736637403, rmse3.1474288522823917e+17), (@2, #43, acc0.010890098899877763, rmse7266446429471413.0), (@3, #48, acc0.011223469274363818, rmse1588837032828.6414), (@8, #59, acc0.012001333481497943, rmse397527719685446.1), (@14, #68, acc0.012001333481497943, rmse2861482791799555.5), (@31, #83, acc0.01566840760084454, rmse10570351456.978773), (@50, #92, acc0.019668852094677187, rmse351419585.0566685), (@85, #104, acc0.02166907434159351, rmse170856614533.04233), (@110, #108, acc0.022113568174241583, rmse1792015591460745.5), (@133, #110, acc0.022669185465051672, rmse327252169832.9867), (@173, #116, acc0.027003000333370376, rmse39459085.52363604), (@200, #118, acc0.028225358373152574, rmse160733821.81084898), (@253, #125, acc0.02733637070785643, rmse2284298995.0547795), (@319, #132, acc0.03411490165573953, rmse2346273.716212514), (@376, #135, acc0.03311479053228136, rmse39778913.47774316), (@459, #141, acc0.03311479053228136, rmse24519546928.54079), (@585, #149, acc0.037004111567952, rmse723060101.7192649), (@731, #157, acc0.03678186465162796, rmse2790503854.7262926), (@830, #160, acc0.03778197577508612, rmse6298924.957329358), (@1112, #173, acc0.045560617846427384, rmse1027985.4155796842), (@1505, #187, acc0.04222691410156684, rmse18586171.829689704), (@1865, #196, acc0.05067229692188021, rmse83981.74709729511), (@2347, #207, acc0.04922769196577397, rmse327738.1150521211), (@2690, #212, acc0.049783309256584064, rmse1138283.1100720493), (@3062, #217, acc0.053228136459606626, rmse341080.38674090663), (@3736, #227, acc0.051450161129014335, rmse73133.93991772721), (@4035, #229, acc0.05222802533614846, rmse206330.26950823085), (@4164, #229, acc0.05167240804533837, rmse118262.48392804783), (@5003, #240, acc0.056006222913657075, rmse95906.43595124391), (@5974, #250, acc0.05789532170241138, rmse56184.76876703826), (@6576, #254, acc0.06289587731970218, rmse5182.72936871437), (@7507, #261, acc0.062118013112568066, rmse6016.355644498391), (@9392, #277, acc0.058895432825869544, rmse131968.67811320318), (@10029, #279, acc0.06389598844316036, rmse9028.006927963668), (@11470, #287, acc0.06545171685742861, rmse25297.659419230153), (@13392, #297, acc0.06267363040337816, rmse49461.6246024976), (@15746, #308, acc0.0691187909767752, rmse10651.320073904719), (@16697, #310, acc0.06989665518390932, rmse13148.752515116048), (@18698, #317, acc0.08123124791643516, rmse1125.229943727049), (@20425, #322, acc0.07567507500833426, rmse3188.2866059933754), (@22024, #326, acc0.08200911212356929, rmse1005.1094221137573), (@24947, #335, acc0.08200911212356929, rmse1077.6460053225164), (@27974, #343, acc0.08000888987665296, rmse2171.006199201562), (@31514, #352, acc0.0790087787531948, rmse3405.976534682872), (@34819, #359, acc0.08356484053783754, rmse2155.5807636734844), (@38338, #366, acc0.0895655072785865, rmse1403.1867678129697), (@41741, #372, acc0.08667629736637404, rmse501.0278575303637), ",result_20200908T111126607739_wfa9_a5_d10MPRto43200a5tol001.zip
0.1,9,5,10,MP,MP,7.43E-02,83%,,,7601,97,172,2053,1711,3822,"(@0, #1, acc0.021335703967107458, rmse3.204310121300004), (@50, #94, acc0.8067563062562507, rmse0.08104297908949884), (@54, #94, acc0.8065340593399266, rmse0.08100524230829549), (@57, #94, acc0.8065340593399266, rmse0.08100524230829509), (@61, #94, acc0.8065340593399266, rmse0.08100524230829396), (@66, #94, acc0.8066451827980887, rmse0.08098186581604834), (@71, #94, acc0.8104233803755972, rmse0.08027204585767199), (@76, #94, acc0.8107567507500834, rmse0.08025418619486382), (@88, #94, acc0.8135348372041338, rmse0.0795012999541263), (@93, #94, acc0.8135348372041338, rmse0.0795012999541263), (@100, #94, acc0.8135348372041338, rmse0.07950129995412704), (@106, #94, acc0.8135348372041338, rmse0.07950129995412705), (@113, #94, acc0.8135348372041338, rmse0.07950129995412704), (@121, #94, acc0.8135348372041338, rmse0.07950129995412698), (@128, #94, acc0.8135348372041338, rmse0.07950129995412687), (@136, #94, acc0.8135348372041338, rmse0.07950129995412684), (@145, #94, acc0.8135348372041338, rmse0.07950129995412779), (@153, #94, acc0.8136459606622958, rmse0.07946063291989196), (@162, #94, acc0.8136459606622958, rmse0.07946063291989211), (@172, #94, acc0.8136459606622958, rmse0.07946063291989157), (@182, #94, acc0.8136459606622958, rmse0.0794606329198918), (@192, #94, acc0.8136459606622958, rmse0.07946063291989179), (@203, #94, acc0.8136459606622958, rmse0.07946063291989175), (@214, #94, acc0.8136459606622958, rmse0.07946063291989175), (@225, #94, acc0.8136459606622958, rmse0.07946063291989172), (@237, #94, acc0.8136459606622958, rmse0.07946063291989172), (@249, #94, acc0.8136459606622958, rmse0.07946063291989197), (@261, #94, acc0.8136459606622958, rmse0.07946063291989197), (@274, #94, acc0.8136459606622958, rmse0.07946108376207442), (@287, #94, acc0.8136459606622958, rmse0.07946108376207414), (@301, #94, acc0.8136459606622958, rmse0.0794610837620741), (@315, #94, acc0.8136459606622958, rmse0.07946108376207409), (@330, #94, acc0.8136459606622958, rmse0.079461083762074), (@345, #94, acc0.8136459606622958, rmse0.079461083762074), (@360, #94, acc0.8136459606622958, rmse0.07946108376207385), (@376, #94, acc0.8136459606622958, rmse0.07946108376207368), (@392, #94, acc0.8136459606622958, rmse0.07946108376207352), (@408, #94, acc0.8136459606622958, rmse0.07946108376207353), (@424, #94, acc0.8136459606622958, rmse0.0794610837620729), (@441, #94, acc0.8136459606622958, rmse0.0794610837620729), (@459, #94, acc0.8136459606622958, rmse0.0794610837620729), (@519, #97, acc0.8294254917213024, rmse0.07426432465133972), (@538, #97, acc0.8294254917213024, rmse0.07426432465133971), (@558, #97, acc0.8294254917213024, rmse0.07426432465133938), (@578, #97, acc0.8294254917213024, rmse0.07426432465133938), (@598, #97, acc0.8294254917213024, rmse0.07426432465133927), (@619, #97, acc0.8294254917213024, rmse0.074264324651339), (@641, #97, acc0.8294254917213024, rmse0.07426432465133914), (@662, #97, acc0.8294254917213024, rmse0.07426432465133914), (@684, #97, acc0.8294254917213024, rmse0.07426427899342516), (@707, #97, acc0.8294254917213024, rmse0.07426427899342516), (@730, #97, acc0.8294254917213024, rmse0.07426427899342422), (@754, #97, acc0.8294254917213024, rmse0.07426427899342437), (@777, #97, acc0.8294254917213024, rmse0.07426427899342437), (@802, #97, acc0.8294254917213024, rmse0.074264278993424), (@826, #97, acc0.8294254917213024, rmse0.07426427899342396), (@852, #97, acc0.8294254917213024, rmse0.0742642789934244), (@878, #97, acc0.8294254917213024, rmse0.07426427899342929), (@905, #97, acc0.8294254917213024, rmse0.07426427899342926), (@932, #97, acc0.8294254917213024, rmse0.07426427899342926), (@959, #97, acc0.8294254917213024, rmse0.0742642789934292), (@986, #97, acc0.8295366151794644, rmse0.07426209470242963), (@1014, #97, acc0.8295366151794644, rmse0.07426209470242948), (@1043, #97, acc0.8295366151794644, rmse0.07426209470242948), (@1072, #97, acc0.8295366151794644, rmse0.07426209470242898), (@1101, #97, acc0.8295366151794644, rmse0.07426209470242898), (@1131, #97, acc0.8295366151794644, rmse0.0742620947024279), (@1162, #97, acc0.8295366151794644, rmse0.07426209470242867), (@1194, #97, acc0.8295366151794644, rmse0.07426209470242869), (@1226, #97, acc0.8295366151794644, rmse0.07426209470242867), (@1258, #97, acc0.8295366151794644, rmse0.07426209470242869), (@1291, #97, acc0.8295366151794644, rmse0.07426209470242867), (@1325, #97, acc0.8295366151794644, rmse0.07426209470242753), (@1358, #97, acc0.8295366151794644, rmse0.07426209470242824), (@1393, #97, acc0.8295366151794644, rmse0.07426209470242692), (@1429, #97, acc0.8295366151794644, rmse0.07426209470242692), (@1464, #97, acc0.8295366151794644, rmse0.07426209470242692), (@1500, #97, acc0.8295366151794644, rmse0.07426209470242692), (@1536, #97, acc0.8294254917213024, rmse0.07425925372182908), (@1573, #97, acc0.8294254917213024, rmse0.07425925372182908), (@1610, #97, acc0.8294254917213024, rmse0.07425925372182883), (@1647, #97, acc0.8294254917213024, rmse0.07425925372182882), (@1685, #97, acc0.8294254917213024, rmse0.07425925372182882), (@1723, #97, acc0.8294254917213024, rmse0.07425925372182846), (@1762, #97, acc0.8294254917213024, rmse0.07425925372182811), (@1801, #97, acc0.8294254917213024, rmse0.07425925372182829), (@1841, #97, acc0.8294254917213024, rmse0.07425925372182829), (@1881, #97, acc0.8294254917213024, rmse0.07425925372182819), (@1921, #97, acc0.8294254917213024, rmse0.07425925372182811), (@1962, #97, acc0.8294254917213024, rmse0.07425925372182798), (@2004, #97, acc0.8294254917213024, rmse0.07425925372182798), (@2046, #97, acc0.8294254917213024, rmse0.07425925372182794), (@2089, #97, acc0.8294254917213024, rmse0.07425925372182794), (@2131, #97, acc0.8294254917213024, rmse0.07425925372182794), (@2175, #97, acc0.8294254917213024, rmse0.07425925372182812), (@2219, #97, acc0.8294254917213024, rmse0.07425925372182804), (@2263, #97, acc0.8294254917213024, rmse0.07425925372182803), (@2308, #97, acc0.8294254917213024, rmse0.07425925372182801), (@2355, #97, acc0.8294254917213024, rmse0.074259253721828), (@2402, #97, acc0.8294254917213024, rmse0.07425925372182836), (@2449, #97, acc0.8294254917213024, rmse0.07425925372182846), (@2496, #97, acc0.8294254917213024, rmse0.07425925372182836), (@2545, #97, acc0.8294254917213024, rmse0.07425925372183073), (@2594, #97, acc0.8294254917213024, rmse0.07425925372183073), (@2644, #97, acc0.8294254917213024, rmse0.07425925372183212), (@2694, #97, acc0.8294254917213024, rmse0.07425925372182968), (@2745, #97, acc0.8294254917213024, rmse0.07425925372182884), (@2797, #97, acc0.8294254917213024, rmse0.07425925372182884), (@2849, #97, acc0.8294254917213024, rmse0.07425925372182884), (@2901, #97, acc0.8294254917213024, rmse0.0742592537218287), (@2954, #97, acc0.8294254917213024, rmse0.07425925372182877), (@3008, #97, acc0.8294254917213024, rmse0.07425925372182877), (@3062, #97, acc0.8294254917213024, rmse0.07425925372182869), (@3118, #97, acc0.8294254917213024, rmse0.07425925372182514), (@3173, #97, acc0.8294254917213024, rmse0.07425925372182511), (@3231, #97, acc0.8294254917213024, rmse0.07425925372182511), (@3289, #97, acc0.8294254917213024, rmse0.07425925372182511), (@3347, #97, acc0.8294254917213024, rmse0.07425925372182504), (@3406, #97, acc0.8294254917213024, rmse0.074259253721826), (@3466, #97, acc0.8294254917213024, rmse0.07425925372182532), (@3526, #97, acc0.8294254917213024, rmse0.07425925372182532), (@3588, #97, acc0.8294254917213024, rmse0.07425925372182532), (@3649, #97, acc0.8294254917213024, rmse0.07425925372182546), (@3712, #97, acc0.8294254917213024, rmse0.07425925372182492), (@3775, #97, acc0.8294254917213024, rmse0.07425925372182492), (@3838, #97, acc0.8294254917213024, rmse0.07425925372182487), (@3902, #97, acc0.8294254917213024, rmse0.07425925372182486), (@3967, #97, acc0.8294254917213024, rmse0.07425925372182411), (@4033, #97, acc0.8294254917213024, rmse0.0742592537218241), (@4099, #97, acc0.8294254917213024, rmse0.07425925372182406), (@4169, #97, acc0.8294254917213024, rmse0.07425925372182396), (@4239, #97, acc0.8294254917213024, rmse0.07425925372182396), (@4309, #97, acc0.8294254917213024, rmse0.07425925372183245), (@4380, #97, acc0.8294254917213024, rmse0.07425925372183186), (@4452, #97, acc0.8294254917213024, rmse0.07425925372183186), (@4524, #97, acc0.8294254917213024, rmse0.0742592537218318), (@4596, #97, acc0.8294254917213024, rmse0.0742592537218318), (@4670, #97, acc0.8294254917213024, rmse0.0742592537218318), (@4744, #97, acc0.8294254917213024, rmse0.0742592537218318), (@4819, #97, acc0.8294254917213024, rmse0.07425925372183348), (@4895, #97, acc0.8294254917213024, rmse0.07425925372183348), (@4971, #97, acc0.8294254917213024, rmse0.07425079272841668), (@5050, #97, acc0.8294254917213024, rmse0.07425079272841668), (@5129, #97, acc0.8294254917213024, rmse0.07425079272841668), (@5208, #97, acc0.8294254917213024, rmse0.07425079272841667), (@5288, #97, acc0.8294254917213024, rmse0.07425079272841657), (@5367, #97, acc0.8294254917213024, rmse0.07425079272841657), (@5448, #97, acc0.8294254917213024, rmse0.07425079272841763), (@5530, #97, acc0.8294254917213024, rmse0.07425079272841778), (@5612, #97, acc0.8294254917213024, rmse0.07425079272841772), (@5694, #97, acc0.8294254917213024, rmse0.07425079272841933), (@5778, #97, acc0.8294254917213024, rmse0.07425079272841931), (@5862, #97, acc0.8294254917213024, rmse0.07425079272841931), (@5947, #97, acc0.8294254917213024, rmse0.07425079272841931), (@6032, #97, acc0.8294254917213024, rmse0.07425079272841946), (@6119, #97, acc0.8294254917213024, rmse0.07425079272841936), (@6206, #97, acc0.8294254917213024, rmse0.07425079272842), (@6295, #97, acc0.8294254917213024, rmse0.07425079272841989), (@6384, #97, acc0.8294254917213024, rmse0.07425079272841989), (@6473, #97, acc0.8294254917213024, rmse0.07425079272841989), (@6562, #97, acc0.8294254917213024, rmse0.07425079272842032), (@6652, #97, acc0.8294254917213024, rmse0.07425079272841971), (@6742, #97, acc0.8294254917213024, rmse0.0742507927284197), (@6836, #97, acc0.8294254917213024, rmse0.0742507927284194), (@6931, #97, acc0.8294254917213024, rmse0.0742507927284194), (@7026, #97, acc0.8294254917213024, rmse0.0742507927284193), (@7120, #97, acc0.8294254917213024, rmse0.0742507927284193), (@7216, #97, acc0.8294254917213024, rmse0.0742507927284193), (@7312, #97, acc0.8294254917213024, rmse0.0742507927284193), (@7408, #97, acc0.8294254917213024, rmse0.0742507927284193), (@7503, #97, acc0.8294254917213024, rmse0.0742507927284193), (@7601, #97, acc0.8294254917213024, rmse0.07425079272841922), ",result_20200907T234048423766_wfa9_a5_d10MPMPto43200a5tol01.zip
0.1,9,5,10,MP,R,3.75E-02,98%,,,23515,261,83,5911,17589,0,"(@0, #1, acc0.001000111123458162, rmse157093.81546180006), (@0, #5, acc0.03300366707411935, rmse12.709015657227619), (@0, #18, acc0.018113123680408936, rmse144884.93012620162), (@0, #28, acc0.03111456828536504, rmse2760.9506933252783), (@3, #40, acc0.06445160573397044, rmse76.71102893094722), (@5, #43, acc0.10112234692743638, rmse7.187330267191667), (@9, #50, acc0.14834981664629404, rmse1.9522500208320945), (@14, #54, acc0.19313257028558728, rmse1.2548287618397245), (@27, #66, acc0.19902211356817423, rmse1.2359022360337009), (@41, #73, acc0.24147127458606513, rmse0.7306304752655901), (@44, #73, acc0.30047783087009666, rmse0.4584220169073005), (@57, #77, acc0.3187020780086676, rmse0.384445996711682), (@75, #82, acc0.38348705411712414, rmse0.29919905219285475), (@88, #84, acc0.4141571285698411, rmse0.25978422239200666), (@102, #86, acc0.4264918324258251, rmse0.25052821931411096), (@118, #88, acc0.4896099566618513, rmse0.20417825218133054), (@152, #94, acc0.5008334259362152, rmse0.19987265211854824), (@183, #98, acc0.5625069452161351, rmse0.16163822140174525), (@235, #105, acc0.5476164018224247, rmse0.17223988975847276), (@284, #110, acc0.5801755750638959, rmse0.16244329966587215), (@299, #110, acc0.5873985998444271, rmse0.15476887858120156), (@334, #112, acc0.5898433159239915, rmse0.1557047744177779), (@388, #116, acc0.5818424269363263, rmse0.15893391619100689), (@429, #118, acc0.6086231803533726, rmse0.14759897085382126), (@493, #122, acc0.6379597733081454, rmse0.13570158060367235), (@544, #124, acc0.6675186131792421, rmse0.12581044955042314), (@587, #125, acc0.6779642182464718, rmse0.12340890810091998), (@666, #129, acc0.6950772308034227, rmse0.11730941975564346), (@716, #130, acc0.7130792310256695, rmse0.10982957769800147), (@781, #132, acc0.7239693299255473, rmse0.10745840310407283), (@865, #135, acc0.7380820091121235, rmse0.10455878377178042), (@926, #136, acc0.7614179353261473, rmse0.097964866649275), (@1004, #138, acc0.7655295032781421, rmse0.09554428712486683), (@1141, #143, acc0.7806422935881765, rmse0.09306950293472191), (@1237, #145, acc0.7976441826869652, rmse0.08700870977949389), (@1424, #151, acc0.8070896766307367, rmse0.08384506521932589), (@1684, #159, acc0.8197577508612068, rmse0.08124898090660997), (@1792, #160, acc0.8304256028447605, rmse0.07839098360126183), (@2080, #167, acc0.8399822202466941, rmse0.07634132828160173), (@2276, #170, acc0.8504278253139238, rmse0.07423454249450748), (@2349, #170, acc0.8524280475608401, rmse0.07376561266567734), (@2561, #173, acc0.857539726636293, rmse0.07245385988823991), (@2826, #177, acc0.8637626402933659, rmse0.07124326514310968), (@2990, #178, acc0.8658739859984442, rmse0.07054899833779348), (@3369, #184, acc0.8722080231136793, rmse0.06870843816693864), (@3606, #186, acc0.8883209245471719, rmse0.06523658858402785), (@3807, #187, acc0.8919879986665185, rmse0.0641730711340865), (@3917, #187, acc0.8935437270807868, rmse0.06386693838499499), (@4237, #190, acc0.9032114679408824, rmse0.0618867957481705), (@4579, #193, acc0.9093232581397933, rmse0.059699768910458306), (@5123, #199, acc0.9127680853428158, rmse0.05936425567565744), (@5261, #199, acc0.913879319924436, rmse0.059021824796042476), (@5528, #200, acc0.9211023447049672, rmse0.056629152584802424), (@5873, #202, acc0.9224358262029114, rmse0.05658915275850565), (@6449, #207, acc0.9262140237804201, rmse0.05578857645278478), (@6612, #207, acc0.9309923324813868, rmse0.0545170938392258), (@7166, #211, acc0.9315479497721969, rmse0.05417698245481674), (@7343, #211, acc0.9353261473497055, rmse0.053271214700375095), (@7526, #211, acc0.938215357261918, rmse0.05252592134458799), (@7711, #211, acc0.9376597399711079, rmse0.052218752228568165), (@8151, #213, acc0.937881986887432, rmse0.05200313001395936), (@8608, #215, acc0.9395488387598622, rmse0.05227175448728223), (@9376, #220, acc0.9455495055006112, rmse0.050412108503445886), (@9893, #222, acc0.950327814201578, rmse0.04746097294983483), (@10758, #227, acc0.9537726414046005, rmse0.046470824499190294), (@11001, #227, acc0.9564396044004889, rmse0.04588258719957545), (@11926, #232, acc0.9576619624402711, rmse0.04510694794229414), (@12796, #236, acc0.9578842093565951, rmse0.04437329613882916), (@13076, #236, acc0.9588843204800533, rmse0.04424499850506243), (@13358, #236, acc0.9592176908545393, rmse0.04412701551393712), (@14737, #243, acc0.962662518057562, rmse0.04318479863314815), (@15642, #246, acc0.9675519502166907, rmse0.04219515323444637), (@15968, #246, acc0.9675519502166907, rmse0.04219515323444637), (@16611, #247, acc0.9688854317146349, rmse0.04167681923519204), (@16960, #247, acc0.969441049005445, rmse0.04142954908413821), (@17309, #247, acc0.969218802089121, rmse0.041374258968773746), (@18638, #252, acc0.9741082342482498, rmse0.04017701537387796), (@19717, #255, acc0.975441715746194, rmse0.03912064231506955), (@20851, #258, acc0.9757750861206801, rmse0.038577615784503194), (@21264, #258, acc0.9762195799533282, rmse0.03850679635057522), (@21684, #258, acc0.9768863207023003, rmse0.03837569140362728), (@22681, #260, acc0.9775530614512724, rmse0.038049870984133684), (@23515, #261, acc0.9785531725747305, rmse0.037472286093809176), ",result_20200908T044128832780_wfa9_a5_d10MPRto43200a5tol01.zip
0.01,0,10,10,MP,MP,7.39E+00,0%,,,43251,1,1,0,1,43249,"(@0, #1, acc0.003000333370374486, rmse7.387126775635714), ",result_20200908T092231759579_wfa0_a10_d10MPMPto43200a10tol001.zip
0.01,0,10,10,MP,R,1.22E+14,3%,,,43422,369,35,5990,37421,0,"(@0, #1, acc0.001555728414268252, rmse3153.042164788678), (@0, #5, acc0.007000777864207134, rmse22.748889276452605), (@0, #7, acc0.004889432159128792, rmse79325141.00623898), (@0, #17, acc0.00666740748972108, rmse341774561386427.5), (@0, #22, acc0.007889765529503278, rmse5006995212.896072), (@1, #32, acc0.008556506278475385, rmse1.1692977419060858e+23), (@3, #41, acc0.009334370485609512, rmse1.5022055742441953e+23), (@6, #49, acc0.01222358039782198, rmse1.531746242080499e+18), (@18, #66, acc0.013557061895766196, rmse617887628673463.6), (@34, #76, acc0.014112679186576287, rmse6.573963222913383e+19), (@48, #80, acc0.015890654517168576, rmse1.081919644009725e+17), (@95, #99, acc0.01777975330592288, rmse3.313888399307237e+17), (@158, #113, acc0.01722413601511279, rmse1719470079001142.2), (@249, #122, acc0.02011334592732526, rmse117690762753601.36), (@371, #134, acc0.019335481720191134, rmse399278607115125.0), (@545, #145, acc0.021224580508945438, rmse1.4476240589918858e+16), (@811, #158, acc0.021780197799755527, rmse3158912827065605.0), (@1199, #174, acc0.022446938548727636, rmse1.6162491441573386e+17), (@1591, #183, acc0.022558062006889656, rmse1815177131082723.2), (@2076, #193, acc0.022558062006889656, rmse146427651025488.78), (@2495, #198, acc0.02333592621402378, rmse11968224561557.717), (@2902, #201, acc0.024669407711967996, rmse2280254056729.2627), (@3810, #218, acc0.023669296588509834, rmse1.8219435809957526e+17), (@4838, #229, acc0.02555839537726414, rmse8173427200434.503), (@6089, #240, acc0.025780642293588178, rmse1127329714742660.2), (@7136, #245, acc0.02666962995888432, rmse261541975265352.3), (@8929, #259, acc0.02666962995888432, rmse2760930716865824.0), (@11161, #273, acc0.0277808645405045, rmse39234714731431.14), (@14370, #290, acc0.0290032225802867, rmse416820455929.84906), (@18475, #308, acc0.028669852205800643, rmse233998615914070.4), (@20229, #310, acc0.029336592954772752, rmse54026818894522.79), (@25228, #329, acc0.030114457161906878, rmse749190769838278.8), (@28889, #335, acc0.03144793865985109, rmse131900236299248.67), (@35015, #351, acc0.03244804978330926, rmse8907169406664.395), (@42709, #369, acc0.032003555950661185, rmse122349227381618.33), ",result_20200908T124525121837_wfa0_a10_d10MPRto43200a10tol001.zip
0.1,0,10,10,MP,MP,7.39E+00,1%,,,43402,1,1,0,41005,2396,"(@0, #1, acc0.0055561729081009, rmse7.387126775635714), ",result_20200908T092505479875_wfa0_a10_d10MPMPto43200a10tol01.zip
0.1,0,10,10,MP,R,2.37E-01,45%,,,43593,309,39,4916,38671,0,"(@0, #1, acc0.006222913657073008, rmse3153.042164788678), (@0, #5, acc0.02511390154461607, rmse22.748889276452605), (@0, #15, acc0.015335037226358485, rmse466448.90978686773), (@0, #20, acc0.02889209912212468, rmse5824.643077410368), (@1, #30, acc0.03511501277919769, rmse990.1216378002983), (@4, #39, acc0.025002778086454052, rmse482181.9846369424), (@8, #46, acc0.03122569174352706, rmse16638.829488290514), (@25, #63, acc0.03300366707411935, rmse3424816.4803754627), (@46, #72, acc0.04633848205356151, rmse45111.75142419043), (@58, #74, acc0.0598955439493277, rmse11403.28496306416), (@117, #91, acc0.06489609956661851, rmse34698.174954129376), (@188, #101, acc0.08323147016335149, rmse25.920173766895363), (@281, #110, acc0.09278808756528503, rmse66.43055409846924), (@407, #119, acc0.10145571730192243, rmse21.6027628273088), (@555, #127, acc0.11734637181909101, rmse12.649332372048017), (@755, #136, acc0.13434826091787977, rmse7.222137969868535), (@1120, #149, acc0.14179353261473496, rmse7.3239645500650195), (@1411, #156, acc0.1512390265585065, rmse5.859846652610221), (@1680, #161, acc0.17801977997555285, rmse2.026578719518963), (@1978, #166, acc0.1883542615846205, rmse1.836615179411335), (@2457, #174, acc0.22146905211690188, rmse0.9640521190628095), (@3186, #185, acc0.22191354594954996, rmse1.1394485738879327), (@3830, #192, acc0.24336037337481942, rmse0.8348961720685786), (@4652, #200, acc0.2606956328480942, rmse0.6698458687160258), (@5702, #209, acc0.3014779419935548, rmse0.49911875420758856), (@8038, #227, acc0.2843649294366041, rmse0.6026737235958547), (@8834, #230, acc0.29403267029669966, rmse0.5673510753518947), (@11263, #243, acc0.29658850983442603, rmse0.528444286902302), (@12870, #249, acc0.34737193021446827, rmse0.3631510838243259), (@16187, #262, acc0.34470496721857985, rmse0.3822642604248288), (@17130, #263, acc0.3819313257028559, rmse0.32352419082329603), (@19916, #271, acc0.3997110790087788, rmse0.2859157718483299), (@23093, #279, acc0.4223802644738304, rmse0.2663206798453983), (@25292, #283, acc0.4099344371596844, rmse0.26928661207768917), (@26976, #285, acc0.4336037337481942, rmse0.25377951093461754), (@29411, #289, acc0.4400488943215913, rmse0.24567053942281644), (@34683, #300, acc0.43604844982775864, rmse0.25028781306483594), (@36761, #302, acc0.44160462273585954, rmse0.24639795823470828), (@41239, #309, acc0.4523835981775753, rmse0.23663068237150833), ",result_20200908T100644971195_wfa0_a10_d10MPRto43200a10tol01.zip
0.01,1,10,10,MP,MP,6.08E+00,0%,,,43248,1,1,0,3,43245,"(@0, #1, acc0.001889098788754306, rmse6.081583735173713), ",result_20200908T092229100367_wfa1_a10_d10MPMPto43200a10tol001.zip
0.01,1,10,10,MP,R,2.23E+22,3%,,,43964,372,36,6513,37442,0,"(@0, #1, acc0.00111123458162018, rmse438734755.7218461), (@0, #5, acc0.008778753194799422, rmse8.871478717684335), (@0, #6, acc0.007889765529503278, rmse85.48957560784743), (@0, #16, acc0.008000888987665296, rmse770932739287920.4), (@0, #21, acc0.008445382820313369, rmse323444155872739.9), (@1, #31, acc0.008556506278475385, rmse305545064002.94226), (@2, #40, acc0.008445382820313369, rmse595061907203986.5), (@6, #49, acc0.010223358150905656, rmse2.6949465990806663e+31), (@18, #67, acc0.010667851983553729, rmse279890088384250.9), (@34, #77, acc0.011556839648849872, rmse1.4441726382483075e+17), (@50, #80, acc0.01333481497944216, rmse1.6437638342647741e+18), (@106, #100, acc0.015890654517168576, rmse3.756721291837931e+17), (@166, #113, acc0.015335037226358485, rmse9.690835521898333e+17), (@230, #121, acc0.017446382931436827, rmse1.855586369822937e+17), (@347, #134, acc0.01833537059673297, rmse2827562453545925.0), (@491, #145, acc0.02066896321813535, rmse4.859272313330067e+18), (@660, #156, acc0.019335481720191134, rmse1.0061123803270736e+23), (@947, #173, acc0.021780197799755527, rmse1.5869253336230976e+17), (@1215, #182, acc0.021335703967107458, rmse3.1255973112968584e+22), (@1622, #193, acc0.02322480275586176, rmse7.937001101649402e+16), (@1981, #199, acc0.02389154350483387, rmse4.7438337918144964e+20), (@2292, #202, acc0.02444716079564396, rmse1.422891251673367e+19), (@3036, #219, acc0.025002778086454052, rmse1.2339767301992474e+18), (@3786, #229, acc0.025225025002778085, rmse4.553826034405091e+21), (@4769, #242, acc0.025891765751750194, rmse1.940157329269586e+21), (@5603, #247, acc0.025669518835426158, rmse7.244563733787767e+21), (@7212, #263, acc0.02666962995888432, rmse4.1763434253634627e+18), (@9038, #277, acc0.026336259584398267, rmse7.598829358393179e+19), (@11566, #294, acc0.027225247249694412, rmse1.4985102686212972e+16), (@14889, #311, acc0.028114234914990554, rmse2.015085830723864e+19), (@16684, #313, acc0.029114346038448716, rmse1.8566137961550074e+17), (@21252, #332, acc0.03067007445271697, rmse1.3198438911877008e+16), (@24405, #338, acc0.032114679408823205, rmse1.617613498223761e+18), (@29821, #354, acc0.03133681520168908, rmse5.534210086127537e+16), (@36585, #372, acc0.03122569174352706, rmse2.2274730980566597e+22), (@43964, #386, acc0.03178130903433715, rmse1.1369988000537132e+16), ",result_20200908T094655049395_wfa1_a10_d10MPRto43200a10tol001.zip
0.1,1,10,10,MP,MP,7.76E-02,82%,,,43465,230,30,5546,18178,19729,"(@0, #1, acc0.006778530947883098, rmse6.081583735173713), (@26885, #226, acc0.8237581953550395, rmse0.07792128202956444), (@27375, #226, acc0.8237581953550395, rmse0.07792128202958115), (@27868, #226, acc0.8237581953550395, rmse0.07792128202958115), (@29332, #230, acc0.8243138126458496, rmse0.07758572143763132), (@29842, #230, acc0.8243138126458496, rmse0.07758572143763132), (@30358, #230, acc0.8243138126458496, rmse0.07758572143763147), (@30880, #230, acc0.8243138126458496, rmse0.07758572143763147), (@31408, #230, acc0.8243138126458496, rmse0.07758572143763144), (@31940, #230, acc0.8243138126458496, rmse0.07758572143763147), (@32475, #230, acc0.8243138126458496, rmse0.07758572143763147), (@33012, #230, acc0.8243138126458496, rmse0.07758572143763147), (@33556, #230, acc0.8243138126458496, rmse0.07758572143763147), (@34103, #230, acc0.8243138126458496, rmse0.07758572143763148), (@34655, #230, acc0.8243138126458496, rmse0.07758572143763148), (@35212, #230, acc0.8243138126458496, rmse0.07758572143763147), (@35771, #230, acc0.8243138126458496, rmse0.07758572143763147), (@36343, #230, acc0.8243138126458496, rmse0.07758572143763147), (@36920, #230, acc0.8243138126458496, rmse0.07758572143763144), (@37500, #230, acc0.8243138126458496, rmse0.07758572143763144), (@38077, #230, acc0.8243138126458496, rmse0.07758572143763146), (@38659, #230, acc0.8243138126458496, rmse0.07758572143763152), (@39247, #230, acc0.8243138126458496, rmse0.07758572143763155), (@39837, #230, acc0.8243138126458496, rmse0.07758572143763155), (@40430, #230, acc0.8243138126458496, rmse0.07758572143763161), (@41030, #230, acc0.8243138126458496, rmse0.07758572143763155), (@41633, #230, acc0.8243138126458496, rmse0.07758572143763155), (@42239, #230, acc0.8243138126458496, rmse0.07758572143763151), (@42849, #230, acc0.8243138126458496, rmse0.07758572143763151), (@43465, #230, acc0.8243138126458496, rmse0.07758572143767124), ",result_20200908T093356074600_wfa1_a10_d10MPMPto43200a10tol01.zip
0.1,1,10,10,MP,R,5.69E-01,30%,,,43399,320,37,3785,39608,0,"(@0, #1, acc0.00111123458162018, rmse438734755.7218461), (@0, #5, acc0.023780420046671854, rmse45.6493300807779), (@0, #6, acc0.025669518835426158, rmse123.3397125039037), (@0, #16, acc0.014001555728414269, rmse1629238282.9784734), (@0, #21, acc0.015890654517168576, rmse28531818349.875763), (@1, #31, acc0.018113123680408936, rmse10297073.728697017), (@3, #40, acc0.02055783975997333, rmse3127884.052111455), (@9, #49, acc0.017001889098788754, rmse30167319.718628384), (@30, #67, acc0.02889209912212468, rmse202071.15875053205), (@51, #74, acc0.03433714857206356, rmse4902.030918771786), (@75, #79, acc0.03222580286698522, rmse245327.6251056292), (@153, #96, acc0.04756084009334371, rmse4057.6352375580627), (@269, #109, acc0.04644960551172352, rmse1706.1059210659953), (@360, #115, acc0.05378375375041671, rmse2173.3052228034408), (@512, #124, acc0.05267251916879653, rmse1044.9506882471633), (@759, #136, acc0.06434048227580842, rmse2864.415753657389), (@1075, #147, acc0.05778419824424936, rmse994.1675593217032), (@1458, #157, acc0.09278808756528503, rmse70.7323564568575), (@1527, #157, acc0.0944549394377153, rmse56.12193810751782), (@1926, #165, acc0.10756750750083342, rmse14.618453441593795), (@2584, #177, acc0.09889987776419602, rmse24.346111462312745), (@2688, #177, acc0.10823424824980553, rmse12.903668312049195), (@2794, #177, acc0.1227914212690299, rmse6.904117136339629), (@3718, #190, acc0.1437937548616513, rmse4.729571676821587), (@4653, #200, acc0.1511279031003445, rmse4.118300075651558), (@5696, #209, acc0.1512390265585065, rmse3.8566852783431638), (@6181, #211, acc0.15823980442271363, rmse3.1600459746771623), (@7238, #218, acc0.1845760640071119, rmse1.7516416035425344), (@8180, #223, acc0.21624624958328703, rmse1.0064593164246334), (@10632, #238, acc0.21769085453939327, rmse1.0942899719068948), (@12898, #248, acc0.2375819535503945, rmse0.8315401361786631), (@16671, #263, acc0.24858317590843426, rmse0.7818451764526332), (@20572, #275, acc0.2621402378042005, rmse0.6989150686599181), (@25909, #289, acc0.2729192132459162, rmse0.6597677998295888), (@30731, #299, acc0.28858762084676076, rmse0.6061883439406149), (@36642, #310, acc0.2848094232692521, rmse0.6263215928717688), (@42897, #320, acc0.29536615179464387, rmse0.5689310487182474), ",result_20200908T101233575768_wfa1_a10_d10MPRto43200a10tol01.zip
0.01,2,10,10,MP,MP,1.66E+01,0%,,,43294,1,1,0,4,43290,"(@0, #1, acc0.00111123458162018, rmse16.61926899687198), ",result_20200908T092315298257_wfa2_a10_d10MPMPto43200a10tol001.zip
0.01,2,10,10,MP,R,2.45E+15,3%,,,43240,370,36,6283,36944,0,"(@0, #1, acc0.00111123458162018, rmse13897241545492.994), (@0, #5, acc0.004222691410156684, rmse2.802162851534487e+16), (@0, #7, acc0.00611179019891099, rmse909.7881260097041), (@0, #17, acc0.006222913657073008, rmse273304049635.56973), (@0, #22, acc0.008223135903989333, rmse148173347192.53534), (@1, #32, acc0.00833425936215135, rmse61146176668.52527), (@2, #40, acc0.008667629736637403, rmse337950183317455.9), (@6, #49, acc0.010778975441715747, rmse4449226316915467.5), (@17, #67, acc0.011334592732525836, rmse5.670217721326319e+17), (@32, #77, acc0.012001333481497943, rmse4.998513964292383e+21), (@48, #81, acc0.013223691521280142, rmse5.856446461164297e+17), (@93, #100, acc0.014779419935548394, rmse2.8053484890992207e+20), (@157, #113, acc0.01566840760084454, rmse4565695899689523.0), (@228, #121, acc0.016890765640626738, rmse6.221216801200221e+17), (@334, #132, acc0.016779642182464718, rmse5.7293193295795144e+16), (@478, #143, acc0.018668740971219025, rmse1.6342446869016757e+25), (@688, #156, acc0.019113234803867098, rmse1.2794613753099187e+23), (@1024, #173, acc0.019557728636515167, rmse208716420708088.0), (@1205, #174, acc0.02055783975997333, rmse60460574291882.92), (@1543, #183, acc0.02111345705078342, rmse2.3313226126226253e+17), (@2000, #194, acc0.020891210134459385, rmse5.195932917449183e+18), (@2400, #199, acc0.021224580508945438, rmse3.0077327899713033e+24), (@2772, #202, acc0.021557950883431494, rmse4.7692380251521696e+19), (@3620, #219, acc0.023002555839537725, rmse3.504428810638002e+18), (@4494, #230, acc0.023447049672185798, rmse1000038464860972.1), (@5696, #243, acc0.02389154350483387, rmse5.165592506609972e+20), (@6667, #248, acc0.023669296588509834, rmse2.6041725375738873e+22), (@8397, #263, acc0.024336037337481943, rmse2.577297315986447e+23), (@10520, #277, acc0.025336148460940105, rmse1.2239142682474306e+20), (@13476, #294, acc0.025891765751750194, rmse2584583763784152.5), (@17166, #311, acc0.027114123791532392, rmse2.6098265048569083e+18), (@19102, #313, acc0.02733637070785643, rmse2.8107209829608644e+16), (@24165, #332, acc0.028780975663962663, rmse539030071042094.44), (@27676, #338, acc0.029781086787420825, rmse76657061552260.48), (@34240, #354, acc0.029669963329258805, rmse97239278663331.88), (@41836, #370, acc0.03144793865985109, rmse2447096694457182.0), ",result_20200908T131651114128_wfa2_a10_d10MPRto43200a10tol001.zip
0.1,2,10,10,MP,MP,1.66E+01,0%,,,43312,1,1,0,32662,10649,"(@0, #1, acc0.001444604956106234, rmse16.61926899687198), ",result_20200908T092336460298_wfa2_a10_d10MPMPto43200a10tol01.zip
0.1,2,10,10,MP,R,3.89E-01,35%,,,43689,312,40,4613,39071,0,"(@0, #1, acc0.00111123458162018, rmse13897241545492.994), (@0, #5, acc0.040782309145460605, rmse4.566392031714509), (@0, #7, acc0.024113790421157907, rmse23476.779332659222), (@0, #16, acc0.01444604956106234, rmse273401.2353369298), (@0, #20, acc0.01944660517835315, rmse34337.575464208625), (@1, #30, acc0.025669518835426158, rmse8092.713712974887), (@3, #39, acc0.021780197799755527, rmse2749523.705590032), (@8, #48, acc0.025780642293588178, rmse867494.9628665515), (@29, #66, acc0.027003000333370376, rmse921761.7472179848), (@48, #72, acc0.03267029669963329, rmse48156.91974324337), (@73, #78, acc0.03667074119346594, rmse19312.312547711965), (@132, #92, acc0.05833981553505945, rmse958.6989636608276), (@220, #104, acc0.06634070452272475, rmse365.28436167180695), (@276, #108, acc0.08278697633070341, rmse59.840005054549465), (@403, #118, acc0.06811867985331703, rmse735.703137624258), (@602, #130, acc0.07356372930325591, rmse246.37266005018333), (@735, #135, acc0.09923324813868208, rmse15.417152291430112), (@1073, #148, acc0.12545838426491832, rmse8.119837012329961), (@1385, #156, acc0.12679186576286253, rmse9.016687543896666), (@1689, #162, acc0.13623735970663406, rmse5.501097858790146), (@1991, #167, acc0.14034892765862875, rmse5.261047107499486), (@2322, #172, acc0.12990332259139906, rmse8.35979093304565), (@3022, #183, acc0.1455717301922436, rmse3.8060472592954926), (@3564, #189, acc0.15812868096455163, rmse2.7345953783454156), (@4321, #197, acc0.16446271807978663, rmse2.6025784700575665), (@4628, #198, acc0.16946327369707745, rmse2.2965375049887626), (@5527, #206, acc0.19902211356817423, rmse1.1273000687516903), (@6793, #216, acc0.21813534837204135, rmse0.8658561962969967), (@8921, #231, acc0.2234692743638182, rmse1.0584099422037885), (@10343, #238, acc0.25213912656961884, rmse0.7499301059336619), (@10967, #239, acc0.24591621291254584, rmse0.7093683868909728), (@13729, #252, acc0.2746971885765085, rmse0.6122760501729272), (@16893, #264, acc0.2846982998110901, rmse0.5726819903667771), (@20131, #274, acc0.3041449049894433, rmse0.4591612505306547), (@23306, #282, acc0.31281253472608067, rmse0.4347388780253856), (@26203, #288, acc0.33848205356150685, rmse0.39665052356945374), (@31653, #300, acc0.3488165351705745, rmse0.38687439354525505), (@35864, #307, acc0.34748305367263027, rmse0.3901534710884744), (@39377, #312, acc0.3480386709634404, rmse0.38941219535697613), (@43689, #318, acc0.3610401155683965, rmse0.34393101406101506), ",result_20200908T094010886761_wfa2_a10_d10MPRto43200a10tol01.zip
0.01,3,10,10,MP,MP,8.40E+00,0%,,,43211,1,1,0,3,43208,"(@0, #1, acc0.0017779753305922881, rmse8.401839729271536), ",result_20200908T092150483444_wfa3_a10_d10MPMPto43200a10tol001.zip
0.01,3,10,10,MP,R,3.63E+22,3%,,,43641,369,37,6617,37014,0,"(@0, #1, acc0.00111123458162018, rmse196803.6845463142), (@0, #5, acc0.00444493832648072, rmse28879691495.976707), (@0, #7, acc0.005667296366262918, rmse120.97325153940696), (@0, #17, acc0.00666740748972108, rmse352805365842.8987), (@0, #22, acc0.0076675186131792425, rmse1.3985465415749316e+20), (@1, #32, acc0.007889765529503278, rmse1.7227971206535502e+20), (@2, #41, acc0.008445382820313369, rmse1.2056284159222047e+19), (@6, #50, acc0.010445605067229692, rmse6.973283476138452e+24), (@16, #68, acc0.01222358039782198, rmse5.335270722820391e+18), (@31, #78, acc0.012556950772308034, rmse9.856220617002072e+23), (@45, #82, acc0.014668296477386376, rmse9.485971819356123e+18), (@100, #101, acc0.018002000222246916, rmse9.167502420623968e+23), (@163, #115, acc0.01711301255695077, rmse2.389142003716013e+22), (@230, #123, acc0.019335481720191134, rmse3.417537203226718e+23), (@339, #135, acc0.01944660517835315, rmse3.0850686132592825e+24), (@467, #146, acc0.0210023335926214, rmse7.427872664828937e+21), (@655, #159, acc0.020891210134459385, rmse4.1961607234723995e+21), (@963, #176, acc0.022113568174241583, rmse3.449126488801925e+21), (@1136, #177, acc0.022446938548727636, rmse6.396026573278649e+19), (@1465, #185, acc0.02322480275586176, rmse7074388375021115.0), (@1882, #196, acc0.023669296588509834, rmse966461660649174.6), (@2289, #201, acc0.02322480275586176, rmse6.221498281678901e+20), (@2623, #204, acc0.023780420046671854, rmse2.9466350760002597e+19), (@3385, #221, acc0.02555839537726414, rmse247035342430529.1), (@4137, #231, acc0.025891765751750194, rmse1.3302122526835737e+19), (@5124, #243, acc0.02733637070785643, rmse38526390828336.97), (@5901, #248, acc0.027003000333370376, rmse1.0437684081657762e+17), (@7382, #263, acc0.027225247249694412, rmse3116043913736244.5), (@9126, #277, acc0.027447494166018445, rmse1.3279768348889032e+16), (@11494, #294, acc0.028225358373152574, rmse2.7049073855759836e+18), (@14509, #311, acc0.0290032225802867, rmse1.3194043600777588e+16), (@16206, #313, acc0.02989221024558284, rmse5.7549756253238304e+17), (@20590, #332, acc0.03178130903433715, rmse3.7248811754629666e+25), (@23765, #338, acc0.03167018557617513, rmse7.199574055321332e+31), (@29282, #354, acc0.03133681520168908, rmse5.8538254530028246e+25), (@36342, #369, acc0.033781531281253475, rmse3.6294376320477296e+22), (@43641, #382, acc0.03400377819757751, rmse2.3975354055094617e+28), ",result_20200908T094129790272_wfa3_a10_d10MPRto43200a10tol001.zip
0.1,3,10,10,MP,MP,8.40E+00,1%,,,43262,1,1,0,37510,5751,"(@0, #1, acc0.00722302478053117, rmse8.401839729271536), ",result_20200908T092244421684_wfa3_a10_d10MPMPto43200a10tol01.zip
0.1,3,10,10,MP,R,5.29E-01,32%,,,43592,316,38,4454,39132,0,"(@0, #1, acc0.001222358039782198, rmse196803.6845463142), (@0, #5, acc0.008778753194799422, rmse11186640921.17817), (@0, #7, acc0.008667629736637403, rmse230235254067.2585), (@0, #17, acc0.021780197799755527, rmse3607.795537551641), (@0, #22, acc0.015779531059006556, rmse1232405024.7478662), (@1, #32, acc0.015335037226358485, rmse270835725.6918743), (@4, #41, acc0.02322480275586176, rmse305587.9023418786), (@10, #50, acc0.02389154350483387, rmse587792.5530382158), (@29, #65, acc0.02733637070785643, rmse1108127.9758191276), (@56, #75, acc0.037004111567952, rmse2045.8840484301006), (@74, #78, acc0.04278253139237693, rmse940.8418980226088), (@147, #94, acc0.04933881542393599, rmse1662.8407003122288), (@257, #107, acc0.05333925991776864, rmse1106.7102071733327), (@357, #114, acc0.05911767974219358, rmse328.19071778608725), (@593, #129, acc0.05211690187798644, rmse2574.258524541727), (@696, #132, acc0.07456384042671407, rmse166.9939289042405), (@914, #140, acc0.10001111234581621, rmse22.518114763858364), (@1383, #155, acc0.10423380375597288, rmse18.915911655352364), (@1646, #160, acc0.10712301366818536, rmse11.1505555358166), (@2240, #172, acc0.10212245805089454, rmse23.342245060070596), (@2522, #175, acc0.11867985331703522, rmse13.56312536075259), (@2715, #176, acc0.12879208800977887, rmse8.43442177602786), (@3607, #189, acc0.1344593843760418, rmse6.506932553314916), (@4436, #198, acc0.1383487054117124, rmse5.516624857560213), (@5242, #205, acc0.15579508834314923, rmse3.15532718973141), (@6054, #211, acc0.15957328592065786, rmse3.33642285924262), (@7765, #224, acc0.16879653294810534, rmse2.820864007065464), (@9328, #233, acc0.1802422491387932, rmse1.938288566534906), (@12164, #248, acc0.19368818757639739, rmse1.7626374660294288), (@13452, #252, acc0.2278030892321369, rmse0.9821237306944643), (@16851, #265, acc0.2462495832870319, rmse0.880679360869928), (@18055, #267, acc0.2640293365929548, rmse0.7216606868022387), (@22303, #280, acc0.26647405267251917, rmse0.654593797612617), (@25715, #288, acc0.2731414601622402, rmse0.6372839118716983), (@29557, #296, acc0.29403267029669966, rmse0.5548449683756008), (@35578, #308, acc0.3043671519057673, rmse0.5588089578347168), (@40565, #316, acc0.31692410267807536, rmse0.5285183358613291), (@43592, #319, acc0.33014779419935547, rmse0.4701249085110794), ",result_20200908T093833974808_wfa3_a10_d10MPRto43200a10tol01.zip
0.01,4,10,10,MP,MP,5.49E+00,0%,,,43262,1,1,0,2,43259,"(@0, #1, acc0.0017779753305922881, rmse5.487472222714511), ",result_20200908T092242524974_wfa4_a10_d10MPMPto43200a10tol001.zip
0.01,4,10,10,MP,R,1.48E+17,4%,,,43757,365,36,5803,37944,0,"(@0, #1, acc0.00111123458162018, rmse1379218288069080.2), (@0, #5, acc0.004778308700966774, rmse791512682965.4321), (@0, #7, acc0.00500055561729081, rmse51756843252078.83), (@0, #17, acc0.0071119013223691525, rmse2.2398534826577798e+35), (@0, #22, acc0.010223358150905656, rmse4.696001624234648e+19), (@1, #32, acc0.009112123569285476, rmse1.4595746652776613e+32), (@3, #41, acc0.010112234692743638, rmse4.6698297766144e+21), (@6, #50, acc0.012001333481497943, rmse33169268279032.04), (@22, #68, acc0.012445827314146016, rmse8.22231001594419e+22), (@37, #76, acc0.013001444604956107, rmse16263278922390.64), (@51, #80, acc0.015446160684520501, rmse2.064220299066455e+17), (@94, #99, acc0.018113123680408936, rmse151169025665823.22), (@156, #113, acc0.01877986442938104, rmse4973845503125.121), (@228, #121, acc0.021224580508945438, rmse98240733915.77979), (@346, #133, acc0.02000222246916324, rmse264477806427654.5), (@496, #144, acc0.023002555839537725, rmse1344421368351.6655), (@750, #158, acc0.021891321257917547, rmse14166533396522.572), (@1092, #175, acc0.021780197799755527, rmse4.532476145440098e+16), (@1265, #176, acc0.02289143238137571, rmse1215845785039607.2), (@1581, #185, acc0.023558173130347818, rmse13416103343739.13), (@2020, #196, acc0.02544727191910212, rmse31933910426548.984), (@2425, #201, acc0.024669407711967996, rmse1.5872014017735588e+16), (@2770, #204, acc0.02666962995888432, rmse638545091576.483), (@3524, #221, acc0.027003000333370376, rmse1639467112758366.5), (@4350, #232, acc0.02889209912212468, rmse8247261203254.015), (@5408, #245, acc0.028780975663962663, rmse70658856102451.42), (@6323, #250, acc0.030225580620068897, rmse663296155103.1936), (@7809, #264, acc0.03055895099455495, rmse2757912210778.1943), (@9842, #278, acc0.03055895099455495, rmse3995766831793636.0), (@12401, #294, acc0.031003444827203023, rmse6.229187365561064e+18), (@15907, #312, acc0.03233692632514724, rmse20790091693853.098), (@17695, #314, acc0.032114679408823205, rmse746972672682442.5), (@22519, #331, acc0.03555950661184576, rmse1756515373898.317), (@25565, #335, acc0.0345593954883876, rmse1.6975930565348536e+16), (@30734, #346, acc0.03544838315368374, rmse1846528401213859.5), (@38855, #365, acc0.03567063007000778, rmse1.4837830807817382e+17), ",result_20200908T122639123064_wfa4_a10_d10MPRto43200a10tol001.zip
0.1,4,10,10,MP,MP,5.49E+00,1%,,,43289,1,1,0,41706,1583,"(@0, #1, acc0.009334370485609512, rmse5.487472222714511), ",result_20200908T092311001031_wfa4_a10_d10MPMPto43200a10tol01.zip
0.1,4,10,10,MP,R,3.83E-01,35%,,,43227,314,37,4389,38831,0,"(@0, #1, acc0.00111123458162018, rmse1379218288069080.2), (@0, #5, acc0.017001889098788754, rmse90.84006720029555), (@0, #15, acc0.013112568063118125, rmse181429.78318035055), (@0, #20, acc0.01277919768863207, rmse1904932134.246502), (@1, #30, acc0.014668296477386376, rmse29526928.052028406), (@3, #39, acc0.018557617513057005, rmse13986876.761228224), (@7, #47, acc0.019224358262029114, rmse110980232.90028793), (@25, #63, acc0.029114346038448716, rmse57854.65178928045), (@46, #71, acc0.026558506500722303, rmse1149429.297990427), (@68, #76, acc0.035337259695521726, rmse22730.354891267823), (@133, #91, acc0.04456050672296922, rmse1993.3425860848579), (@230, #104, acc0.062118013112568066, rmse849.718960678685), (@320, #111, acc0.06767418602066896, rmse1012.1951578853422), (@445, #119, acc0.05689521057895322, rmse2387.708990723443), (@619, #128, acc0.06945216135126125, rmse550.6119317483011), (@886, #139, acc0.09889987776419602, rmse31.04797107097265), (@1312, #153, acc0.10734526058450938, rmse17.96953393076849), (@1565, #158, acc0.12879208800977887, rmse7.264730685031124), (@2011, #167, acc0.12745860651183466, rmse7.243397037651573), (@2223, #169, acc0.12668074230470053, rmse6.4059895101843605), (@3057, #183, acc0.14601622402489164, rmse5.1023866581985375), (@3607, #189, acc0.16090676741860208, rmse3.2621795577222232), (@4458, #198, acc0.1881320146682965, rmse1.8579980090865746), (@5184, #204, acc0.17124124902766974, rmse2.3769536534574964), (@6115, #211, acc0.19913323702633626, rmse1.739916353550114), (@7521, #221, acc0.19779975552839205, rmse1.4932535665634676), (@9199, #231, acc0.22669185465051672, rmse1.114422010528796), (@11688, #244, acc0.23347038559839983, rmse0.9500706658045832), (@14778, #257, acc0.23724858317590844, rmse0.9821742303795606), (@15225, #257, acc0.24980553394821647, rmse0.8160832459138208), (@17061, #262, acc0.2628069785531726, rmse0.7132237444766976), (@20958, #274, acc0.2773641515723969, rmse0.6368995354199188), (@23605, #280, acc0.30603400377819756, rmse0.4981801218795379), (@28650, #292, acc0.32136904100455604, rmse0.4374958696338163), (@34265, #303, acc0.32181353483720415, rmse0.44774299441933196), (@37876, #308, acc0.3358150905656184, rmse0.4006309139340694), (@42231, #314, acc0.3451494610512279, rmse0.38332212949233674), ",result_20200908T100959421895_wfa4_a10_d10MPRto43200a10tol01.zip
0.01,5,10,10,MP,MP,2.29E+00,1%,,,43225,1,1,0,6,43218,"(@0, #1, acc0.006222913657073008, rmse2.2941808148079232), ",result_20200908T092205209534_wfa5_a10_d10MPMPto43200a10tol001.zip
0.01,5,10,10,MP,R,8.53E+13,3%,,,43589,359,36,5745,37833,0,"(@0, #1, acc0.00111123458162018, rmse24803.725966592334), (@0, #5, acc0.004889432159128792, rmse218527426.61867055), (@0, #6, acc0.0055561729081009, rmse112561231.76832844), (@0, #16, acc0.009001000111123458, rmse69913.81009619546), (@0, #21, acc0.00888987665296144, rmse131585244.81845383), (@1, #31, acc0.008445382820313369, rmse2.9940709941232264e+16), (@2, #40, acc0.011223469274363818, rmse1859237042.641277), (@5, #49, acc0.01166796310701189, rmse111245062535958.45), (@18, #65, acc0.011890210023335927, rmse2.1408391568661983e+23), (@33, #75, acc0.012556950772308034, rmse110411112705818.97), (@47, #79, acc0.014334926102900322, rmse263460811595514.4), (@91, #98, acc0.016001777975330592, rmse55679812356.994385), (@156, #112, acc0.016890765640626738, rmse2.7856863605942106e+17), (@228, #120, acc0.01844649405489499, rmse2.735692962037243e+17), (@338, #131, acc0.019224358262029114, rmse1.0823136193286128e+16), (@503, #143, acc0.02066896321813535, rmse7.2007568562638275e+19), (@700, #153, acc0.020780086676297365, rmse4138531827700060.5), (@1067, #170, acc0.022113568174241583, rmse5.848015212909886e+20), (@1250, #171, acc0.021891321257917547, rmse5.096298962118639e+20), (@1585, #179, acc0.02389154350483387, rmse8.46414941610931e+16), (@2010, #189, acc0.023558173130347818, rmse4.981169282762443e+16), (@2411, #194, acc0.02289143238137571, rmse7.971240862791087e+19), (@2798, #197, acc0.024669407711967996, rmse2.51329615758052e+19), (@3642, #214, acc0.025002778086454052, rmse4.3953253641164376e+16), (@4487, #224, acc0.02455828425380598, rmse1.1686258891728763e+19), (@5645, #237, acc0.02511390154461607, rmse9.508786365874909e+20), (@6672, #242, acc0.02733637070785643, rmse363716071693962.06), (@8348, #256, acc0.026447383042560283, rmse3.0547167242357023e+24), (@10466, #270, acc0.028114234914990554, rmse3.9657176662603065e+20), (@13205, #286, acc0.02833648183131459, rmse1.4205834952344694e+17), (@16484, #300, acc0.030225580620068897, rmse37403249551272.94), (@18265, #302, acc0.030447827536392934, rmse345749830591727.44), (@23633, #322, acc0.03111456828536504, rmse96607188135.7951), (@26824, #327, acc0.03222580286698522, rmse356797114061.16766), (@32346, #342, acc0.03267029669963329, rmse2314013338088.0356), (@39488, #359, acc0.03244804978330926, rmse85292373267313.83), ",result_20200908T124032845152_wfa5_a10_d10MPRto43200a10tol001.zip
0.1,5,10,10,MP,MP,6.71E-02,88%,,,43255,271,55,9767,19512,13950,"(@0, #1, acc0.04344927214134904, rmse2.2941808148079232), (@14834, #271, acc0.8794310478942104, rmse0.06705947118966522), (@15185, #271, acc0.8794310478942104, rmse0.06705947118966553), (@15542, #271, acc0.8794310478942104, rmse0.06705947118966588), (@15908, #271, acc0.8794310478942104, rmse0.0670594711896658), (@16276, #271, acc0.8794310478942104, rmse0.06705947118966579), (@16650, #271, acc0.8794310478942104, rmse0.06705947118966567), (@17030, #271, acc0.8794310478942104, rmse0.06705947118966539), (@17415, #271, acc0.8794310478942104, rmse0.06705947118966489), (@17808, #271, acc0.8794310478942104, rmse0.06705947118966508), (@18211, #271, acc0.8794310478942104, rmse0.06705947118966488), (@18619, #271, acc0.8794310478942104, rmse0.06705947118966472), (@19031, #271, acc0.8794310478942104, rmse0.06705947118966446), (@19447, #271, acc0.8794310478942104, rmse0.06705947118966454), (@20293, #271, acc0.8794310478942104, rmse0.06705947118966436), (@20728, #271, acc0.8794310478942104, rmse0.06705947118966436), (@21171, #271, acc0.8794310478942104, rmse0.06705947118966424), (@21621, #271, acc0.8794310478942104, rmse0.06705947118966428), (@22080, #271, acc0.8794310478942104, rmse0.06705947118966421), (@22545, #271, acc0.8794310478942104, rmse0.06705913092702663), (@23016, #271, acc0.8794310478942104, rmse0.06705913092702663), (@23494, #271, acc0.8794310478942104, rmse0.06705913092702667), (@23978, #271, acc0.8794310478942104, rmse0.06705913092702666), (@24467, #271, acc0.8794310478942104, rmse0.06705913092702666), (@24964, #271, acc0.8794310478942104, rmse0.06706147450623681), (@25469, #271, acc0.8794310478942104, rmse0.06706147450623683), (@25980, #271, acc0.8794310478942104, rmse0.0670614745062368), (@26501, #271, acc0.8794310478942104, rmse0.06706147450623694), (@27025, #271, acc0.8794310478942104, rmse0.06706147450623694), (@27558, #271, acc0.8794310478942104, rmse0.06706147450623687), (@28100, #271, acc0.8794310478942104, rmse0.06706147450623691), (@28647, #271, acc0.8794310478942104, rmse0.06706147450623691), (@29200, #271, acc0.8794310478942104, rmse0.06706147450623691), (@29760, #271, acc0.8794310478942104, rmse0.06706147450623767), (@30329, #271, acc0.8794310478942104, rmse0.06706147450623769), (@30908, #271, acc0.8794310478942104, rmse0.06706147450623767), (@31496, #271, acc0.8794310478942104, rmse0.06706147450623738), (@32088, #271, acc0.8794310478942104, rmse0.06706147450623738), (@32683, #271, acc0.8794310478942104, rmse0.0670614745062374), (@33280, #271, acc0.8794310478942104, rmse0.06706147450623742), (@33887, #271, acc0.8794310478942104, rmse0.06706147450623738), (@34505, #271, acc0.8794310478942104, rmse0.06706147450623727), (@35132, #271, acc0.8794310478942104, rmse0.06706147450623724), (@35766, #271, acc0.8794310478942104, rmse0.06706147450623724), (@36408, #271, acc0.8794310478942104, rmse0.06706147450623724), (@37058, #271, acc0.8794310478942104, rmse0.06706147450623724), (@37719, #271, acc0.8794310478942104, rmse0.06706147450623724), (@38390, #271, acc0.8794310478942104, rmse0.06706147450623726), (@39064, #271, acc0.8794310478942104, rmse0.06706147450623726), (@39747, #271, acc0.8794310478942104, rmse0.06706217136109831), (@40438, #271, acc0.8794310478942104, rmse0.0670621713610981), (@41131, #271, acc0.8794310478942104, rmse0.0670621713610981), (@41835, #271, acc0.8794310478942104, rmse0.06706217136109799), (@42542, #271, acc0.8794310478942104, rmse0.06706217136109799), (@43255, #271, acc0.8794310478942104, rmse0.06706217136109803), ",result_20200908T094229812964_wfa5_a10_d10MPMPto43200a10tol01.zip
0.1,5,10,10,MP,R,1.87E-01,52%,,,43543,305,44,5192,38344,0,"(@0, #1, acc0.001222358039782198, rmse24803.725966592334), (@0, #5, acc0.054339371041226804, rmse4.049137628420185), (@0, #7, acc0.058784309367707524, rmse2.977188058601456), (@0, #16, acc0.023002555839537725, rmse3292952.6893872116), (@0, #20, acc0.017446382931436827, rmse24737925122.34711), (@1, #30, acc0.040893432603622624, rmse36394.21831660826), (@3, #38, acc0.03244804978330926, rmse6460.938541993995), (@8, #47, acc0.0333370374486054, rmse127005.54899942265), (@24, #60, acc0.050005556172908104, rmse1399.1133387108944), (@45, #68, acc0.05845093899322147, rmse201.33960170251157), (@63, #72, acc0.06100677853094788, rmse510.65528874624846), (@120, #86, acc0.08389821091232359, rmse19.92921904391347), (@216, #99, acc0.10212245805089454, rmse33.54149096839481), (@273, #103, acc0.1241249027669741, rmse11.607440390279578), (@369, #110, acc0.15923991554617178, rmse2.651571603163509), (@531, #120, acc0.14468274252694743, rmse4.5035822999346005), (@691, #127, acc0.17168574286031782, rmse1.817039720082353), (@866, #133, acc0.22369152128014225, rmse0.8354404052956376), (@1020, #137, acc0.21257917546394045, rmse1.19690418759623), (@1268, #144, acc0.20768974330481166, rmse1.2084194045258267), (@1598, #152, acc0.20391154572730302, rmse1.2179015610398445), (@1767, #154, acc0.22080231136792977, rmse0.9710280958304602), (@2176, #162, acc0.2620291143460384, rmse0.6466944429259244), (@2770, #172, acc0.24724969441049005, rmse0.7226593846628644), (@3317, #179, acc0.25280586731859095, rmse0.6596503442460342), (@3622, #181, acc0.25891765751750195, rmse0.6442729322874146), (@4506, #191, acc0.29469941104567177, rmse0.5232082490884475), (@5668, #202, acc0.3018113123680409, rmse0.5236941683974452), (@6648, #209, acc0.3401489054339371, rmse0.3822281484634984), (@8514, #222, acc0.35515057228580954, rmse0.3542853223215762), (@9190, #224, acc0.3679297699744416, rmse0.3302325479326092), (@11141, #234, acc0.3775975108345372, rmse0.31384875184853445), (@12693, #240, acc0.3994888320924547, rmse0.28692615433545626), (@14405, #246, acc0.40426714079342146, rmse0.2727535131841773), (@17219, #256, acc0.4280475608400933, rmse0.24966572852404087), (@19931, #264, acc0.43815979553283696, rmse0.23883183434233854), (@21253, #266, acc0.4451605733970441, rmse0.23983498842329776), (@22622, #268, acc0.4660517835315035, rmse0.22463248876154232), (@24043, #270, acc0.4784976108456495, rmse0.2137914978195431), (@27393, #278, acc0.4746082898099789, rmse0.21880586961741327), (@29701, #282, acc0.493832648072008, rmse0.20732695239342466), (@34848, #293, acc0.4910545616179576, rmse0.2003524611859611), (@37711, #297, acc0.5057228580953439, rmse0.19222195860038913), (@42611, #305, acc0.5155017224136015, rmse0.18727523665205228), ",result_20200908T101728719049_wfa5_a10_d10MPRto43200a10tol01.zip
0.01,6,10,10,MP,MP,1.64E+00,1%,,,43342,1,1,0,30698,12643,"(@0, #1, acc0.006778530947883098, rmse1.6424094142524686), ",result_20200908T092407401278_wfa6_a10_d10MPMPto43200a10tol001.zip
0.01,6,10,10,MP,R,1.54E+12,4%,,,43788,343,35,4682,39096,0,"(@0, #1, acc0.00111123458162018, rmse639440.727946008), (@0, #5, acc0.005333925991776864, rmse598661300112650.6), (@0, #7, acc0.006222913657073008, rmse3923261.23109397), (@0, #17, acc0.007000777864207134, rmse1.0564954844300688e+16), (@0, #22, acc0.00944549394377153, rmse31091035.265637387), (@1, #32, acc0.00944549394377153, rmse3471424024785.3965), (@3, #41, acc0.009223247027447494, rmse3.599711743232718e+20), (@7, #50, acc0.011445716190687854, rmse48123972767649.17), (@20, #68, acc0.013223691521280142, rmse2.6504548997317157e+19), (@39, #78, acc0.014668296477386376, rmse337872093448331.75), (@55, #81, acc0.015779531059006556, rmse4964656726816529.0), (@115, #100, acc0.017335259473274807, rmse6.624762931787562e+24), (@213, #114, acc0.020335592843649296, rmse1218426907757.02), (@291, #121, acc0.02000222246916324, rmse2.7570961361683236e+16), (@430, #133, acc0.02055783975997333, rmse1.29013731068052e+16), (@610, #143, acc0.022113568174241583, rmse2.503477463251615e+18), (@864, #155, acc0.023558173130347818, rmse289384016787802.3), (@1260, #170, acc0.025336148460940105, rmse1958056871622756.2), (@1444, #171, acc0.02511390154461607, rmse774669830186985.4), (@1848, #180, acc0.02666962995888432, rmse1747595990838525.5), (@2459, #191, acc0.026558506500722303, rmse183064474647556.88), (@2917, #196, acc0.02666962995888432, rmse41055377070476.84), (@3283, #198, acc0.02733637070785643, rmse11476899337680.768), (@4180, #212, acc0.027447494166018445, rmse91517758948463.83), (@5173, #223, acc0.028558728747638627, rmse68130363858085.59), (@6683, #237, acc0.029781086787420825, rmse56351674965.22379), (@7805, #242, acc0.029669963329258805, rmse3247032179398712.0), (@9946, #257, acc0.03000333370374486, rmse938728196888707.9), (@12308, #270, acc0.030336704078230914, rmse475859234113.0335), (@15590, #287, acc0.03144793865985109, rmse2146140746846761.2), (@19680, #303, acc0.03411490165573953, rmse1134220149441.0137), (@20505, #303, acc0.034781642404711634, rmse890275907247.824), (@26302, #322, acc0.034781642404711634, rmse1462161039676.5625), (@29947, #327, acc0.03544838315368374, rmse1419511785866.0085), (@36689, #343, acc0.03778197577508612, rmse1536955377312.1255), ",result_20200908T113912186353_wfa6_a10_d10MPRto43200a10tol001.zip
0.1,6,10,10,MP,MP,8.47E-02,80%,,,43433,186,110,12995,13987,16419,"(@0, #1, acc0.05911767974219358, rmse1.6424094142524686), (@3129, #185, acc0.7871985776197356, rmse0.08832692680837705), (@3255, #185, acc0.7871985776197356, rmse0.08832692680837774), (@3384, #185, acc0.7871985776197356, rmse0.08832692680838754), (@3517, #185, acc0.7871985776197356, rmse0.0883269268083938), (@3654, #185, acc0.7871985776197356, rmse0.08832692680840674), (@3793, #185, acc0.7871985776197356, rmse0.0883269268084117), (@3938, #185, acc0.7871985776197356, rmse0.08832692680840913), (@4087, #185, acc0.7871985776197356, rmse0.0883269268084087), (@4243, #185, acc0.7871985776197356, rmse0.08832692680841202), (@4405, #185, acc0.7871985776197356, rmse0.08832692680841815), (@4574, #185, acc0.7871985776197356, rmse0.08832692680841832), (@4747, #185, acc0.7871985776197356, rmse0.08832692680841832), (@4925, #185, acc0.7871985776197356, rmse0.08832692680841844), (@5106, #185, acc0.7871985776197356, rmse0.08832692680841839), (@5292, #185, acc0.7871985776197356, rmse0.08832692680841894), (@5483, #185, acc0.7871985776197356, rmse0.08832692680841898), (@5681, #185, acc0.7871985776197356, rmse0.08832692680841889), (@5882, #185, acc0.7871985776197356, rmse0.08832692680841779), (@6085, #185, acc0.7871985776197356, rmse0.08832692680841779), (@6293, #185, acc0.7871985776197356, rmse0.08832692680841767), (@6505, #185, acc0.7871985776197356, rmse0.08832692680841989), (@6723, #185, acc0.7871985776197356, rmse0.08832692680842054), (@6942, #185, acc0.7871985776197356, rmse0.08832692680842054), (@7163, #185, acc0.7889765529503279, rmse0.08788738926630876), (@7387, #185, acc0.7889765529503279, rmse0.08788738926630867), (@7616, #185, acc0.7889765529503279, rmse0.08788738926630901), (@7848, #185, acc0.7889765529503279, rmse0.08788738926630867), (@8083, #185, acc0.7889765529503279, rmse0.08788738926630855), (@8322, #185, acc0.7889765529503279, rmse0.0878873892663087), (@8561, #185, acc0.7889765529503279, rmse0.0878873892663087), (@8805, #185, acc0.7889765529503279, rmse0.08788738926630925), (@9052, #185, acc0.7889765529503279, rmse0.08788738926630946), (@9306, #185, acc0.7889765529503279, rmse0.08788738926630983), (@9561, #185, acc0.7889765529503279, rmse0.08788738926630983), (@9820, #185, acc0.7889765529503279, rmse0.08788738926630987), (@10085, #185, acc0.7889765529503279, rmse0.08788738926630978), (@10357, #185, acc0.7889765529503279, rmse0.0878873892663102), (@10900, #186, acc0.8004222691410157, rmse0.08470168599065714), (@11181, #186, acc0.8004222691410157, rmse0.0847016859906571), (@11468, #186, acc0.8004222691410157, rmse0.0847016859906571), (@11757, #186, acc0.8004222691410157, rmse0.0847016859906571), (@12050, #186, acc0.8004222691410157, rmse0.08470168599065708), (@12348, #186, acc0.8004222691410157, rmse0.0847016859906559), (@12647, #186, acc0.8004222691410157, rmse0.0847016859906559), (@12952, #186, acc0.8004222691410157, rmse0.0847016859906558), (@13262, #186, acc0.8004222691410157, rmse0.0847016859906558), (@13581, #186, acc0.8004222691410157, rmse0.0847016859906558), (@13902, #186, acc0.8004222691410157, rmse0.0847016859906558), (@14228, #186, acc0.8004222691410157, rmse0.0847016859906558), (@14559, #186, acc0.8004222691410157, rmse0.0847016859906558), (@14896, #186, acc0.8004222691410157, rmse0.08470168599065556), (@15237, #186, acc0.8004222691410157, rmse0.08470168599065556), (@15584, #186, acc0.8004222691410157, rmse0.08470168599065868), (@15934, #186, acc0.8004222691410157, rmse0.08470168599065868), (@16284, #186, acc0.8004222691410157, rmse0.08470168599065868), (@16647, #186, acc0.8004222691410157, rmse0.08470168599065868), (@17016, #186, acc0.8004222691410157, rmse0.08470168599065868), (@17389, #186, acc0.8004222691410157, rmse0.08470168599065868), (@17763, #186, acc0.8004222691410157, rmse0.08470168599065865), (@18140, #186, acc0.8004222691410157, rmse0.08470168599065865), (@18523, #186, acc0.8004222691410157, rmse0.08470168599065848), (@18912, #186, acc0.8004222691410157, rmse0.08470168599066245), (@19306, #186, acc0.8004222691410157, rmse0.08470168599066245), (@19706, #186, acc0.8004222691410157, rmse0.08470168599066247), (@20121, #186, acc0.8004222691410157, rmse0.0847016859906628), (@20539, #186, acc0.8004222691410157, rmse0.08470168599066277), (@20958, #186, acc0.8004222691410157, rmse0.08470168599066277), (@21385, #186, acc0.8004222691410157, rmse0.08470168599066277), (@21810, #186, acc0.8004222691410157, rmse0.08470168599066277), (@22244, #186, acc0.8004222691410157, rmse0.08470168599066277), (@22686, #186, acc0.8004222691410157, rmse0.08470168599066277), (@23134, #186, acc0.8004222691410157, rmse0.08470168599066277), (@23581, #186, acc0.8004222691410157, rmse0.08470168599066268), (@24037, #186, acc0.8004222691410157, rmse0.08470168599066655), (@24503, #186, acc0.8004222691410157, rmse0.08470168599066655), (@24975, #186, acc0.8004222691410157, rmse0.08470168599066671), (@25449, #186, acc0.8004222691410157, rmse0.08470168599066671), (@25927, #186, acc0.8004222691410157, rmse0.08470168599066671), (@26411, #186, acc0.8004222691410157, rmse0.0847016859906667), (@26902, #186, acc0.8004222691410157, rmse0.0847016859906667), (@27398, #186, acc0.8004222691410157, rmse0.08470168599066612), (@27891, #186, acc0.8004222691410157, rmse0.08470168599066612), (@28390, #186, acc0.8004222691410157, rmse0.08470168599066612), (@28897, #186, acc0.8004222691410157, rmse0.08470168599066297), (@29411, #186, acc0.8004222691410157, rmse0.08470168599066297), (@29927, #186, acc0.8004222691410157, rmse0.08470168599066295), (@30450, #186, acc0.8004222691410157, rmse0.08469801450589434), (@30983, #186, acc0.8004222691410157, rmse0.08469801450589434), (@31517, #186, acc0.8004222691410157, rmse0.08469801450589434), (@32057, #186, acc0.8004222691410157, rmse0.08469801450589438), (@32600, #186, acc0.8004222691410157, rmse0.08469801450589365), (@33152, #186, acc0.8004222691410157, rmse0.08469801450589345), (@33710, #186, acc0.8004222691410157, rmse0.08469801450589326), (@34288, #186, acc0.8004222691410157, rmse0.08469801450589329), (@34862, #186, acc0.8004222691410157, rmse0.08469801450589326), (@35434, #186, acc0.8004222691410157, rmse0.08469801450589357), (@36016, #186, acc0.8004222691410157, rmse0.08469801450589357), (@36596, #186, acc0.8004222691410157, rmse0.08469801450589357), (@37186, #186, acc0.8004222691410157, rmse0.0846980145058895), (@37784, #186, acc0.8004222691410157, rmse0.08469801450589502), (@38390, #186, acc0.8004222691410157, rmse0.084698014505895), (@39004, #186, acc0.8004222691410157, rmse0.08469801450589498), (@39627, #186, acc0.8004222691410157, rmse0.08469801450589509), (@40249, #186, acc0.8004222691410157, rmse0.08469801450589509), (@40875, #186, acc0.8004222691410157, rmse0.08469801450589506), (@41502, #186, acc0.8004222691410157, rmse0.08469801450589506), (@42139, #186, acc0.8004222691410157, rmse0.08469801450589505), (@42784, #186, acc0.8004222691410157, rmse0.08469801450589495), (@43433, #186, acc0.8004222691410157, rmse0.08469801450589495), ",result_20200908T094542059004_wfa6_a10_d10MPMPto43200a10tol01.zip
0.1,6,10,10,MP,R,1.48E-01,60%,,,43524,303,44,5699,37817,0,"(@0, #1, acc0.00111123458162018, rmse639440.727946008), (@0, #5, acc0.02889209912212468, rmse10.28693002637688), (@0, #7, acc0.01500166685187243, rmse1643.1721937307402), (@0, #17, acc0.017001889098788754, rmse1039237.7008641269), (@0, #22, acc0.02233581509056562, rmse520379.7405855739), (@1, #32, acc0.02678075341704634, rmse52788.18022393895), (@4, #41, acc0.022002444716079563, rmse6762851.491175254), (@10, #49, acc0.03622624736081787, rmse10805.35666836973), (@32, #65, acc0.04278253139237693, rmse2928.3264079259948), (@65, #76, acc0.05033892654739416, rmse1036.3173067693078), (@77, #77, acc0.06167351927991999, rmse254.68932925738852), (@138, #90, acc0.10401155683964886, rmse16.173460536927227), (@227, #101, acc0.1203467051894655, rmse4.745087842793184), (@295, #106, acc0.13845982886987443, rmse3.5497906053846466), (@418, #115, acc0.15723969329925547, rmse2.1497356284550504), (@569, #123, acc0.154350483387043, rmse2.9136400377092606), (@802, #133, acc0.1624624958328703, rmse3.0582485457309327), (@1156, #145, acc0.15901766862984776, rmse3.277824928958756), (@1452, #152, acc0.17568618735415045, rmse2.0930704659410533), (@1753, #158, acc0.1871319035448383, rmse1.4101242739899635), (@1902, #159, acc0.22202466940771196, rmse0.8977693108940599), (@2220, #164, acc0.2074674963884876, rmse1.126037514067389), (@2886, #175, acc0.22213579286587398, rmse0.8809706520824745), (@3514, #183, acc0.26502944771641296, rmse0.6175919688622897), (@4108, #189, acc0.28247583064784976, rmse0.5297555228368847), (@4943, #197, acc0.3005889543282587, rmse0.4731518387994384), (@5740, #203, acc0.3698188687631959, rmse0.32352966590775256), (@7393, #216, acc0.38915435048338703, rmse0.2918107781867731), (@9193, #227, acc0.40893432603622626, rmse0.2788903701973), (@10065, #230, acc0.42060228914323816, rmse0.2702558689278389), (@11482, #236, acc0.43038115346149575, rmse0.25643845606776494), (@13418, #244, acc0.4610512279142127, rmse0.2247144221776966), (@15620, #252, acc0.47694188243138125, rmse0.2184765219852543), (@17449, #257, acc0.48116457384153793, rmse0.21280548758899412), (@18668, #259, acc0.506500722302478, rmse0.19513621978920792), (@20177, #262, acc0.5288365373930437, rmse0.1879819060745772), (@22297, #267, acc0.5219468829869985, rmse0.18829786964427284), (@25211, #274, acc0.5413934881653517, rmse0.18179721176284033), (@27782, #279, acc0.543282586954106, rmse0.17385170326290564), (@29494, #281, acc0.5550616735192799, rmse0.168936159842028), (@31965, #285, acc0.5626180686742971, rmse0.16273306768818194), (@36546, #294, acc0.5757306367374153, rmse0.15539970880783066), (@40315, #300, acc0.5833981553505945, rmse0.15205743985569592), (@43052, #303, acc0.5957328592065785, rmse0.14834717627830887), ",result_20200908T101718624622_wfa6_a10_d10MPRto43200a10tol01.zip
0.01,7,10,10,MP,MP,2.70E+00,0%,,,43394,1,1,0,19717,23676,"(@0, #1, acc0.00444493832648072, rmse2.699579073647513), ",result_20200908T092458540296_wfa7_a10_d10MPMPto43200a10tol001.zip
0.01,7,10,10,MP,R,8.46E+09,5%,,,43430,340,38,4879,38541,0,"(@0, #1, acc0.00111123458162018, rmse10339132.405614164), (@0, #5, acc0.00500055561729081, rmse6223.467157673004), (@0, #7, acc0.00833425936215135, rmse5.306493569255589), (@0, #16, acc0.014223802644738305, rmse1.0756645495491659e+30), (@0, #21, acc0.012445827314146016, rmse21333238075681.293), (@1, #29, acc0.014112679186576287, rmse46070941237.35114), (@2, #36, acc0.014668296477386376, rmse4.633665416693971e+18), (@4, #44, acc0.016779642182464718, rmse1.0124146508128184e+17), (@14, #59, acc0.01833537059673297, rmse5.358119160907863e+28), (@27, #68, acc0.018668740971219025, rmse165045235092.8176), (@38, #71, acc0.020335592843649296, rmse9957552535877.662), (@74, #89, acc0.025002778086454052, rmse385607804459837.2), (@136, #103, acc0.026447383042560283, rmse2409753450862.946), (@201, #111, acc0.02844760528947661, rmse1862622024940140.0), (@288, #117, acc0.027225247249694412, rmse5.837063748299156e+20), (@414, #125, acc0.029669963329258805, rmse6994857687800668.0), (@540, #131, acc0.029781086787420825, rmse4810353250522.706), (@776, #148, acc0.030336704078230914, rmse1.992805608453751e+16), (@899, #149, acc0.030892321369041003, rmse57327234143933.836), (@1146, #158, acc0.03055895099455495, rmse1.7907262711668214e+16), (@1481, #167, acc0.03178130903433715, rmse9208919101782.738), (@1758, #172, acc0.03133681520168908, rmse143598733118.65445), (@2024, #175, acc0.03122569174352706, rmse35542128628609.36), (@2651, #190, acc0.03400377819757751, rmse711763162998.1116), (@3327, #200, acc0.03244804978330926, rmse121343478201054.42), (@4216, #211, acc0.03222580286698522, rmse2.659075974324904e+16), (@4871, #215, acc0.03400377819757751, rmse16461392247.382023), (@6127, #230, acc0.034670518946549614, rmse10644324542.486578), (@7368, #240, acc0.03244804978330926, rmse7.631619088242365e+16), (@9435, #256, acc0.03622624736081787, rmse102578619600196.84), (@11799, #267, acc0.03855983998222025, rmse15978406634882.014), (@13065, #269, acc0.03833759306589621, rmse840351356197.789), (@16814, #288, acc0.04344927214134904, rmse4493463282343.67), (@19233, #293, acc0.045338370930103344, rmse164050300629.5119), (@22892, #304, acc0.04600511167907545, rmse7429112922152.142), (@27404, #316, acc0.04722746971885765, rmse2595276961855.8857), (@32861, #328, acc0.0456717413045894, rmse1404537933343.7883), (@39152, #340, acc0.04900544504944994, rmse8464687756.367697), ",result_20200908T112823948497_wfa7_a10_d10MPRto43200a10tol001.zip
0.1,7,10,10,MP,MP,8.47E-02,80%,,,43560,178,131,12356,13393,17780,"(@0, #1, acc0.032114679408823205, rmse2.699579073647513), (@3492, #178, acc0.7971996888543171, rmse0.08377129207709517), (@3603, #178, acc0.7971996888543171, rmse0.08377129207709853), (@3718, #178, acc0.7971996888543171, rmse0.08377129207711441), (@3835, #178, acc0.7971996888543171, rmse0.08377129207711678), (@3957, #178, acc0.7971996888543171, rmse0.08377129207711648), (@4078, #178, acc0.7971996888543171, rmse0.08377129207711648), (@4204, #178, acc0.7971996888543171, rmse0.08377129207711632), (@4334, #178, acc0.7971996888543171, rmse0.0837712920771235), (@4467, #178, acc0.7971996888543171, rmse0.08377129207712351), (@4603, #178, acc0.7971996888543171, rmse0.08377129207712178), (@4740, #178, acc0.7971996888543171, rmse0.08377129207712304), (@4880, #178, acc0.7971996888543171, rmse0.08377129207712317), (@5024, #178, acc0.7971996888543171, rmse0.08377129207712362), (@5172, #178, acc0.7938659851094566, rmse0.08481589518226744), (@5320, #178, acc0.7938659851094566, rmse0.08481589518226736), (@5471, #178, acc0.7938659851094566, rmse0.08481589518226708), (@5623, #178, acc0.7938659851094566, rmse0.08481589518226727), (@5778, #178, acc0.7938659851094566, rmse0.08481589518226723), (@5934, #178, acc0.7938659851094566, rmse0.0848158951822676), (@6091, #178, acc0.7938659851094566, rmse0.0848158951822676), (@6252, #178, acc0.7938659851094566, rmse0.08481589518226773), (@6415, #178, acc0.7938659851094566, rmse0.08481589518226766), (@6582, #178, acc0.7938659851094566, rmse0.08481589518226752), (@6752, #178, acc0.7938659851094566, rmse0.08481589518226708), (@6928, #178, acc0.7938659851094566, rmse0.08481589518226999), (@7104, #178, acc0.7951994666074008, rmse0.08475403303203395), (@7285, #178, acc0.7951994666074008, rmse0.08475403303203388), (@7466, #178, acc0.7951994666074008, rmse0.08475403303203388), (@7652, #178, acc0.7951994666074008, rmse0.08475403303203459), (@7842, #178, acc0.7951994666074008, rmse0.08475403303203398), (@8033, #178, acc0.7951994666074008, rmse0.08475403303203399), (@8229, #178, acc0.7951994666074008, rmse0.08475403303203455), (@8426, #178, acc0.7951994666074008, rmse0.08475403303203485), (@8625, #178, acc0.7951994666074008, rmse0.08475403303203484), (@8829, #178, acc0.7951994666074008, rmse0.08475403303203594), (@9035, #178, acc0.7951994666074008, rmse0.08475403303203494), (@9246, #178, acc0.7951994666074008, rmse0.08475403303203471), (@9459, #178, acc0.7951994666074008, rmse0.08475403303203552), (@9676, #178, acc0.7951994666074008, rmse0.08475403303203548), (@9896, #178, acc0.7951994666074008, rmse0.08475403303203415), (@10121, #178, acc0.7951994666074008, rmse0.08475403303203548), (@10349, #178, acc0.7951994666074008, rmse0.08475403303203534), (@10578, #178, acc0.7951994666074008, rmse0.08475403303203534), (@10810, #178, acc0.7951994666074008, rmse0.08475403303203534), (@11044, #178, acc0.7951994666074008, rmse0.08475403303203266), (@11281, #178, acc0.7951994666074008, rmse0.08475403303203265), (@11524, #178, acc0.7951994666074008, rmse0.0847540330320339), (@11770, #178, acc0.7951994666074008, rmse0.08475403303203384), (@12018, #178, acc0.7951994666074008, rmse0.08475403303203384), (@12268, #178, acc0.7951994666074008, rmse0.08475403303203344), (@12521, #178, acc0.7951994666074008, rmse0.08475403303203344), (@12777, #178, acc0.7951994666074008, rmse0.084754033032034), (@13039, #178, acc0.7951994666074008, rmse0.084754033032034), (@13305, #178, acc0.7951994666074008, rmse0.084754033032034), (@13574, #178, acc0.7951994666074008, rmse0.08475403303203403), (@13845, #178, acc0.7951994666074008, rmse0.08475403303203402), (@14119, #178, acc0.7951994666074008, rmse0.08475403303203402), (@14398, #178, acc0.7951994666074008, rmse0.08475403303203392), (@14683, #178, acc0.7951994666074008, rmse0.08475403303203392), (@14971, #178, acc0.7951994666074008, rmse0.08475403303203392), (@15263, #178, acc0.7951994666074008, rmse0.08475403303203394), (@15560, #178, acc0.7951994666074008, rmse0.08475403303203337), (@15852, #178, acc0.7951994666074008, rmse0.08475403303203335), (@16148, #178, acc0.7951994666074008, rmse0.0847540330320333), (@16448, #178, acc0.7951994666074008, rmse0.08475403303203327), (@16751, #178, acc0.7951994666074008, rmse0.08475403303203327), (@17057, #178, acc0.7951994666074008, rmse0.08475403303203326), (@17368, #178, acc0.7951994666074008, rmse0.08475403303203259), (@17685, #178, acc0.7951994666074008, rmse0.08475403303203259), (@18005, #178, acc0.7951994666074008, rmse0.08475403303203219), (@18326, #178, acc0.7951994666074008, rmse0.08475403303203219), (@18650, #178, acc0.7951994666074008, rmse0.08475403303203219), (@18976, #178, acc0.7951994666074008, rmse0.08475403303203219), (@19309, #178, acc0.7951994666074008, rmse0.08475403303203347), (@20012, #178, acc0.7951994666074008, rmse0.08475403303203305), (@20350, #178, acc0.7951994666074008, rmse0.08475403303203373), (@20691, #178, acc0.7951994666074008, rmse0.08475403303203402), (@21034, #178, acc0.7951994666074008, rmse0.08475403303203376), (@21381, #178, acc0.7951994666074008, rmse0.08475403303203378), (@21728, #178, acc0.7951994666074008, rmse0.08475403303203378), (@22082, #178, acc0.7951994666074008, rmse0.08475403303203365), (@22443, #178, acc0.7951994666074008, rmse0.08475403303203365), (@22807, #178, acc0.7951994666074008, rmse0.08475403303203348), (@23174, #178, acc0.7951994666074008, rmse0.08475403303203348), (@23541, #178, acc0.7951994666074008, rmse0.0847540330320335), (@23909, #178, acc0.7951994666074008, rmse0.0847540330320335), (@24281, #178, acc0.7951994666074008, rmse0.08475403303203326), (@24657, #178, acc0.7951994666074008, rmse0.08475403303203326), (@25041, #178, acc0.7951994666074008, rmse0.08475403303203306), (@25433, #178, acc0.7951994666074008, rmse0.08475403303203306), (@25823, #178, acc0.7951994666074008, rmse0.08475403303203306), (@26220, #178, acc0.7951994666074008, rmse0.08475403303203437), (@26624, #178, acc0.7951994666074008, rmse0.08475403303203438), (@27032, #178, acc0.7951994666074008, rmse0.08475403303203438), (@27443, #178, acc0.7951994666074008, rmse0.08475403303203448), (@27864, #178, acc0.7951994666074008, rmse0.08475403303203448), (@28292, #178, acc0.7955328369818869, rmse0.0847118284396337), (@28705, #178, acc0.7955328369818869, rmse0.0847118284396337), (@29121, #178, acc0.7955328369818869, rmse0.0847118284396337), (@29544, #178, acc0.7955328369818869, rmse0.08471182843963362), (@29968, #178, acc0.7955328369818869, rmse0.08471182843963362), (@30399, #178, acc0.7955328369818869, rmse0.08471182843963362), (@30828, #178, acc0.7955328369818869, rmse0.08471182843963362), (@31265, #178, acc0.7955328369818869, rmse0.08471182843963362), (@31716, #178, acc0.7955328369818869, rmse0.08471182843963364), (@32158, #178, acc0.7955328369818869, rmse0.08471182843963528), (@32616, #178, acc0.7955328369818869, rmse0.08471182843963528), (@33072, #178, acc0.7955328369818869, rmse0.08471182843963528), (@33511, #178, acc0.7955328369818869, rmse0.08471182843963528), (@33960, #178, acc0.7955328369818869, rmse0.08471182843963528), (@34397, #178, acc0.7955328369818869, rmse0.08471182843963528), (@34839, #178, acc0.7955328369818869, rmse0.0847118284396351), (@35284, #178, acc0.7955328369818869, rmse0.0847118284396351), (@35734, #178, acc0.7955328369818869, rmse0.0847118284396352), (@36185, #178, acc0.7956439604400489, rmse0.0847170397865495), (@36641, #178, acc0.7956439604400489, rmse0.0847170397865495), (@37109, #178, acc0.7956439604400489, rmse0.0847170397865495), (@37573, #178, acc0.7956439604400489, rmse0.08471703978654949), (@38041, #178, acc0.7956439604400489, rmse0.08471703978654949), (@38512, #178, acc0.7956439604400489, rmse0.08471703978654949), (@39007, #178, acc0.7956439604400489, rmse0.08471703978654947), (@39526, #178, acc0.7956439604400489, rmse0.08471703978654938), (@40051, #178, acc0.7956439604400489, rmse0.08471703978654938), (@40552, #178, acc0.7956439604400489, rmse0.0847170397865494), (@41044, #178, acc0.7956439604400489, rmse0.08471703978654939), (@41540, #178, acc0.7956439604400489, rmse0.08471703978654939), (@42039, #178, acc0.7956439604400489, rmse0.08471703978654939), (@42538, #178, acc0.7956439604400489, rmse0.08471703978654939), (@43043, #178, acc0.7956439604400489, rmse0.08471703978654939), (@43560, #178, acc0.7956439604400489, rmse0.08471703978654939), ",result_20200908T094901480745_wfa7_a10_d10MPMPto43200a10tol01.zip
0.1,7,10,10,MP,R,1.80E-01,54%,,,43578,296,46,5046,38526,0,"(@0, #1, acc0.00111123458162018, rmse10339132.405614164), (@0, #5, acc0.015446160684520501, rmse6223.467157673004), (@0, #7, acc0.019668852094677187, rmse422.5679399452924), (@0, #16, acc0.022113568174241583, rmse80020788.02762726), (@0, #20, acc0.02166907434159351, rmse3547417339.3619595), (@1, #28, acc0.02955883987109679, rmse3547468.425905949), (@2, #35, acc0.04056006222913657, rmse14801.748878423643), (@5, #42, acc0.03844871652405823, rmse148257.76154829995), (@15, #55, acc0.061895766196244026, rmse491.93644207397267), (@32, #65, acc0.05100566729636626, rmse3189.5693686053546), (@42, #67, acc0.07611956884098234, rmse116.63390567694925), (@83, #82, acc0.10601177908656517, rmse18.677667516487187), (@152, #95, acc0.09889987776419602, rmse56.06448303859901), (@183, #97, acc0.11901322369152129, rmse17.11572364638608), (@248, #103, acc0.13534837204133793, rmse12.586855468918928), (@329, #109, acc0.10967885320591177, rmse130.28465732122294), (@498, #121, acc0.20657850872319147, rmse1.8223384210509144), (@670, #129, acc0.1981331259028781, rmse2.090775371768162), (@798, #133, acc0.22046894099344372, rmse1.2569031675305105), (@1006, #140, acc0.2056895210578953, rmse1.4035841500349133), (@1099, #141, acc0.2081342371374597, rmse1.5600954245362961), (@1364, #148, acc0.22691410156684075, rmse1.140814601447472), (@1679, #155, acc0.2561395710634515, rmse0.8062288275038203), (@2053, #162, acc0.26947438604289364, rmse0.687229772312693), (@2220, #163, acc0.2943660406711857, rmse0.6003437830072856), (@2823, #173, acc0.29914434937215245, rmse0.5221028059493422), (@3394, #180, acc0.2969218802089121, rmse0.5340727955765527), (@3977, #186, acc0.32381375708412047, rmse0.48092970504301463), (@5406, #201, acc0.3313701522391377, rmse0.4608858911638716), (@6171, #206, acc0.33859317701966885, rmse0.4649539944150796), (@7375, #214, acc0.3469274363818202, rmse0.42525351694865127), (@8380, #219, acc0.36337370818979886, rmse0.36515333893884244), (@9914, #227, acc0.3777086342926992, rmse0.3479107698342652), (@11337, #233, acc0.4068229803311479, rmse0.296967696954667), (@12558, #237, acc0.40904544949438826, rmse0.29196317657700266), (@13694, #240, acc0.4113790421157906, rmse0.28084839468161166), (@14685, #242, acc0.4339371041226803, rmse0.2623279976224779), (@17919, #254, acc0.45349483275919544, rmse0.25147296202545005), (@19914, #259, acc0.462829203244805, rmse0.2470547049922065), (@21776, #263, acc0.47249694410490056, rmse0.22768352585895477), (@23205, #265, acc0.4971663518168685, rmse0.20682014581289984), (@24957, #268, acc0.4907211912434715, rmse0.21243024498134844), (@28114, #275, acc0.5083898210912323, rmse0.2120118106257778), (@31524, #282, acc0.5018335370596733, rmse0.20615714548725153), (@34938, #288, acc0.5282809201022336, rmse0.18513585957592957), (@39533, #296, acc0.5382820313368152, rmse0.17974603568613678), ",result_20200908T100633590104_wfa7_a10_d10MPRto43200a10tol01.zip
0.01,8,10,10,MP,MP,1.79E+01,0%,,,43331,1,1,0,1,43330,"(@0, #1, acc0.00111123458162018, rmse17.925068232474022), ",result_20200908T092350418925_wfa8_a10_d10MPMPto43200a10tol001.zip
0.01,8,10,10,MP,R,4.22E+14,4%,,,44664,354,36,6110,38543,0,"(@0, #1, acc0.00111123458162018, rmse16135129.198264048), (@0, #5, acc0.00611179019891099, rmse12.932203864592793), (@0, #7, acc0.005111679075452828, rmse1918338.133373766), (@0, #17, acc0.006000666740748972, rmse1723440717986.21), (@0, #22, acc0.00833425936215135, rmse3398839020.4518986), (@1, #32, acc0.0076675186131792425, rmse5.30338044084359e+27), (@3, #41, acc0.007889765529503278, rmse7.20091119066877e+41), (@6, #49, acc0.012890321146794089, rmse4.942375878353281e+17), (@17, #67, acc0.014779419935548394, rmse37139943082457.95), (@37, #77, acc0.013779308812090232, rmse6.733399274855723e+16), (@55, #81, acc0.015890654517168576, rmse3.9450701994015576e+16), (@106, #100, acc0.018002000222246916, rmse4.286947687016722e+17), (@183, #114, acc0.014557173019224358, rmse2.685775776768578e+19), (@261, #121, acc0.019557728636515167, rmse1.373310305036635e+16), (@388, #133, acc0.020224469385487276, rmse1874307931817566.2), (@582, #144, acc0.025891765751750194, rmse7.531043771277326e+20), (@814, #155, acc0.02622513612623625, rmse3211287973813697.0), (@1191, #170, acc0.030892321369041003, rmse4417967012080156.5), (@1556, #179, acc0.032003555950661185, rmse472846577312126.4), (@2016, #189, acc0.03233692632514724, rmse3.996648204520252e+16), (@2386, #193, acc0.03233692632514724, rmse9032632830725386.0), (@2756, #196, acc0.033670407823091456, rmse1.0142613641196354e+17), (@3575, #213, acc0.035337259695521726, rmse4.102156138571169e+16), (@4419, #224, acc0.03678186465162796, rmse9090572828192.553), (@5357, #234, acc0.03611512390265585, rmse1.0853782992511912e+19), (@6183, #239, acc0.03667074119346594, rmse8870543621843.775), (@7458, #251, acc0.038226469607734195, rmse1054808937688.2104), (@9138, #265, acc0.0388932103567063, rmse3251601565710765.0), (@11614, #281, acc0.039782198022002446, rmse5681783499918.865), (@14883, #297, acc0.0401155683964885, rmse44507676042456.21), (@16497, #299, acc0.04144904989443272, rmse20559405063953.812), (@20999, #318, acc0.0420046671852428, rmse4.601273374384523e+19), (@23730, #322, acc0.044227136348483166, rmse3199357634343.1724), (@29240, #337, acc0.042338037559728856, rmse4614337760496.883), (@36494, #354, acc0.043560395599511054, rmse422246938781399.94), (@44664, #367, acc0.04456050672296922, rmse3051021957920.456), ",result_20200908T095731448228_wfa8_a10_d10MPRto43200a10tol001.zip
0.1,8,10,10,MP,MP,1.79E+01,0%,,,43399,1,1,0,41005,2394,"(@0, #1, acc0.00166685187243027, rmse17.925068232474022), ",result_20200908T092502273631_wfa8_a10_d10MPMPto43200a10tol01.zip
0.1,8,10,10,MP,R,2.65E-01,43%,,,43497,309,43,5316,38174,0,"(@0, #1, acc0.00111123458162018, rmse16135129.198264048), (@0, #5, acc0.014112679186576287, rmse1368.7037404432476), (@0, #7, acc0.023113679297699745, rmse66.894605513642), (@0, #17, acc0.014112679186576287, rmse664175.7730314347), (@0, #22, acc0.01844649405489499, rmse73051.37686630791), (@1, #32, acc0.024002666962995887, rmse68617.4310489051), (@3, #40, acc0.026336259584398267, rmse4574.674239189782), (@8, #48, acc0.02455828425380598, rmse48497.14523437108), (@25, #65, acc0.02611401266807423, rmse18083.120248235064), (@53, #75, acc0.02733637070785643, rmse220955.76467844628), (@74, #79, acc0.03422602511390154, rmse12156.05927220157), (@147, #94, acc0.067896432936993, rmse247.6108037879468), (@233, #104, acc0.0715635070563396, rmse278.87454447331), (@306, #109, acc0.0840093343704856, rmse162.78918691277553), (@425, #117, acc0.10056672963662629, rmse25.42605125304878), (@619, #128, acc0.10612290254472719, rmse33.402119963540194), (@835, #137, acc0.10945660628958773, rmse51.20162932286272), (@1110, #146, acc0.14290476719635514, rmse6.2391762498872145), (@1390, #153, acc0.14612734748305367, rmse8.267525114279959), (@1722, #160, acc0.16212912545838426, rmse4.043630001799656), (@1870, #161, acc0.1765751750194466, rmse2.7041361057102375), (@2143, #165, acc0.1729081009001, rmse3.394957763253574), (@2724, #175, acc0.1967996444049339, rmse1.7978596390243915), (@3151, #180, acc0.21813534837204135, rmse1.1944295382121946), (@4085, #192, acc0.20713412601400155, rmse1.5857656246010818), (@4592, #196, acc0.20780086676297366, rmse1.6520865572808796), (@5570, #205, acc0.21946882986998556, rmse1.2082618443542932), (@6929, #216, acc0.21657961995777308, rmse1.6112907726987498), (@7851, #221, acc0.26814090454494943, rmse0.6320852222208432), (@9137, #228, acc0.29725525058339813, rmse0.5158385809122477), (@9685, #229, acc0.3007000777864207, rmse0.5172544408305908), (@12321, #243, acc0.32625847316368484, rmse0.4357707303699887), (@13587, #247, acc0.32881431270141126, rmse0.4433149007302764), (@15591, #254, acc0.34359373263695964, rmse0.3830296674806642), (@18316, #263, acc0.3534837204133793, rmse0.37615405959621573), (@23148, #278, acc0.3507056339593288, rmse0.3998872659556693), (@24677, #280, acc0.3697077453050339, rmse0.3492774786952191), (@27621, #286, acc0.3893765973997111, rmse0.3226424542770235), (@28332, #286, acc0.39604400488943214, rmse0.3067064846723284), (@31549, #292, acc0.4123791532392488, rmse0.2821479502257038), (@34213, #296, acc0.42849205467274143, rmse0.26893903765303884), (@40199, #307, acc0.43227025225025, rmse0.2666310083276094), (@42562, #309, acc0.43260362262473606, rmse0.2646306398192468), ",result_20200908T100901990950_wfa8_a10_d10MPRto43200a10tol01.zip
0.01,9,10,10,MP,MP,3.56E+00,0%,,,43277,1,1,0,37910,5366,"(@0, #1, acc0.004333814868318702, rmse3.557515217599326), ",result_20200908T092301740775_wfa9_a10_d10MPMPto43200a10tol001.zip
0.01,9,10,10,MP,R,7.25E+13,3%,,,43276,348,35,5019,38246,0,"(@0, #1, acc0.00111123458162018, rmse69907.46142948186), (@0, #5, acc0.00611179019891099, rmse68.41899936559537), (@0, #7, acc0.006889654406045116, rmse25.418244567335737), (@0, #17, acc0.006889654406045116, rmse5462888060808.452), (@0, #22, acc0.007556395155017224, rmse3.723530380912497e+20), (@1, #32, acc0.008000888987665296, rmse3638133748980692.0), (@2, #41, acc0.00833425936215135, rmse5.740567730327477e+27), (@6, #50, acc0.011445716190687854, rmse2.4347370739005055e+22), (@19, #67, acc0.012556950772308034, rmse5.963782102679757e+18), (@34, #76, acc0.012890321146794089, rmse5.067339317946408e+18), (@51, #80, acc0.015446160684520501, rmse200653097502614.62), (@98, #99, acc0.017557506389598843, rmse4.4221650349150726e+17), (@164, #113, acc0.018113123680408936, rmse505995044465164.4), (@242, #121, acc0.01889098788754306, rmse2.656939291861535e+20), (@375, #133, acc0.019779975552839203, rmse31110036713331.97), (@533, #144, acc0.021446827425269474, rmse8249486578768048.0), (@773, #157, acc0.021446827425269474, rmse2.9638870852269947e+18), (@1173, #174, acc0.021557950883431494, rmse3.7209617847385774e+18), (@1372, #175, acc0.022669185465051672, rmse1732977116939032.5), (@1720, #183, acc0.022780308923213692, rmse89194165341563.31), (@2240, #194, acc0.02322480275586176, rmse381414191351.6303), (@2684, #199, acc0.02289143238137571, rmse7.382619457325571e+16), (@3115, #202, acc0.023447049672185798, rmse6039920038245.128), (@3943, #217, acc0.025669518835426158, rmse11101437283050.484), (@4805, #227, acc0.02511390154461607, rmse25095103402785.73), (@5920, #239, acc0.026447383042560283, rmse47437314992689.23), (@6861, #244, acc0.025780642293588178, rmse1.3786920734390195e+20), (@8647, #259, acc0.02678075341704634, rmse2988923205277.932), (@10699, #273, acc0.027558617624180465, rmse298465165043.73126), (@13663, #290, acc0.02766974108234248, rmse1437837363757252.0), (@17937, #307, acc0.029225469496610736, rmse570448747848347.9), (@19997, #309, acc0.02989221024558284, rmse214893589625632.72), (@25830, #326, acc0.03233692632514724, rmse88417072041093.16), (@29696, #332, acc0.03255917324147128, rmse497510627172274.25), (@37027, #348, acc0.03300366707411935, rmse72522747053473.6), ",result_20200908T121243662069_wfa9_a10_d10MPRto43200a10tol001.zip
0.1,9,10,10,MP,MP,6.03E-02,90%,,,43520,277,77,11781,17748,13957,"(@0, #1, acc0.030892321369041003, rmse3.557515217599326), (@8281, #274, acc0.8099788865429493, rmse0.08059331101232624), (@8497, #274, acc0.8099788865429493, rmse0.08059331101232672), (@8719, #274, acc0.8108678742082454, rmse0.08045364009208891), (@8946, #274, acc0.8108678742082454, rmse0.08045364009208907), (@9182, #274, acc0.8118679853317036, rmse0.08018077854080988), (@9426, #274, acc0.8118679853317036, rmse0.08018077854080982), (@9679, #274, acc0.8118679853317036, rmse0.08018077854080988), (@9935, #274, acc0.8118679853317036, rmse0.08018077854080907), (@10201, #274, acc0.8118679853317036, rmse0.08018077854080694), (@10469, #274, acc0.8118679853317036, rmse0.0801807785408069), (@10744, #274, acc0.8118679853317036, rmse0.08018077854080632), (@11028, #274, acc0.8118679853317036, rmse0.08018077854080674), (@11312, #274, acc0.8118679853317036, rmse0.08018077854080674), (@11606, #274, acc0.8118679853317036, rmse0.08018077854080266), (@11902, #274, acc0.8118679853317036, rmse0.08018077854080269), (@12205, #274, acc0.8118679853317036, rmse0.08018077854080276), (@12512, #274, acc0.8118679853317036, rmse0.0801807785408027), (@12823, #274, acc0.8118679853317036, rmse0.08018077854080276), (@13135, #274, acc0.8118679853317036, rmse0.08018077854080584), (@13454, #274, acc0.8118679853317036, rmse0.08018077854080553), (@13783, #274, acc0.8118679853317036, rmse0.08018077854080521), (@14121, #274, acc0.8118679853317036, rmse0.08018077854080494), (@14466, #274, acc0.8118679853317036, rmse0.08018077854080512), (@14815, #274, acc0.8118679853317036, rmse0.08018077854080533), (@15168, #274, acc0.8118679853317036, rmse0.08018077854080533), (@15531, #274, acc0.8118679853317036, rmse0.08018077854080558), (@15902, #274, acc0.8118679853317036, rmse0.08018077854080528), (@16278, #274, acc0.8118679853317036, rmse0.08018077854080528), (@16657, #274, acc0.8118679853317036, rmse0.08018077854080528), (@17043, #274, acc0.8118679853317036, rmse0.08018077854080594), (@17436, #274, acc0.8118679853317036, rmse0.08018077854080592), (@17838, #274, acc0.8118679853317036, rmse0.08018077854080725), (@18248, #274, acc0.8118679853317036, rmse0.08018077854080718), (@18663, #274, acc0.8118679853317036, rmse0.08018077854080641), (@19081, #274, acc0.8118679853317036, rmse0.08018077854080638), (@19506, #274, acc0.8118679853317036, rmse0.08018077854080621), (@19937, #274, acc0.8118679853317036, rmse0.0801807785408064), (@20375, #274, acc0.8118679853317036, rmse0.08018077854080645), (@21839, #277, acc0.8998777641960218, rmse0.060323354294862644), (@22299, #277, acc0.8998777641960218, rmse0.060323354294862665), (@22760, #277, acc0.8998777641960218, rmse0.060323354294862665), (@23228, #277, acc0.8998777641960218, rmse0.06032335429486269), (@23705, #277, acc0.8998777641960218, rmse0.06032335429486268), (@24190, #277, acc0.8998777641960218, rmse0.06032335429486359), (@24682, #277, acc0.8998777641960218, rmse0.0603233542948636), (@25177, #277, acc0.8998777641960218, rmse0.0603233542948636), (@25681, #277, acc0.8998777641960218, rmse0.060323354294863615), (@26194, #277, acc0.8998777641960218, rmse0.06032335429486381), (@26711, #277, acc0.8998777641960218, rmse0.06032335429486386), (@27236, #277, acc0.8998777641960218, rmse0.06032335429486386), (@27771, #277, acc0.8998777641960218, rmse0.06032335429486412), (@28310, #277, acc0.8998777641960218, rmse0.06032335429486412), (@28857, #277, acc0.8998777641960218, rmse0.06032335429486413), (@29413, #277, acc0.8998777641960218, rmse0.06032335429486429), (@29971, #277, acc0.8998777641960218, rmse0.06032335429486429), (@30532, #277, acc0.8998777641960218, rmse0.06032335429486429), (@31103, #277, acc0.8998777641960218, rmse0.060323354294864566), (@31683, #277, acc0.8998777641960218, rmse0.060323354294864635), (@32279, #277, acc0.8998777641960218, rmse0.0603233542948646), (@32883, #277, acc0.8998777641960218, rmse0.060323354294864635), (@33497, #277, acc0.8998777641960218, rmse0.060323354294864635), (@34117, #277, acc0.8998777641960218, rmse0.06032335429486526), (@34746, #277, acc0.8998777641960218, rmse0.06032335429486539), (@35382, #277, acc0.8998777641960218, rmse0.06032335429486539), (@36020, #277, acc0.8998777641960218, rmse0.06032335429486539), (@36667, #277, acc0.8998777641960218, rmse0.06032335429486545), (@37316, #277, acc0.8998777641960218, rmse0.06032335429486549), (@37971, #277, acc0.8998777641960218, rmse0.06032335429486551), (@38638, #277, acc0.8998777641960218, rmse0.0603233542948655), (@39305, #277, acc0.8998777641960218, rmse0.0603233542948655), (@39984, #277, acc0.8998777641960218, rmse0.060323354294866474), (@40672, #277, acc0.8998777641960218, rmse0.060323354294866474), (@41372, #277, acc0.8998777641960218, rmse0.060323354294866474), (@42082, #277, acc0.8998777641960218, rmse0.06032335429486648), (@42799, #277, acc0.8998777641960218, rmse0.060323354294866495), (@43520, #277, acc0.8998777641960218, rmse0.060323354294866495), ",result_20200908T095639837013_wfa9_a10_d10MPMPto43200a10tol01.zip
0.1,9,10,10,MP,R,1.84E-01,51%,,,43656,301,45,5170,38478,0,"(@0, #1, acc0.001222358039782198, rmse69907.46142948186), (@0, #5, acc0.014890543393710412, rmse84.04917252848749), (@0, #15, acc0.014557173019224358, rmse135582.7694470948), (@0, #20, acc0.01889098788754306, rmse78952.68811936313), (@1, #30, acc0.01711301255695077, rmse57057482.90009454), (@3, #39, acc0.023669296588509834, rmse13289.090198615037), (@9, #48, acc0.04311590176686299, rmse1421.566050304974), (@27, #63, acc0.035003889321035674, rmse12095.90028003438), (@45, #69, acc0.0444493832648072, rmse1725.812295089805), (@67, #74, acc0.048449827758639846, rmse406.51829147288345), (@135, #90, acc0.08000888987665296, rmse75.28457943262656), (@214, #100, acc0.09956661851316813, rmse15.910698540789133), (@261, #103, acc0.1203467051894655, rmse4.517865160082955), (@341, #109, acc0.1660184464940549, rmse1.592658262740815), (@497, #120, acc0.14990554506056228, rmse2.7652688426822776), (@679, #129, acc0.1506834092676964, rmse2.9587396238798385), (@952, #140, acc0.16757417490832316, rmse1.6990457674813089), (@1044, #141, acc0.17513057006334037, rmse1.825587483426392), (@1298, #148, acc0.19924436048449828, rmse1.2411242083377656), (@1599, #155, acc0.20524502722524726, rmse1.029608903905132), (@1803, #158, acc0.22635848427603067, rmse0.8145728327470676), (@1945, #159, acc0.22146905211690188, rmse0.7900117997906638), (@2380, #167, acc0.25780642293588174, rmse0.5970231820252361), (@2798, #173, acc0.27503055895099454, rmse0.4905690920442029), (@3208, #178, acc0.27003000333370375, rmse0.5245278792499003), (@3925, #187, acc0.2785865096121791, rmse0.4867058900971326), (@5023, #199, acc0.30525613957106346, rmse0.4493605902243464), (@5442, #201, acc0.302478053117013, rmse0.45303174750077535), (@6761, #212, acc0.3321480164462718, rmse0.3744137463878029), (@7183, #213, acc0.3462606956328481, rmse0.33643684558878295), (@8558, #222, acc0.37515279475497276, rmse0.31353108110793687), (@9744, #228, acc0.37448605400600066, rmse0.29730945921193425), (@11568, #237, acc0.4050450050005556, rmse0.2757160943138175), (@12948, #242, acc0.4226025113901545, rmse0.24957950196547085), (@15660, #253, acc0.40771196799644405, rmse0.26383764334503645), (@17430, #258, acc0.4172685853983776, rmse0.2566014154650959), (@18597, #260, acc0.438382042449161, rmse0.23663967812242803), (@20562, #265, acc0.44838315368374265, rmse0.2251532786505326), (@22425, #269, acc0.4701633514834982, rmse0.2146116847456749), (@22996, #269, acc0.47960884542726967, rmse0.2058847209252733), (@26242, #277, acc0.48494277141904657, rmse0.20104983480640412), (@28489, #281, acc0.4889432159128792, rmse0.1967398720282853), (@31946, #288, acc0.4902766974108234, rmse0.2000924347659062), (@36121, #296, acc0.4943882653628181, rmse0.1919159530352105), (@39534, #301, acc0.512168018668741, rmse0.183839552684957), ",result_20200908T101409157646_wfa9_a10_d10MPRto43200a10tol01.zip
0.01,0,5,15,MP,MP,7.45E+00,0%,,,43310,1,1,0,3,43307,"(@0, #1, acc0.001333481497944216, rmse7.447074790928651), ",result_20200908T092332237766_wfa0_a5_d15MPMPto43200a5tol001.zip
0.01,0,5,15,MP,R,9.68E+09,5%,,,43524,380,44,5552,37960,0,"(@0, #1, acc0.00055561729081009, rmse17701489.793290447), (@0, #5, acc0.005889543282586954, rmse21.624979217492836), (@0, #18, acc0.00888987665296144, rmse2995885442.7814536), (@0, #31, acc0.009889987776419602, rmse168022836447476.8), (@3, #44, acc0.009778864318257583, rmse26062437958688.59), (@6, #50, acc0.01277919768863207, rmse8.890820227919627e+29), (@13, #62, acc0.012890321146794089, rmse11239188095257.059), (@23, #71, acc0.013112568063118125, rmse2.765378936055013e+16), (@47, #86, acc0.01555728414268252, rmse1.8976472930452539e+21), (@72, #94, acc0.018557617513057005, rmse4304567310628.6157), (@105, #104, acc0.01611290143349261, rmse7.957961941971742e+16), (@135, #109, acc0.01844649405489499, rmse36727147990.23536), (@170, #112, acc0.02322480275586176, rmse370710835400.49457), (@221, #119, acc0.024113790421157907, rmse1267237432608.131), (@339, #137, acc0.025891765751750194, rmse221389935067.2639), (@433, #144, acc0.027225247249694412, rmse2182557551895.547), (@531, #149, acc0.029447716412934772, rmse211034243970501.16), (@651, #156, acc0.029669963329258805, rmse27136779174423.508), (@790, #162, acc0.030336704078230914, rmse9713826910.736736), (@979, #171, acc0.03111456828536504, rmse7161287655748.346), (@1154, #176, acc0.03133681520168908, rmse5883468235010.296), (@1498, #192, acc0.030781197910878987, rmse2903795118716819.5), (@1977, #207, acc0.03267029669963329, rmse5126087808255.503), (@2461, #217, acc0.033781531281253475, rmse36959406033.17954), (@3240, #232, acc0.0345593954883876, rmse68813822383.92815), (@3846, #239, acc0.0345593954883876, rmse19357738184306.863), (@4364, #243, acc0.03611512390265585, rmse2313867214910.1626), (@5309, #254, acc0.03722635848427603, rmse174424362938.43988), (@5776, #256, acc0.03900433381486832, rmse23669570193.822193), (@6941, #267, acc0.03589287698633181, rmse710854590956.139), (@8642, #283, acc0.03722635848427603, rmse44477755746.69409), (@9652, #288, acc0.0357817535281698, rmse299134953168.76996), (@11481, #299, acc0.042338037559728856, rmse235342630352.97772), (@14012, #314, acc0.04222691410156684, rmse28658185146.545723), (@15390, #318, acc0.044227136348483166, rmse134276351785.00398), (@17510, #326, acc0.04300477830870097, rmse3.668431879901298e+17), (@18649, #328, acc0.044004889432159126, rmse123528457287.26128), (@22169, #343, acc0.045449494388265364, rmse424472760148.5892), (@25649, #354, acc0.04478275363929325, rmse133186179810.218), (@27219, #356, acc0.0456717413045894, rmse79804425553.50435), (@31418, #368, acc0.04778308700966774, rmse11609640825.28927), (@34845, #376, acc0.04589398822091344, rmse596815741749380.6), (@37484, #380, acc0.049894432714746084, rmse9679746005.548222), (@43524, #394, acc0.04889432159128792, rmse781246065370.3314), ",result_20200908T094542332159_wfa0_a5_d15MPRto43200a5tol001.zip
0.1,0,5,15,MP,MP,8.22E-02,79%,,,43605,476,3,433,27941,15228,"(@0, #1, acc0.004556061784642738, rmse7.447074790928651), (@43031, #476, acc0.7914212690298922, rmse0.08219088839828227), (@43605, #476, acc0.7914212690298922, rmse0.08219088839828224), ",result_20200908T093147121528_wfa0_a5_d15MPMPto43200a5tol01.zip
0.1,0,5,15,MP,R,1.56E-01,57%,,,43726,343,58,6690,37026,0,"(@0, #1, acc0.00055561729081009, rmse17701489.793290447), (@0, #5, acc0.02111345705078342, rmse21.624979217492836), (@0, #17, acc0.01777975330592288, rmse3023.763486023987), (@1, #30, acc0.01722413601511279, rmse14803244.440551382), (@4, #43, acc0.022780308923213692, rmse8910.839501052562), (@8, #49, acc0.03155906211801311, rmse7331.007261363093), (@17, #61, acc0.02233581509056562, rmse525623516.7538012), (@26, #68, acc0.04633848205356151, rmse568.7300350440482), (@47, #80, acc0.06711856872985887, rmse93.2925564397156), (@73, #89, acc0.07623069229914435, rmse99.75308647483192), (@87, #91, acc0.09401044560506723, rmse19.67716063313079), (@98, #92, acc0.09223247027447494, rmse29.20571038641155), (@127, #98, acc0.0857873097010779, rmse65.8895983879877), (@208, #114, acc0.09589954439382153, rmse68.13995936637478), (@275, #122, acc0.09212134681631293, rmse66.21471115818238), (@290, #122, acc0.12112456939659962, rmse8.42381321251931), (@349, #127, acc0.12390265585065008, rmse12.524305059062044), (@409, #131, acc0.1265696188465385, rmse10.204177485618327), (@514, #139, acc0.12990332259139906, rmse8.600491916696487), (@581, #142, acc0.1390154461606845, rmse7.028079677321668), (@738, #151, acc0.15712856984109347, rmse4.021658853549524), (@912, #159, acc0.1887987554172686, rmse1.9980273781879503), (@1100, #166, acc0.18479831092343593, rmse1.8617373688238612), (@1273, #171, acc0.18302033559284364, rmse2.1765013966836664), (@1368, #172, acc0.19735526169574397, rmse1.6953796436061748), (@1702, #182, acc0.22524724969441048, rmse1.320664686606779), (@2009, #189, acc0.24791643515946216, rmse0.8988985972682166), (@2290, #194, acc0.2905878430936771, rmse0.5095414369061855), (@2442, #195, acc0.2973663740415602, rmse0.4741091026993678), (@2930, #204, acc0.2945882875875097, rmse0.5337080727844224), (@3354, #210, acc0.3257028558728748, rmse0.43361578820319424), (@3560, #211, acc0.3325925102789199, rmse0.397786939261076), (@4041, #217, acc0.3307034114901656, rmse0.3804977950679364), (@4573, #223, acc0.3611512390265585, rmse0.3438037987275487), (@5671, #236, acc0.3535948438715413, rmse0.3753177506159319), (@6396, #242, acc0.3821535726191799, rmse0.3015715973302058), (@7305, #249, acc0.41037893099233247, rmse0.27573618417065826), (@8107, #254, acc0.4296032892543616, rmse0.25943211279658474), (@8875, #258, acc0.4432714746082898, rmse0.22788664466045222), (@10180, #266, acc0.4716079564396044, rmse0.21407369594367592), (@11368, #272, acc0.47127458606511835, rmse0.2092645179944743), (@12359, #276, acc0.46016224024891655, rmse0.2136287438355697), (@13273, #279, acc0.49483275919546615, rmse0.1963743834663485), (@15936, #292, acc0.48238693188132015, rmse0.20115725673708548), (@17451, #297, acc0.48505389487720857, rmse0.20334474955687215), (@19492, #304, acc0.48872096899655515, rmse0.19758453957012584), (@20382, #305, acc0.4972774752750306, rmse0.19552132422038718), (@20856, #305, acc0.506500722302478, rmse0.1922598446227351), (@22456, #309, acc0.5081675741749083, rmse0.19411440763321303), (@24363, #314, acc0.5256139571063452, rmse0.18258784431980465), (@24893, #314, acc0.5450605622846983, rmse0.1705695699322238), (@26147, #316, acc0.5425047227469719, rmse0.17231266583852756), (@27966, #320, acc0.5475052783642627, rmse0.17240220960549668), (@30202, #325, acc0.5443938215357262, rmse0.17314173599360105), (@34389, #336, acc0.5417268585398377, rmse0.17144933494826542), (@37390, #342, acc0.5606178464273808, rmse0.1630435363046498), (@38853, #343, acc0.5723969329925547, rmse0.1559818732849078), (@43726, #353, acc0.5745082786976331, rmse0.1568659143253188), ",result_20200908T095228731525_wfa0_a5_d15MPRto43200a5tol01.zip
0.01,1,5,15,MP,MP,2.88E+00,0%,,,43242,1,1,0,0,43241,"(@0, #1, acc0.002444716079564396, rmse2.87693744692766), ",result_20200908T092221715913_wfa1_a5_d15MPMPto43200a5tol001.zip
0.01,1,5,15,MP,R,6.02E+11,4%,,,43235,378,43,5370,37850,0,"(@0, #1, acc0.00055561729081009, rmse1154370.1604204408), (@0, #5, acc0.004556061784642738, rmse57512.15253286849), (@0, #18, acc0.008000888987665296, rmse254902265.07050663), (@0, #31, acc0.008223135903989333, rmse2028030940285471.2), (@3, #44, acc0.00833425936215135, rmse11037156107161.01), (@6, #50, acc0.011223469274363818, rmse781484146505.0249), (@12, #62, acc0.011334592732525836, rmse1.2584791320810144e+20), (@22, #71, acc0.015112790310034449, rmse1.1835186908257541e+17), (@44, #85, acc0.01711301255695077, rmse1343054863826969.8), (@71, #94, acc0.019113234803867098, rmse238455711648527.1), (@119, #106, acc0.022002444716079563, rmse9407945309381222.0), (@155, #110, acc0.022446938548727636, rmse5115975706332540.0), (@186, #112, acc0.022669185465051672, rmse350591374257435.25), (@242, #119, acc0.02389154350483387, rmse547284195621.3576), (@281, #121, acc0.02389154350483387, rmse376828324056.51776), (@423, #139, acc0.02544727191910212, rmse5889887901085.158), (@532, #146, acc0.02622513612623625, rmse1099003656037855.6), (@639, #151, acc0.027447494166018445, rmse8.264217977658688e+16), (@803, #158, acc0.02766974108234248, rmse1914037798907284.8), (@990, #166, acc0.02844760528947661, rmse3362699166024.2334), (@1239, #175, acc0.029669963329258805, rmse5438941010439.307), (@1486, #181, acc0.02989221024558284, rmse1686025864790.5955), (@1927, #195, acc0.029781086787420825, rmse3255221023041.778), (@2502, #209, acc0.03000333370374486, rmse363783438743.3447), (@3176, #222, acc0.03111456828536504, rmse51095199839068.37), (@4051, #236, acc0.03289254361595733, rmse5998087077.269493), (@4811, #244, acc0.03178130903433715, rmse3889778922885083.0), (@5473, #249, acc0.03244804978330926, rmse6.466887404859274e+21), (@6943, #265, acc0.033670407823091456, rmse4254098060549.98), (@7560, #267, acc0.03567063007000778, rmse545915343232.2168), (@8069, #268, acc0.03622624736081787, rmse61297295512.49811), (@9768, #281, acc0.03544838315368374, rmse9101368386765.514), (@12004, #296, acc0.03544838315368374, rmse1150684047034102.0), (@13072, #299, acc0.036448494277141905, rmse43549068228.09906), (@15905, #313, acc0.038226469607734195, rmse3304921181296.552), (@19305, #328, acc0.038226469607734195, rmse73138375164465.0), (@20901, #331, acc0.04056006222913657, rmse67865262267.95746), (@23306, #337, acc0.04167129681075675, rmse46595298697.86854), (@24524, #338, acc0.04156017335259473, rmse67333961996.304436), (@29600, #354, acc0.04167129681075675, rmse20024889944117.586), (@33951, #364, acc0.040893432603622624, rmse23441931894.24653), (@35956, #366, acc0.043227025225025, rmse5125466033.917851), (@41542, #378, acc0.04278253139237693, rmse601849159590.1978), ",result_20200908T120623796060_wfa1_a5_d15MPRto43200a5tol001.zip
0.1,1,5,15,MP,MP,2.88E+00,3%,,,43324,1,1,0,42052,1271,"(@0, #1, acc0.026891876875208356, rmse2.87693744692766), ",result_20200908T092347272447_wfa1_a5_d15MPMPto43200a5tol01.zip
0.1,1,5,15,MP,R,1.05E-01,72%,,,43518,339,61,7126,36382,0,"(@0, #1, acc0.00055561729081009, rmse1154370.1604204408), (@0, #5, acc0.011223469274363818, rmse3284.918715547005), (@0, #18, acc0.012445827314146016, rmse2506700.542680634), (@1, #30, acc0.027225247249694412, rmse7089.3179762904165), (@2, #38, acc0.029336592954772752, rmse1130.3312855419022), (@5, #45, acc0.027447494166018445, rmse22709.53413216113), (@11, #55, acc0.06122902544727192, rmse52.55367817295427), (@18, #62, acc0.04944993888209801, rmse107.49935865516795), (@27, #68, acc0.07867540837870875, rmse24.238116293305723), (@41, #75, acc0.10045560617846427, rmse6.159205423021873), (@68, #86, acc0.11301255695077231, rmse7.057122531430907), (@83, #89, acc0.1024558284253806, rmse14.891653925651692), (@96, #91, acc0.11179019891099011, rmse10.64695286127101), (@114, #94, acc0.1259028780975664, rmse6.188460459191632), (@174, #107, acc0.1597955328369819, rmse1.4883477336222992), (@204, #110, acc0.17979775530614514, rmse1.0855999480981449), (@255, #116, acc0.19024336037337483, rmse1.0188295090945982), (@294, #119, acc0.2369152128014224, rmse0.6278275534027253), (@385, #128, acc0.21346816312923658, rmse1.0918335154300194), (@535, #140, acc0.21024558284253805, rmse1.0167102488765078), (@681, #148, acc0.25202800311145684, rmse0.6293153123461316), (@918, #159, acc0.24847205245027226, rmse0.6666483314764194), (@1125, #166, acc0.2739193243693744, rmse0.5094618714449543), (@1242, #168, acc0.3072563618179798, rmse0.40960700824541335), (@1416, #172, acc0.3230358928769863, rmse0.3744946879035308), (@1659, #178, acc0.351927991999111, rmse0.3146293278063353), (@1897, #183, acc0.3360373374819424, rmse0.3521874875197484), (@2236, #190, acc0.3658184242693633, rmse0.3092658901746429), (@2386, #191, acc0.3921546838537615, rmse0.2807421045651822), (@2781, #198, acc0.40960106678519836, rmse0.2544780680227384), (@3383, #208, acc0.4267140793421491, rmse0.24140543938772474), (@3802, #213, acc0.44304922769196575, rmse0.23254819223157353), (@4263, #218, acc0.4771641293477053, rmse0.2016933844050452), (@4896, #225, acc0.4856095121680187, rmse0.19807688828559217), (@5455, #230, acc0.5047227469718858, rmse0.18967616766431603), (@5917, #233, acc0.5263918213134793, rmse0.1763395845302586), (@6839, #241, acc0.5373930436715191, rmse0.17158685256609635), (@7876, #249, acc0.5446160684520502, rmse0.17016708017125298), (@8294, #250, acc0.5545060562284698, rmse0.1666390153582097), (@8928, #253, acc0.5499499944438271, rmse0.16567928603467752), (@9721, #257, acc0.555728414268252, rmse0.16191653163483782), (@10916, #264, acc0.5702855872874764, rmse0.15494947816092505), (@12260, #271, acc0.5918435381709078, rmse0.14748915735099832), (@13739, #278, acc0.6068452050227803, rmse0.14123682034305352), (@14719, #281, acc0.6198466496277364, rmse0.13519591579570514), (@15568, #283, acc0.6202911434603845, rmse0.13544558382812116), (@16473, #285, acc0.6258473163684853, rmse0.13238104103661727), (@17205, #286, acc0.6364040448938771, rmse0.12956885737821747), (@18487, #290, acc0.6467385265029447, rmse0.12696852661899155), (@20065, #295, acc0.6617401933548172, rmse0.12277756942687898), (@21728, #300, acc0.6695188354261584, rmse0.11943273696914287), (@23758, #306, acc0.6706300700077786, rmse0.11990112487180649), (@25224, #309, acc0.6781864651627959, rmse0.11710789960124507), (@26234, #310, acc0.6784087120791199, rmse0.1158175006201791), (@28047, #314, acc0.6888543171463496, rmse0.11323368106241452), (@29708, #317, acc0.6978553172574731, rmse0.11152914053688553), (@32313, #323, acc0.7026336259584398, rmse0.10934689481321733), (@35087, #329, acc0.704078230914546, rmse0.10961658871105126), (@37407, #333, acc0.7085231692410268, rmse0.10889798013132392), (@40567, #339, acc0.7186354039337705, rmse0.10640491064907728), (@41370, #339, acc0.7214134903878209, rmse0.10526901735532919), ",result_20200908T102733531615_wfa1_a5_d15MPRto43200a5tol01.zip
0.01,2,5,15,MP,MP,1.90E+00,1%,,,43230,1,1,0,1,43229,"(@0, #1, acc0.005333925991776864, rmse1.9039751792708566), ",result_20200908T092212559119_wfa2_a5_d15MPMPto43200a5tol001.zip
0.01,2,5,15,MP,R,2.84E+14,4%,,,43399,378,42,5634,37749,0,"(@0, #1, acc0.00055561729081009, rmse31573.3677762385), (@0, #5, acc0.004778308700966774, rmse735.9738660968447), (@0, #18, acc0.007000777864207134, rmse185221839377698.7), (@0, #31, acc0.007556395155017224, rmse4.1712590375671336e+16), (@3, #44, acc0.008112012445827314, rmse205151573743634.28), (@5, #50, acc0.01055672852539171, rmse7.711760538897856e+16), (@12, #62, acc0.010778975441715747, rmse2.04034312332884e+17), (@21, #71, acc0.011223469274363818, rmse2.855430365772243e+19), (@42, #86, acc0.013779308812090232, rmse2.9870191947528533e+25), (@65, #94, acc0.014890543393710412, rmse6.82578513105782e+21), (@101, #105, acc0.017446382931436827, rmse390661339374357.06), (@134, #110, acc0.018113123680408936, rmse1.642910283220985e+24), (@163, #112, acc0.02066896321813535, rmse3589568247425642.5), (@211, #119, acc0.020780086676297365, rmse6.291558773963578e+18), (@336, #137, acc0.022669185465051672, rmse1386355638809120.0), (@438, #144, acc0.02289143238137571, rmse9.314928736633196e+19), (@535, #149, acc0.024891654628292032, rmse5.282962936564231e+20), (@668, #157, acc0.025225025002778085, rmse8.064009227348034e+21), (@806, #163, acc0.02555839537726414, rmse1.0913676188290351e+19), (@1003, #172, acc0.027003000333370376, rmse3.784476446785147e+17), (@1177, #177, acc0.02766974108234248, rmse6.158151253788829e+16), (@1589, #193, acc0.028003111456828537, rmse3575072125721901.5), (@2069, #208, acc0.028558728747638627, rmse2615105692239329.5), (@2557, #218, acc0.028225358373152574, rmse307358622981692.3), (@3391, #233, acc0.02955883987109679, rmse1.1068651895061364e+22), (@4073, #241, acc0.03055895099455495, rmse14027116618419.832), (@4757, #247, acc0.03167018557617513, rmse1.7526460826443293e+17), (@5999, #261, acc0.03267029669963329, rmse8.403359427528329e+17), (@6473, #262, acc0.03322591399044338, rmse4.782766841690123e+19), (@8158, #275, acc0.03422602511390154, rmse219885273268326.56), (@10364, #291, acc0.03544838315368374, rmse3.008512122226721e+17), (@11706, #296, acc0.03622624736081787, rmse934785136708788.6), (@13747, #306, acc0.03600400044449383, rmse1499341407820122.0), (@16999, #322, acc0.03589287698633181, rmse5.518860749162679e+18), (@18727, #326, acc0.03711523502611401, rmse36546884428835.87), (@21309, #334, acc0.03755972885876208, rmse49321770348413.805), (@22744, #336, acc0.0388932103567063, rmse1098017527982076.2), (@26901, #351, acc0.03844871652405823, rmse1.0691945160238102e+17), (@31563, #364, acc0.039559951105678406, rmse1186343995729.5203), (@33547, #366, acc0.04033781531281253, rmse3097334333816.535), (@38730, #378, acc0.040893432603622624, rmse283973798765060.75), (@43399, #386, acc0.04178242026891877, rmse2383696500865.365), ",result_20200908T094205231662_wfa2_a5_d15MPRto43200a5tol001.zip
0.1,2,5,15,MP,MP,1.90E+00,5%,,,43478,1,1,0,32898,10579,"(@0, #1, acc0.04789421046782976, rmse1.9039751792708566), ",result_20200908T092624786436_wfa2_a5_d15MPMPto43200a5tol01.zip
0.1,2,5,15,MP,R,1.65E-01,55%,,,43480,352,55,5897,37573,0,"(@0, #1, acc0.000666740748972108, rmse31573.3677762385), (@0, #5, acc0.004222691410156684, rmse2797130687.6182604), (@0, #18, acc0.013445938437604178, rmse101127667.5238085), (@1, #30, acc0.013112568063118125, rmse62955594.9899932), (@3, #41, acc0.01889098788754306, rmse60546.08169872069), (@6, #46, acc0.03144793865985109, rmse1902.2313877177), (@15, #59, acc0.02322480275586176, rmse285422.12670502265), (@25, #67, acc0.0357817535281698, rmse932.3183088429976), (@46, #78, acc0.043227025225025, rmse4209.126869275874), (@67, #85, acc0.0420046671852428, rmse3969.1657294250513), (@98, #94, acc0.05789532170241138, rmse337.8469432801565), (@122, #98, acc0.05833981553505945, rmse331.7759164087422), (@129, #98, acc0.06711856872985887, rmse95.74539107719076), (@169, #105, acc0.0796755195021669, rmse34.93784927174055), (@259, #119, acc0.08712079119902211, rmse38.410888584057034), (@315, #124, acc0.10256695188354262, rmse12.545633961070584), (@361, #127, acc0.10501166796310701, rmse13.000336831371715), (@422, #131, acc0.10901211245693966, rmse7.507985336938296), (@508, #137, acc0.13434826091787977, rmse4.863129035497219), (@608, #143, acc0.1425713968218691, rmse4.2607160461859195), (@694, #147, acc0.1333481497944216, rmse5.21314030923466), (@896, #158, acc0.14979442160240028, rmse3.509244934576177), (@1119, #167, acc0.17001889098788756, rmse1.7091826659160285), (@1316, #173, acc0.19613290365596178, rmse1.2128013489000782), (@1768, #187, acc0.20157795310590065, rmse1.1772218389477218), (@1926, #189, acc0.20657850872319147, rmse1.087035618997273), (@2417, #200, acc0.22558062006889654, rmse0.9725776301264079), (@2618, #202, acc0.2321369041004556, rmse0.9177815942912191), (@2960, #207, acc0.2462495832870319, rmse0.7679110544404288), (@3757, #220, acc0.24458273141460163, rmse0.7370578617866821), (@3990, #221, acc0.2666962995888432, rmse0.6237638511610526), (@4601, #228, acc0.2858095343927103, rmse0.5092324297073516), (@5368, #236, acc0.28669852205800644, rmse0.4888929484201805), (@6060, #242, acc0.2833648183131459, rmse0.5256388374425414), (@6906, #249, acc0.3038115346149572, rmse0.5105052858061286), (@7670, #254, acc0.34281586842982553, rmse0.3704748661587688), (@8410, #258, acc0.3722635848427603, rmse0.3202989116360772), (@9075, #261, acc0.3942660295588399, rmse0.3017644623771742), (@10250, #268, acc0.4106011779086565, rmse0.2822472331213513), (@11559, #275, acc0.42004667185242806, rmse0.2656792302967252), (@13011, #282, acc0.4149349927769752, rmse0.27760122871339205), (@13652, #283, acc0.43060340037781974, rmse0.26300646501051417), (@15298, #290, acc0.4343815979553284, rmse0.2523110982637392), (@17115, #297, acc0.44227136348483165, rmse0.24251237390969121), (@18282, #300, acc0.47338593177019667, rmse0.20837919199666163), (@19301, #302, acc0.49349927769752194, rmse0.19946634009911196), (@20558, #305, acc0.48305367263029225, rmse0.20378605245723716), (@21434, #306, acc0.4901655739526614, rmse0.20120324351526236), (@22528, #308, acc0.4980553394821647, rmse0.19449817855445709), (@24589, #314, acc0.5105011667963107, rmse0.1882821197465214), (@26834, #320, acc0.524613845982887, rmse0.17996355805004577), (@30383, #330, acc0.5317257473052561, rmse0.17558646581144569), (@36411, #346, acc0.5105011667963107, rmse0.18702645707486235), (@37890, #347, acc0.5282809201022336, rmse0.17785435826312207), (@40832, #352, acc0.5465051672408046, rmse0.16547969699875015), ",result_20200908T102814231655_wfa2_a5_d15MPRto43200a5tol01.zip
0.01,3,5,15,MP,MP,2.93E+00,0%,,,43311,1,1,0,0,43311,"(@0, #1, acc0.0035559506611845763, rmse2.933975614462613), ",result_20200908T092330575876_wfa3_a5_d15MPMPto43200a5tol001.zip
0.01,3,5,15,MP,R,7.87E+11,4%,,,43329,378,43,5587,37723,0,"(@0, #1, acc0.00055561729081009, rmse1538255.3046331783), (@0, #5, acc0.003778197577508612, rmse884309259413.0602), (@0, #17, acc0.007334148238693188, rmse5.993372897728263e+18), (@0, #30, acc0.007445271696855206, rmse1.9069045220515233e+18), (@3, #43, acc0.008667629736637403, rmse292016040141.5128), (@5, #48, acc0.0111123458162018, rmse2425464893684.761), (@11, #59, acc0.012112456939659962, rmse12333003403.748894), (@20, #68, acc0.011890210023335927, rmse8200923080356.454), (@40, #82, acc0.015112790310034449, rmse3.932273921380043e+20), (@63, #91, acc0.01711301255695077, rmse3533919371828272.5), (@105, #103, acc0.018668740971219025, rmse2960034202303036.0), (@136, #107, acc0.01944660517835315, rmse7403783943650208.0), (@162, #109, acc0.020224469385487276, rmse555820630144876.94), (@205, #115, acc0.023113679297699745, rmse3342609713898.64), (@239, #117, acc0.02289143238137571, rmse831968011180.8522), (@355, #134, acc0.022780308923213692, rmse2641748239129008.5), (@451, #141, acc0.02289143238137571, rmse252269588688963.75), (@540, #145, acc0.025780642293588178, rmse1.6573522891001866e+17), (@675, #153, acc0.02622513612623625, rmse1725620189512.5105), (@842, #161, acc0.024891654628292032, rmse2365170834563.0283), (@1043, #170, acc0.026447383042560283, rmse1.063805321336758e+16), (@1216, #175, acc0.025002778086454052, rmse4.590408039692252e+16), (@1611, #191, acc0.02511390154461607, rmse8.394034044524113e+17), (@2122, #206, acc0.025891765751750194, rmse1559516066817208.0), (@2711, #219, acc0.02989221024558284, rmse1.455904018830509e+18), (@3488, #232, acc0.03000333370374486, rmse3794933382122424.5), (@4131, #239, acc0.03111456828536504, rmse18695683873563.43), (@4783, #245, acc0.03155906211801311, rmse4929496646227.162), (@6040, #260, acc0.03255917324147128, rmse5448908292201.8125), (@6598, #262, acc0.03278142015779531, rmse4.843116326866335e+18), (@7076, #263, acc0.03311479053228136, rmse1127695647385038.2), (@8570, #276, acc0.03433714857206356, rmse1428441240340.3467), (@10688, #292, acc0.03567063007000778, rmse1888719136627.9568), (@11946, #297, acc0.03600400044449383, rmse6915776986205471.0), (@14387, #310, acc0.03689298810978998, rmse1.981621474701761e+17), (@17710, #326, acc0.03722635848427603, rmse374238081522466.94), (@19780, #331, acc0.03855983998222025, rmse1.2596660008984917e+17), (@22367, #338, acc0.04067118568729859, rmse313656822617.21735), (@23933, #340, acc0.04033781531281253, rmse49519180002.056335), (@28476, #354, acc0.0401155683964885, rmse12473229024040.346), (@33381, #367, acc0.0401155683964885, rmse50996651080107.81), (@35142, #368, acc0.042338037559728856, rmse104840954331020.25), (@39903, #378, acc0.041004556061784644, rmse786686503578.1912), ",result_20200908T130545812108_wfa3_a5_d15MPRto43200a5tol001.zip
0.1,3,5,15,MP,MP,1.19E-01,63%,,,43690,328,43,7880,17089,18694,"(@0, #1, acc0.028558728747638627, rmse2.933975614462613), (@22712, #328, acc0.6252916990776753, rmse0.11921873755689705), (@23098, #328, acc0.6252916990776753, rmse0.11921873755689687), (@23490, #328, acc0.6252916990776753, rmse0.1192187375568968), (@23888, #328, acc0.6252916990776753, rmse0.11921873755689681), (@24294, #328, acc0.6252916990776753, rmse0.11921873755689666), (@24701, #328, acc0.6252916990776753, rmse0.11921873755689666), (@25112, #328, acc0.6252916990776753, rmse0.11921873755689637), (@25526, #328, acc0.6252916990776753, rmse0.11921873755689642), (@25948, #328, acc0.6252916990776753, rmse0.1192187375568943), (@26914, #328, acc0.6252916990776753, rmse0.11921752561675834), (@27345, #328, acc0.6252916990776753, rmse0.11921752561675834), (@27782, #328, acc0.6252916990776753, rmse0.11921752561675825), (@28228, #328, acc0.6252916990776753, rmse0.1191922592669236), (@28675, #328, acc0.6252916990776753, rmse0.11919225926692356), (@29128, #328, acc0.6252916990776753, rmse0.11919225926692335), (@29589, #328, acc0.6252916990776753, rmse0.11919225926692292), (@30058, #328, acc0.6252916990776753, rmse0.11919225926692277), (@30534, #328, acc0.6252916990776753, rmse0.1191922592669227), (@31011, #328, acc0.6252916990776753, rmse0.1191922592669227), (@31497, #328, acc0.6252916990776753, rmse0.11919225926692269), (@31989, #328, acc0.6252916990776753, rmse0.11919225926692276), (@32489, #328, acc0.6252916990776753, rmse0.11919225926692302), (@32998, #328, acc0.6252916990776753, rmse0.11918657602931847), (@33515, #328, acc0.6252916990776753, rmse0.11918657602931847), (@34034, #328, acc0.6252916990776753, rmse0.11918657602931908), (@34561, #328, acc0.6252916990776753, rmse0.11918657602931867), (@35096, #328, acc0.6252916990776753, rmse0.11918657602931874), (@35636, #328, acc0.6252916990776753, rmse0.11918657602931866), (@36181, #328, acc0.6251805756195132, rmse0.11917135570643238), (@36727, #328, acc0.6251805756195132, rmse0.11917135570643238), (@37282, #328, acc0.6251805756195132, rmse0.1191713557064323), (@37838, #328, acc0.6251805756195132, rmse0.1191713557064323), (@38396, #328, acc0.6251805756195132, rmse0.1191713557064323), (@38961, #328, acc0.6251805756195132, rmse0.11917135570643234), (@39530, #328, acc0.6251805756195132, rmse0.11917135570643225), (@40104, #328, acc0.6251805756195132, rmse0.11917135570643217), (@40685, #328, acc0.6251805756195132, rmse0.11917135570643217), (@41273, #328, acc0.6251805756195132, rmse0.1191713557064318), (@41868, #328, acc0.6251805756195132, rmse0.11917135570643353), (@42469, #328, acc0.6251805756195132, rmse0.11917135570643292), (@43079, #328, acc0.6251805756195132, rmse0.11916997998781954), (@43690, #328, acc0.6251805756195132, rmse0.11916997998781954), ",result_20200908T095258271548_wfa3_a5_d15MPMPto43200a5tol01.zip
0.1,3,5,15,MP,R,9.94E-02,74%,,,43307,338,62,7827,35468,0,"(@0, #1, acc0.000666740748972108, rmse1538255.3046331783), (@0, #5, acc0.009334370485609512, rmse27699949.629467797), (@0, #18, acc0.024891654628292032, rmse222.6144469673979), (@1, #31, acc0.014112679186576287, rmse19861743.14830429), (@4, #44, acc0.022669185465051672, rmse30215.287906698555), (@8, #49, acc0.03055895099455495, rmse7058.825803535241), (@18, #61, acc0.03222580286698522, rmse109000.26637159949), (@30, #69, acc0.039559951105678406, rmse2143.500503013499), (@54, #80, acc0.05222802533614846, rmse2722.6785449917475), (@72, #85, acc0.08112012445827314, rmse34.99526744464285), (@111, #95, acc0.09089898877653073, rmse27.155682814079956), (@133, #98, acc0.09889987776419602, rmse17.449602143567407), (@149, #99, acc0.09612179131014557, rmse24.168889288841505), (@170, #101, acc0.09334370485609512, rmse24.532581779669613), (@247, #113, acc0.1376819646627403, rmse2.952707475803196), (@299, #118, acc0.14290476719635514, rmse3.4476700503528477), (@376, #125, acc0.14090454494943883, rmse3.2997886482598475), (@420, #127, acc0.16957439715523948, rmse1.741612402576425), (@506, #133, acc0.185242804756084, rmse1.2073876487572803), (@617, #140, acc0.16812979219913324, rmse1.7372018176462751), (@764, #148, acc0.19913323702633626, rmse1.1401440784645958), (@944, #156, acc0.25647294143793753, rmse0.6884403155125335), (@1077, #160, acc0.28614290476719634, rmse0.47311572006853153), (@1361, #170, acc0.3079231025669519, rmse0.4388020844792189), (@1647, #178, acc0.2981442382486943, rmse0.4923268256023423), (@1822, #181, acc0.3072563618179798, rmse0.4328046413440228), (@2177, #189, acc0.33659295477275253, rmse0.36992862409251237), (@2475, #194, acc0.37659739971107903, rmse0.29946409739224583), (@2852, #200, acc0.41993554839426606, rmse0.2510941024167824), (@3474, #210, acc0.43038115346149575, rmse0.24663423883105368), (@4154, #219, acc0.4272696966329592, rmse0.24754698751264856), (@4734, #225, acc0.46949661073452603, rmse0.21164051478351026), (@5085, #227, acc0.4966107345260585, rmse0.1957185739234677), (@5892, #235, acc0.4770530058895433, rmse0.2094307754785243), (@6554, #240, acc0.5046116235137238, rmse0.19261724032548638), (@7090, #243, acc0.5155017224136015, rmse0.18539099919671947), (@7945, #249, acc0.5401711301255695, rmse0.17201894005461116), (@9093, #257, acc0.5191687965329481, rmse0.1795550648764922), (@10026, #262, acc0.5458384264918325, rmse0.1655764246441716), (@11038, #267, acc0.5745082786976331, rmse0.15414039249671602), (@12005, #271, acc0.5880653405933993, rmse0.14717687103475957), (@12585, #272, acc0.5931770196688521, rmse0.1442998640100369), (@13182, #273, acc0.5949549949994444, rmse0.14431849178586986), (@14227, #277, acc0.5898433159239915, rmse0.1448342783356497), (@15018, #279, acc0.5872874763862651, rmse0.14344686751042116), (@16518, #285, acc0.6089565507278587, rmse0.13507841222605224), (@17590, #288, acc0.623735970663407, rmse0.13024336792459168), (@17978, #288, acc0.6264029336592954, rmse0.1299525525155987), (@20095, #296, acc0.6329592176908545, rmse0.12955825103190877), (@20944, #297, acc0.6364040448938771, rmse0.12829190983783523), (@21400, #297, acc0.6455161684631626, rmse0.12593874604659433), (@22711, #300, acc0.6615179464384932, rmse0.11861529274330665), (@24561, #305, acc0.6742971441271253, rmse0.1161536982331304), (@26278, #309, acc0.6751861317924214, rmse0.11582185075609537), (@28657, #315, acc0.6938548727636404, rmse0.11263399097721977), (@32682, #326, acc0.691743527058562, rmse0.11178672258326644), (@33970, #327, acc0.703633737081898, rmse0.11011781187241111), (@34662, #327, acc0.7043004778308701, rmse0.10971005992081882), (@36285, #329, acc0.7076341815757307, rmse0.10855645306786206), (@39313, #335, acc0.7353039226580731, rmse0.10177493833991581), (@41121, #337, acc0.7378597621957995, rmse0.1010897214137393), (@42599, #338, acc0.7421935770641183, rmse0.0994414739948716), ",result_20200908T103336584822_wfa3_a5_d15MPRto43200a5tol01.zip
0.01,4,5,15,MP,MP,1.67E+00,1%,,,43272,1,1,0,5,43267,"(@0, #1, acc0.005445049449938882, rmse1.6659103978800456), ",result_20200908T092254283509_wfa4_a5_d15MPMPto43200a5tol001.zip
0.01,4,5,15,MP,R,2.42E+11,4%,,,43348,377,43,6074,37256,0,"(@0, #1, acc0.00055561729081009, rmse283236.4823895163), (@0, #5, acc0.004222691410156684, rmse8956484.014713118), (@0, #18, acc0.007334148238693188, rmse50110436799.840546), (@0, #31, acc0.008000888987665296, rmse2394011044.838963), (@3, #44, acc0.007889765529503278, rmse1.2846899715939626e+21), (@5, #50, acc0.010334481609067674, rmse110213019637898.05), (@12, #62, acc0.011334592732525836, rmse507868557759422.5), (@21, #71, acc0.011556839648849872, rmse471209888662319.4), (@44, #86, acc0.014557173019224358, rmse36659872411915.97), (@67, #94, acc0.015446160684520501, rmse2330236777823.5234), (@106, #105, acc0.016890765640626738, rmse1.0793090590720527e+18), (@140, #110, acc0.01777975330592288, rmse440295305354860.56), (@169, #112, acc0.019002111345705078, rmse2.8863017482748496e+16), (@219, #119, acc0.020224469385487276, rmse6426409392719.702), (@345, #137, acc0.021891321257917547, rmse7.68803063756481e+20), (@443, #144, acc0.02289143238137571, rmse2.600520311585155e+20), (@537, #149, acc0.02444716079564396, rmse2.3423163034254203e+20), (@685, #157, acc0.025225025002778085, rmse2024162146797471.5), (@835, #163, acc0.025780642293588178, rmse55123645058649.2), (@1042, #172, acc0.026558506500722303, rmse127399154624904.77), (@1223, #177, acc0.027003000333370376, rmse5.351798261658777e+18), (@1624, #193, acc0.026891876875208356, rmse828059848370870.4), (@2154, #208, acc0.027225247249694412, rmse283284439773597.75), (@2683, #218, acc0.028225358373152574, rmse1.2707841669130576e+16), (@3516, #233, acc0.028669852205800643, rmse18430917846865.777), (@4249, #241, acc0.030336704078230914, rmse1812991569645.043), (@4935, #247, acc0.03122569174352706, rmse16950961549048.248), (@6258, #261, acc0.03178130903433715, rmse3340269817237.5205), (@6751, #262, acc0.03167018557617513, rmse4675387487569.306), (@7249, #263, acc0.03255917324147128, rmse5943627602476.904), (@8726, #275, acc0.032003555950661185, rmse4436557835826223.5), (@10872, #291, acc0.03444827203022558, rmse2894908220239.9243), (@12209, #296, acc0.03389265473941549, rmse101486556608552.31), (@14282, #306, acc0.035337259695521726, rmse34344940942448.44), (@17407, #322, acc0.0345593954883876, rmse5332623223270937.0), (@19171, #326, acc0.03611512390265585, rmse588630919713168.8), (@21689, #334, acc0.03689298810978998, rmse6700588094520.605), (@23172, #336, acc0.03733748194243805, rmse31987043958777.96), (@27327, #351, acc0.03778197577508612, rmse2549461706356.2744), (@31870, #364, acc0.03722635848427603, rmse3993359791567.718), (@33985, #366, acc0.03855983998222025, rmse320218618869.26794), (@39058, #377, acc0.040782309145460605, rmse241544070684.35217), (@43348, #384, acc0.04189354372708079, rmse1941677616801.0215), ",result_20200908T094141174491_wfa4_a5_d15MPRto43200a5tol001.zip
0.1,4,5,15,MP,MP,1.67E+00,5%,,,43269,1,1,0,42784,485,"(@0, #1, acc0.04500500055561729, rmse1.6659103978800456), ",result_20200908T092252415309_wfa4_a5_d15MPMPto43200a5tol01.zip
0.1,4,5,15,MP,R,1.18E-01,67%,,,43392,346,60,6855,36527,0,"(@0, #1, acc0.000666740748972108, rmse283236.4823895163), (@0, #5, acc0.01833537059673297, rmse97.20961355382705), (@0, #17, acc0.012668074230470052, rmse11478665.10265814), (@1, #30, acc0.017446382931436827, rmse2525620.453918074), (@4, #42, acc0.02455828425380598, rmse24085.138633213155), (@6, #46, acc0.021891321257917547, rmse156355.65118985387), (@14, #56, acc0.02611401266807423, rmse88208.85787218591), (@22, #63, acc0.048560951216801866, rmse189.36998102740546), (@41, #75, acc0.07356372930325591, rmse28.478692313024936), (@56, #80, acc0.08723191465718413, rmse10.674752686838865), (@86, #90, acc0.1185687298588732, rmse6.2846833826734825), (@98, #91, acc0.14523835981775754, rmse2.9906724146990413), (@151, #103, acc0.14279364373819314, rmse4.330588987133228), (@193, #109, acc0.15401711301255694, rmse2.5631900478348393), (@225, #112, acc0.16501833537059674, rmse2.1996385745346063), (@287, #119, acc0.18068674297144127, rmse1.8760254226028517), (@337, #123, acc0.20824536059562174, rmse1.257303990496635), (@393, #127, acc0.22669185465051672, rmse1.1142038595725239), (@529, #138, acc0.22880320035559507, rmse1.0448894660908772), (@680, #147, acc0.24958328703189242, rmse0.8121948134704462), (@832, #154, acc0.2551394599399933, rmse0.7392903201035009), (@1108, #166, acc0.24036004000444494, rmse0.8734152012191059), (@1260, #170, acc0.26080675630625627, rmse0.7468488356085026), (@1403, #173, acc0.2773641515723969, rmse0.6197146840150151), (@1668, #180, acc0.2989221024558284, rmse0.5108868705355437), (@1728, #180, acc0.3072563618179798, rmse0.4730052213610626), (@2002, #186, acc0.32925880653405937, rmse0.4250698365858259), (@2239, #190, acc0.3420380042226914, rmse0.3962614975685172), (@2613, #197, acc0.3407045227247472, rmse0.41117081026976904), (@2910, #201, acc0.37393043671519055, rmse0.32859498223351186), (@3228, #205, acc0.38493165907323035, rmse0.31475496478520426), (@3720, #212, acc0.37981997999777756, rmse0.3337028344435618), (@4166, #217, acc0.4092676964107123, rmse0.2761417798671457), (@4293, #217, acc0.41571285698410937, rmse0.2729340896235551), (@4716, #221, acc0.4247138570952328, rmse0.2535432961883301), (@5171, #225, acc0.4404933881542394, rmse0.2481174879317937), (@5595, #228, acc0.48172019113234804, rmse0.2103414567251541), (@6594, #238, acc0.44593843760417823, rmse0.2394327026151208), (@7296, #243, acc0.4759417713079231, rmse0.2067502954513169), (@8162, #249, acc0.49272141349038784, rmse0.1996819590931965), (@9003, #254, acc0.5090565618402044, rmse0.18759978399173097), (@9792, #258, acc0.5095010556728525, rmse0.187881359570162), (@10764, #263, acc0.5252805867318591, rmse0.1751574835509535), (@12653, #274, acc0.5249472163573731, rmse0.18004529448594478), (@13565, #277, acc0.5403933770418935, rmse0.16811409868043403), (@14353, #279, acc0.5446160684520502, rmse0.16500760765048944), (@16172, #287, acc0.5612845871763529, rmse0.1633069957183097), (@17837, #293, acc0.5779531059006556, rmse0.15481117791216695), (@18848, #295, acc0.5993999333259251, rmse0.1454927091480352), (@20740, #301, acc0.6221802422491388, rmse0.13619201634260325), (@22800, #307, acc0.617068563173686, rmse0.13481024577400896), (@25252, #314, acc0.623624847205245, rmse0.13251628389954043), (@27096, #318, acc0.6339593288143127, rmse0.13110604557644223), (@29340, #323, acc0.654072674741638, rmse0.12447887414650068), (@31112, #326, acc0.6586287365262807, rmse0.12490147798675227), (@33883, #332, acc0.660851205689521, rmse0.12314122343111376), (@35227, #333, acc0.6631847983109235, rmse0.12187006729432383), (@37232, #336, acc0.6619624402711413, rmse0.12085408424685967), (@38980, #338, acc0.6688520946771863, rmse0.11865033736085569), (@43021, #346, acc0.6736304033781532, rmse0.11824181420221752), ",result_20200908T103056440359_wfa4_a5_d15MPRto43200a5tol01.zip
0.01,5,5,15,MP,MP,2.58E+00,0%,,,43372,1,1,0,17073,26297,"(@0, #1, acc0.004778308700966774, rmse2.576917473862964), ",result_20200908T092437396501_wfa5_a5_d15MPMPto43200a5tol001.zip
0.01,5,5,15,MP,R,5.48E+12,4%,,,43499,374,43,5197,38285,0,"(@0, #1, acc0.00055561729081009, rmse35633.5070074058), (@0, #5, acc0.004222691410156684, rmse2584813.7374877697), (@0, #17, acc0.00722302478053117, rmse42987778844.66033), (@0, #30, acc0.008778753194799422, rmse633195161980.1742), (@2, #43, acc0.008445382820313369, rmse552837750994.6678), (@5, #48, acc0.011445716190687854, rmse190936433609087.53), (@10, #59, acc0.010445605067229692, rmse4.386879909153935e+17), (@18, #68, acc0.011001222358039782, rmse251942074702976.16), (@39, #83, acc0.016446271807978665, rmse105460105496027.08), (@63, #92, acc0.017335259473274807, rmse1538368007210864.2), (@101, #104, acc0.018668740971219025, rmse753320735779719.2), (@131, #108, acc0.02011334592732526, rmse1727945029998.7551), (@159, #110, acc0.020780086676297365, rmse134052047970853.72), (@204, #116, acc0.021335703967107458, rmse6.342595381834466e+20), (@240, #118, acc0.022113568174241583, rmse32732733965707.08), (@352, #134, acc0.025225025002778085, rmse5.877774491078956e+16), (@451, #141, acc0.025225025002778085, rmse89243648189.74838), (@544, #145, acc0.026558506500722303, rmse419361119292131.25), (@686, #153, acc0.02622513612623625, rmse3.349429373519509e+20), (@855, #161, acc0.02678075341704634, rmse450648236523.2663), (@1060, #170, acc0.02766974108234248, rmse12789987773164.666), (@1246, #175, acc0.028669852205800643, rmse9821321651581.82), (@1620, #187, acc0.029225469496610736, rmse24065878824178.07), (@2121, #202, acc0.030225580620068897, rmse12285538480030.06), (@2682, #213, acc0.031892432492499165, rmse19628792308015.934), (@3437, #227, acc0.03167018557617513, rmse514817649502912.94), (@4054, #234, acc0.03289254361595733, rmse6315198273418.918), (@4758, #240, acc0.033670407823091456, rmse18122813562704.02), (@6172, #255, acc0.03400377819757751, rmse81749309319.22989), (@6742, #257, acc0.034781642404711634, rmse255289584085.9026), (@7213, #258, acc0.035003889321035674, rmse2349942690834.039), (@8590, #269, acc0.034781642404711634, rmse1012050245394.3048), (@10793, #286, acc0.037893099233248136, rmse80009445692.51588), (@12144, #291, acc0.03755972885876208, rmse528225646662.55316), (@14584, #303, acc0.03755972885876208, rmse354533806543.71875), (@17668, #317, acc0.03867096344038227, rmse4924814048038.154), (@19592, #322, acc0.04044893877097455, rmse133239598736.60378), (@22092, #329, acc0.039115457273030334, rmse16416807107.49521), (@23549, #331, acc0.03778197577508612, rmse11421958884.812113), (@28335, #348, acc0.040893432603622624, rmse152674926505.76202), (@33488, #361, acc0.0420046671852428, rmse569078741900.4136), (@35123, #362, acc0.04311590176686299, rmse238026329628.83133), (@40561, #374, acc0.041004556061784644, rmse5477344758266.608), ",result_20200908T123749713280_wfa5_a5_d15MPRto43200a5tol001.zip
0.1,5,5,15,MP,MP,8.38E-02,80%,,,43855,366,72,12713,18194,12890,"(@0, #1, acc0.033781531281253475, rmse2.576917473862964), (@9984, #366, acc0.7996444049338816, rmse0.08401392382583728), (@10190, #366, acc0.7996444049338816, rmse0.08401392382583536), (@10405, #366, acc0.7997555283920436, rmse0.08396977748953076), (@10625, #366, acc0.7997555283920436, rmse0.08396977748952944), (@10851, #366, acc0.7997555283920436, rmse0.08396977748953009), (@11080, #366, acc0.7997555283920436, rmse0.08396977748952991), (@11321, #366, acc0.7997555283920436, rmse0.08396977748952872), (@11571, #366, acc0.7997555283920436, rmse0.08396977748952901), (@11832, #366, acc0.7997555283920436, rmse0.08396977748955338), (@12102, #366, acc0.7997555283920436, rmse0.08397114293716822), (@12380, #366, acc0.7997555283920436, rmse0.08397114293716965), (@12662, #366, acc0.7997555283920436, rmse0.08397114293717013), (@12953, #366, acc0.7997555283920436, rmse0.08397114293717195), (@13250, #366, acc0.7997555283920436, rmse0.0839711429371708), (@13556, #366, acc0.7997555283920436, rmse0.08397114293717166), (@13872, #366, acc0.7997555283920436, rmse0.08397114293717041), (@14193, #366, acc0.7997555283920436, rmse0.08397114293717038), (@14525, #366, acc0.7997555283920436, rmse0.08397114293718061), (@14859, #366, acc0.7997555283920436, rmse0.08397114293718048), (@15203, #366, acc0.7997555283920436, rmse0.08397114293717943), (@15557, #366, acc0.7997555283920436, rmse0.08397114293717893), (@15920, #366, acc0.7997555283920436, rmse0.08397114293718448), (@16292, #366, acc0.7999777753083676, rmse0.08390973479775857), (@16673, #366, acc0.7999777753083676, rmse0.08390973479775816), (@17062, #366, acc0.7999777753083676, rmse0.08390973479776312), (@17459, #366, acc0.7999777753083676, rmse0.08390973479776294), (@17864, #366, acc0.7999777753083676, rmse0.08390973479776151), (@18280, #366, acc0.7999777753083676, rmse0.08390973479776109), (@18697, #366, acc0.7999777753083676, rmse0.083909734797761), (@19124, #366, acc0.7999777753083676, rmse0.08390973479776248), (@19560, #366, acc0.7999777753083676, rmse0.08390973479776248), (@20006, #366, acc0.7999777753083676, rmse0.08390973479776806), (@20461, #366, acc0.7980886765196132, rmse0.08381827797751128), (@20928, #366, acc0.7980886765196132, rmse0.08381827797751001), (@21401, #366, acc0.7980886765196132, rmse0.08381827797751003), (@21885, #366, acc0.7980886765196132, rmse0.08381827797751161), (@22374, #366, acc0.7980886765196132, rmse0.08381827797751162), (@22869, #366, acc0.7980886765196132, rmse0.08381827797751161), (@23374, #366, acc0.7980886765196132, rmse0.08381827797751051), (@23892, #366, acc0.7980886765196132, rmse0.08381827797751223), (@24420, #366, acc0.7980886765196132, rmse0.083818277977512), (@24951, #366, acc0.7980886765196132, rmse0.08381827797751194), (@25491, #366, acc0.7980886765196132, rmse0.08381827797751193), (@26039, #366, acc0.7980886765196132, rmse0.08381827797751114), (@26597, #366, acc0.7980886765196132, rmse0.08381827797751161), (@27163, #366, acc0.7980886765196132, rmse0.08381827797751112), (@27739, #366, acc0.7980886765196132, rmse0.08381827797751029), (@28323, #366, acc0.7980886765196132, rmse0.08381827797751025), (@28919, #366, acc0.7980886765196132, rmse0.08381827797751006), (@29518, #366, acc0.7980886765196132, rmse0.08381827797751006), (@30122, #366, acc0.7980886765196132, rmse0.08381827797751008), (@30734, #366, acc0.7980886765196132, rmse0.08381827797750899), (@31354, #366, acc0.7980886765196132, rmse0.08381827797750908), (@31985, #366, acc0.7980886765196132, rmse0.08381827797750899), (@32619, #366, acc0.7980886765196132, rmse0.08381827797750899), (@33264, #366, acc0.7980886765196132, rmse0.0838182779775087), (@33911, #366, acc0.7980886765196132, rmse0.08381827797750868), (@34569, #366, acc0.7980886765196132, rmse0.08381827797750974), (@35237, #366, acc0.7980886765196132, rmse0.08381827797750106), (@35909, #366, acc0.7980886765196132, rmse0.08381827797750105), (@36582, #366, acc0.7980886765196132, rmse0.08381827797750106), (@37265, #366, acc0.7980886765196132, rmse0.08381827797750101), (@37962, #366, acc0.7980886765196132, rmse0.08381827797750091), (@38666, #366, acc0.7980886765196132, rmse0.08381827797749619), (@39382, #366, acc0.7980886765196132, rmse0.08381827797749615), (@40103, #366, acc0.7980886765196132, rmse0.08381827797749684), (@40836, #366, acc0.7980886765196132, rmse0.08381827797749647), (@41578, #366, acc0.7980886765196132, rmse0.0838182779774965), (@42333, #366, acc0.7980886765196132, rmse0.08381827797747977), (@43091, #366, acc0.7980886765196132, rmse0.08381827797747979), (@43855, #366, acc0.7980886765196132, rmse0.08381827797747979), ",result_20200908T102153474443_wfa5_a5_d15MPMPto43200a5tol01.zip
0.1,5,5,15,MP,R,1.67E-01,57%,,,43416,351,55,6491,36914,0,"(@0, #1, acc0.00055561729081009, rmse35633.5070074058), (@0, #5, acc0.019335481720191134, rmse26.09533223011336), (@0, #18, acc0.010223358150905656, rmse249042983.84189194), (@1, #31, acc0.01722413601511279, rmse2928383.2061539385), (@4, #44, acc0.015335037226358485, rmse1231518.8032195594), (@8, #50, acc0.024780531170130016, rmse63208.7514044345), (@17, #61, acc0.0333370374486054, rmse9249.104212610746), (@27, #68, acc0.04222691410156684, rmse447.9103222280344), (@56, #83, acc0.03311479053228136, rmse159048.34054892886), (@78, #89, acc0.052894766085120566, rmse239.67996671721377), (@119, #99, acc0.07300811201244582, rmse77.68507687274325), (@143, #102, acc0.07300811201244582, rmse57.42642473967722), (@187, #109, acc0.0722302478053117, rmse153.23155322035484), (@218, #112, acc0.07056339593288143, rmse148.4047591054295), (@312, #124, acc0.09889987776419602, rmse34.7469635370016), (@385, #130, acc0.0932325813979331, rmse33.82355259889064), (@431, #132, acc0.11079008778753195, rmse22.56670517066602), (@491, #135, acc0.11312368040893432, rmse14.277512891904697), (@566, #139, acc0.13223691521280143, rmse7.801683251548383), (@715, #148, acc0.1210134459384376, rmse15.768667943446749), (@788, #150, acc0.11812423602622514, rmse21.8601930699445), (@973, #158, acc0.13723747083009225, rmse7.964429918775583), (@1201, #166, acc0.15835092788087565, rmse4.536601410388972), (@1471, #174, acc0.166685187243027, rmse4.76806412848816), (@1673, #178, acc0.20080008889876652, rmse1.8276783189361157), (@1950, #184, acc0.21469052116901877, rmse1.276307779361666), (@2573, #198, acc0.20624513834870542, rmse1.5843768992420602), (@2662, #198, acc0.21713523724858316, rmse1.355983479097918), (@3154, #206, acc0.20791199022113568, rmse1.631040675926347), (@3507, #210, acc0.25936215135015, rmse0.8657494638463286), (@4120, #218, acc0.28547616401822423, rmse0.6275396053482418), (@4885, #227, acc0.29303255917324145, rmse0.5669620337347825), (@5380, #231, acc0.30336704078230914, rmse0.5408035377402272), (@5998, #236, acc0.35281697966440717, rmse0.3909104067182053), (@6939, #244, acc0.35448383153683743, rmse0.3914440178370015), (@7604, #248, acc0.3537059673297033, rmse0.3844020029365952), (@8401, #253, acc0.3603733748194244, rmse0.37699363107329803), (@9837, #263, acc0.38126458495388377, rmse0.3410185819782692), (@10807, #268, acc0.3893765973997111, rmse0.32026705653356996), (@12451, #277, acc0.40904544949438826, rmse0.2944001364815277), (@13666, #282, acc0.42571396821869095, rmse0.27678002597715967), (@15149, #288, acc0.44027114123791533, rmse0.2541116483750233), (@16382, #292, acc0.4739415490610068, rmse0.22633749956827207), (@18271, #299, acc0.4654961662406934, rmse0.22671930509387914), (@20575, #307, acc0.4883875986220691, rmse0.2121205780154561), (@21704, #309, acc0.4841649072119124, rmse0.21533502368911306), (@24319, #317, acc0.5110567840871207, rmse0.20144764546018062), (@27225, #325, acc0.5127236359595511, rmse0.2008414610832735), (@28654, #327, acc0.5232803644849428, rmse0.19300467899291715), (@30961, #332, acc0.5267251916879653, rmse0.19325213131713773), (@33451, #337, acc0.5279475497277475, rmse0.1902370775477933), (@35843, #341, acc0.5438382042449161, rmse0.17823620668958473), (@37240, #342, acc0.5533948216468496, rmse0.17509436042781026), (@39355, #345, acc0.561617957550839, rmse0.16958831715224834), (@42681, #351, acc0.5710634514946105, rmse0.1669663684794499), ",result_20200908T103053468397_wfa5_a5_d15MPRto43200a5tol01.zip
0.01,6,5,15,MP,MP,3.83E+00,0%,,,43290,1,1,0,1,43289,"(@0, #1, acc0.002444716079564396, rmse3.833107769380015), ",result_20200908T092309516048_wfa6_a5_d15MPMPto43200a5tol001.zip
0.01,6,5,15,MP,R,4.51E+08,6%,,,43465,376,45,5319,38130,0,"(@0, #1, acc0.00055561729081009, rmse81583.985168511), (@0, #5, acc0.004667185242804756, rmse311.6259207582515), (@0, #18, acc0.008000888987665296, rmse4.401075497517787e+17), (@0, #31, acc0.007889765529503278, rmse2747036912.8008847), (@3, #44, acc0.008000888987665296, rmse2.605400895498933e+17), (@5, #50, acc0.010778975441715747, rmse218646364286164.03), (@12, #62, acc0.011556839648849872, rmse8122311619049463.0), (@22, #71, acc0.011556839648849872, rmse2.077336978365698e+21), (@45, #86, acc0.014223802644738305, rmse6022431689091933.0), (@69, #94, acc0.01622402489165463, rmse1.6911883570164597e+19), (@109, #105, acc0.02611401266807423, rmse2170947956958918.2), (@144, #109, acc0.027003000333370376, rmse11083303643315.18), (@174, #111, acc0.029225469496610736, rmse401400628253646.2), (@236, #118, acc0.029669963329258805, rmse619975237530.8102), (@356, #133, acc0.03167018557617513, rmse6459555172087.107), (@453, #140, acc0.03389265473941549, rmse1997355519568.045), (@548, #145, acc0.03589287698633181, rmse2231402203042.4043), (@681, #152, acc0.03611512390265585, rmse1790551937650808.0), (@830, #157, acc0.0376708523169241, rmse1.6811624245092959e+18), (@1020, #164, acc0.03778197577508612, rmse11887843646516.873), (@1179, #168, acc0.035337259695521726, rmse79938622134584.61), (@1456, #178, acc0.03589287698633181, rmse37671661623.50509), (@1910, #192, acc0.0376708523169241, rmse48421979239.27451), (@2366, #202, acc0.03878208689854428, rmse49920297589.31022), (@3075, #217, acc0.03878208689854428, rmse543852291008.40845), (@3723, #225, acc0.0401155683964885, rmse104234443112.12108), (@4242, #230, acc0.039559951105678406, rmse315232217372.62805), (@5330, #244, acc0.0388932103567063, rmse397071623466.4843), (@5699, #245, acc0.04044893877097455, rmse397798656515.0655), (@6072, #246, acc0.038004222691410156, rmse1050062115610.1536), (@7454, #259, acc0.04478275363929325, rmse262762977.63548547), (@9128, #273, acc0.045227247471941324, rmse2596957995.924857), (@10056, #277, acc0.045338370930103344, rmse3240162182.6858144), (@11802, #288, acc0.04778308700966774, rmse7117918414.079357), (@14185, #301, acc0.043560395599511054, rmse95166706870.44934), (@15362, #304, acc0.04500500055561729, rmse32084598952.661804), (@17316, #311, acc0.04778308700966774, rmse822724167.2033558), (@18420, #313, acc0.05022780308923214, rmse3490952233.5309563), (@21927, #328, acc0.050005556172908104, rmse4600119671.846482), (@25100, #338, acc0.055561729081009, rmse258363504.95978856), (@26560, #340, acc0.05722858095343927, rmse190619582.13748643), (@30366, #351, acc0.051450161129014335, rmse134294592.69051716), (@34213, #360, acc0.05722858095343927, rmse68724380.3753663), (@35713, #361, acc0.05545060562284698, rmse225781967.68822685), (@41785, #376, acc0.06122902544727192, rmse451454079.1131273), ",result_20200908T115050392437_wfa6_a5_d15MPRto43200a5tol001.zip
0.1,6,5,15,MP,MP,3.83E+00,2%,,,43401,1,1,0,36201,7199,"(@0, #1, acc0.016890765640626738, rmse3.833107769380015), ",result_20200908T092503576607_wfa6_a5_d15MPMPto43200a5tol01.zip
0.1,6,5,15,MP,R,1.28E-01,65%,,,43347,344,60,6547,36788,0,"(@0, #1, acc0.000777864207134126, rmse81583.985168511), (@0, #5, acc0.022780308923213692, rmse28.641432989037916), (@0, #18, acc0.03222580286698522, rmse2673.2142415722496), (@1, #31, acc0.027225247249694412, rmse24839.774056331058), (@4, #44, acc0.028225358373152574, rmse2644641.1768512772), (@8, #50, acc0.03778197577508612, rmse12806.843611949758), (@18, #62, acc0.03678186465162796, rmse168215.95211046765), (@30, #70, acc0.04600511167907545, rmse3217.6874873346187), (@56, #83, acc0.04956106234026003, rmse36019.43116327949), (@81, #90, acc0.08167574174908324, rmse170.90923268494026), (@117, #98, acc0.09423269252139127, rmse62.916952925245724), (@132, #99, acc0.07700855650627847, rmse98.62993469145782), (@161, #103, acc0.09189909989998889, rmse56.7515371055821), (@189, #106, acc0.1222358039782198, rmse10.31687557893926), (@213, #108, acc0.12312479164351595, rmse10.165267768687478), (@277, #116, acc0.13912656961884654, rmse7.530155669874046), (@348, #123, acc0.11767974219357706, rmse19.90581469102626), (@389, #125, acc0.12934770530058895, rmse9.984405614759646), (@407, #125, acc0.17257473052561395, rmse2.3464949207584884), (@452, #127, acc0.18068674297144127, rmse2.637798224200741), (@551, #134, acc0.17179686631847982, rmse4.076093766474567), (@597, #135, acc0.1821313479275475, rmse2.9087774455123503), (@683, #139, acc0.19424380486720746, rmse1.996429419469659), (@881, #150, acc0.20880097788643182, rmse1.618768258465675), (@1035, #156, acc0.25202800311145684, rmse0.9544681107550946), (@1385, #170, acc0.22924769418824315, rmse1.404098930630135), (@1588, #175, acc0.23047005222802533, rmse1.330312039121898), (@1810, #180, acc0.23180353372596954, rmse1.4239198892668092), (@2092, #186, acc0.2586954106011779, rmse0.7938689924336341), (@2230, #187, acc0.27014112679186575, rmse0.7518847695811589), (@2557, #193, acc0.3078119791087899, rmse0.5234629175855195), (@2966, #200, acc0.3347038559839982, rmse0.4181666635571202), (@3385, #206, acc0.3567063007000778, rmse0.37047099056302296), (@4243, #219, acc0.36270696744082676, rmse0.3903462282638907), (@4618, #222, acc0.38070896766307366, rmse0.35305218612241257), (@5361, #230, acc0.3644849427714191, rmse0.3930537619837337), (@6129, #237, acc0.3913768196466274, rmse0.35906509279673565), (@6464, #238, acc0.39671074563840425, rmse0.34174066129154246), (@6901, #240, acc0.40626736304033784, rmse0.33368943096711323), (@7358, #242, acc0.4342704744971663, rmse0.2804654616902606), (@7833, #244, acc0.4623847094121569, rmse0.25537063659191195), (@8962, #252, acc0.4550505611734637, rmse0.2581387132847925), (@9974, #258, acc0.45282809201022334, rmse0.25896007191165593), (@11069, #264, acc0.4839426602955884, rmse0.22573832267792177), (@11740, #266, acc0.5025002778086454, rmse0.20330875503961388), (@12869, #271, acc0.5293921546838538, rmse0.1931568419194915), (@14257, #277, acc0.5390598955439493, rmse0.18015325097156867), (@16485, #287, acc0.536726302922547, rmse0.1805912245463948), (@17250, #288, acc0.5542838093121458, rmse0.16802947412211863), (@19824, #298, acc0.5553950438937659, rmse0.17399114537427665), (@21812, #304, acc0.5707300811201245, rmse0.16155261958900013), (@24244, #311, acc0.5771752416935215, rmse0.1603890673890284), (@24808, #311, acc0.5977330814534948, rmse0.14993507055550195), (@27230, #317, acc0.6069563284809423, rmse0.14899696870080995), (@29266, #321, acc0.6200688965440605, rmse0.14308683007718107), (@31699, #326, acc0.6290698966551839, rmse0.1397757209006892), (@34612, #332, acc0.6380708967663073, rmse0.13757362779049653), (@35327, #332, acc0.6548505389487721, rmse0.13185909670961893), (@38489, #338, acc0.6501833537059674, rmse0.1294344358545274), (@41832, #344, acc0.6527391932436938, rmse0.12755554439923913), ",result_20200908T103122275431_wfa6_a5_d15MPRto43200a5tol01.zip
0.01,7,5,15,MP,MP,3.84E+00,0%,,,43229,1,1,0,0,43228,"(@0, #1, acc0.0008889876652961441, rmse3.840995057168122), ",result_20200908T092209232251_wfa7_a5_d15MPMPto43200a5tol001.zip
0.01,7,5,15,MP,R,1.55E+13,4%,,,43525,394,46,6255,37254,0,"(@0, #1, acc0.00055561729081009, rmse2355769.5423243474), (@0, #5, acc0.004222691410156684, rmse17749961.539049946), (@0, #18, acc0.006778530947883098, rmse4587823454514.373), (@0, #30, acc0.00777864207134126, rmse36606998851.04019), (@2, #39, acc0.007889765529503278, rmse115040441252.91046), (@4, #44, acc0.009778864318257583, rmse26786446670395.098), (@9, #56, acc0.01055672852539171, rmse28837498831143.613), (@16, #65, acc0.010890098899877763, rmse22631767220861.305), (@30, #78, acc0.012556950772308034, rmse6.452347912436827e+19), (@49, #87, acc0.014112679186576287, rmse64068445516097.91), (@78, #97, acc0.01611290143349261, rmse369490265408532.1), (@109, #103, acc0.0166685187243027, rmse1.6155158977749244e+16), (@129, #104, acc0.01711301255695077, rmse69358945388358.76), (@172, #112, acc0.01877986442938104, rmse6675272009954.386), (@205, #114, acc0.019113234803867098, rmse7960836764261.962), (@311, #132, acc0.020335592843649296, rmse997076437241.4701), (@391, #138, acc0.020446716301811312, rmse5288272307313.224), (@472, #143, acc0.023002555839537725, rmse1.353490890364645e+16), (@587, #151, acc0.02289143238137571, rmse425155963255381.5), (@724, #159, acc0.023447049672185798, rmse440224764125664.0), (@898, #168, acc0.024780531170130016, rmse230082083316266.6), (@1031, #171, acc0.024891654628292032, rmse219900514285.1601), (@1346, #187, acc0.025225025002778085, rmse8366601221637.8125), (@1758, #202, acc0.025336148460940105, rmse772471560518680.4), (@2213, #214, acc0.02544727191910212, rmse45823819786979.195), (@2863, #229, acc0.027003000333370376, rmse2503543640924.277), (@3532, #238, acc0.027891987998666518, rmse1551196056006635.0), (@4044, #243, acc0.028558728747638627, rmse3584010677432.327), (@4922, #255, acc0.029669963329258805, rmse141739517925.2457), (@5422, #257, acc0.031003444827203023, rmse1432102185687.0066), (@5847, #258, acc0.03111456828536504, rmse13218438022.592756), (@6898, #270, acc0.03244804978330926, rmse397180301547.825), (@8458, #285, acc0.03311479053228136, rmse32153804673037.66), (@9460, #289, acc0.0333370374486054, rmse479596726142421.94), (@11124, #300, acc0.03222580286698522, rmse40561468616512.82), (@13543, #315, acc0.03400377819757751, rmse6575402937683.122), (@14967, #319, acc0.03444827203022558, rmse138686641216152.56), (@17063, #327, acc0.03733748194243805, rmse2367502365179.1445), (@18333, #329, acc0.03722635848427603, rmse25708860716758.94), (@21576, #344, acc0.034781642404711634, rmse187423215023221.22), (@25056, #356, acc0.03444827203022558, rmse5772914147400429.0), (@26474, #357, acc0.036559617735303925, rmse115905497648922.53), (@30494, #369, acc0.03711523502611401, rmse147464104495887.22), (@34263, #377, acc0.03733748194243805, rmse26276915408540.977), (@36721, #380, acc0.04033781531281253, rmse5241718838574.693), (@42445, #394, acc0.04033781531281253, rmse15484623639575.902), ",result_20200908T121915117520_wfa7_a5_d15MPRto43200a5tol001.zip
0.1,7,5,15,MP,MP,3.84E+00,1%,,,43507,1,1,0,33801,9706,"(@0, #1, acc0.0071119013223691525, rmse3.840995057168122), ",result_20200908T092654505237_wfa7_a5_d15MPMPto43200a5tol01.zip
0.1,7,5,15,MP,R,2.61E-01,44%,,,43416,353,54,5795,37611,0,"(@0, #1, acc0.00055561729081009, rmse2355769.5423243474), (@0, #5, acc0.0111123458162018, rmse342197.2150391388), (@0, #18, acc0.011223469274363818, rmse5333173845.178025), (@1, #31, acc0.013779308812090232, rmse1519790.0621143705), (@3, #43, acc0.01611290143349261, rmse1876873.8229220198), (@7, #49, acc0.025336148460940105, rmse134921.64170789171), (@15, #59, acc0.020446716301811312, rmse6954024.868469054), (@25, #66, acc0.03867096344038227, rmse1782.8912886572502), (@51, #80, acc0.034670518946549614, rmse17104.811751907717), (@77, #88, acc0.03855983998222025, rmse2232.631658528291), (@108, #95, acc0.0592288032003556, rmse158.01063883663446), (@134, #99, acc0.06534059339926658, rmse107.01866892055172), (@143, #99, acc0.06945216135126125, rmse71.65155874732882), (@187, #106, acc0.06845205022780308, rmse116.99325860756174), (@197, #106, acc0.0771196799644405, rmse44.96361703123513), (@315, #123, acc0.08100900100011112, rmse62.23442520260404), (@382, #128, acc0.08423158128680965, rmse54.59161804400953), (@456, #133, acc0.08845427269696633, rmse104.65758327486091), (@540, #138, acc0.09123235915101678, rmse60.525593873818224), (@646, #144, acc0.10912323591510167, rmse19.452390118020414), (@827, #154, acc0.09734414934992777, rmse38.50166750719122), (@925, #157, acc0.10267807534170463, rmse26.673494649887946), (@1192, #168, acc0.12168018668740971, rmse8.339306812565402), (@1552, #180, acc0.13001444604956106, rmse6.37560823734797), (@1755, #184, acc0.1537948660962329, rmse2.557469490639671), (@2403, #200, acc0.1345705078342038, rmse6.172054771869919), (@2693, #204, acc0.1562395821757973, rmse3.7262601209014163), (@2960, #207, acc0.17001889098788756, rmse2.868765446335324), (@3496, #215, acc0.17457495277253027, rmse2.0427011389064456), (@3762, #217, acc0.17624180464496056, rmse1.9726738703312476), (@4516, #227, acc0.19413268140904544, rmse1.6374245804287217), (@4848, #229, acc0.20457828647627513, rmse1.4872470068607926), (@5554, #236, acc0.2168018668740971, rmse1.0472209375440664), (@6348, #243, acc0.23680408934326036, rmse0.818894933869603), (@7151, #249, acc0.26580731192354706, rmse0.6259921666884595), (@7925, #254, acc0.2559173241471275, rmse0.7171298187689252), (@8662, #258, acc0.28414268252028, rmse0.5880088046963259), (@9428, #262, acc0.28536504056006223, rmse0.6394597057581585), (@10497, #268, acc0.30647849761084567, rmse0.5488200799275309), (@11830, #275, acc0.3173685965107234, rmse0.5114396915777915), (@12693, #278, acc0.3130347816424047, rmse0.4980518510865261), (@14242, #285, acc0.33181464607178573, rmse0.46331279805706743), (@16647, #296, acc0.3381486831870208, rmse0.44859481700005344), (@18414, #302, acc0.36959662184687186, rmse0.4117247433228367), (@18853, #302, acc0.3728192021335704, rmse0.38339897438415926), (@19717, #303, acc0.382486942993666, rmse0.3740780703143804), (@21431, #308, acc0.3810423380375597, rmse0.35414293929849044), (@21901, #308, acc0.3858206467385265, rmse0.33640124162034135), (@24471, #316, acc0.40215579508834315, rmse0.3176067669000741), (@27587, #325, acc0.4081564618290921, rmse0.3253698082038744), (@30189, #331, acc0.40915657295255026, rmse0.3037231178611551), (@33910, #340, acc0.43738193132570286, rmse0.27989431778772655), (@35340, #341, acc0.45271696855206134, rmse0.2561799579952527), (@40708, #353, acc0.4406045116124014, rmse0.26077795641689167), ",result_20200908T103459839698_wfa7_a5_d15MPRto43200a5tol01.zip
0.01,8,5,15,MP,MP,2.98E+00,0%,,,43214,1,1,0,0,43213,"(@0, #1, acc0.002666962995888432, rmse2.9762850372474388), ",result_20200908T092155229497_wfa8_a5_d15MPMPto43200a5tol001.zip
0.01,8,5,15,MP,R,8.83E+09,4%,,,43620,382,44,5789,37814,0,"(@0, #1, acc0.00055561729081009, rmse1700706.650364249), (@0, #5, acc0.004889432159128792, rmse7268.366217415473), (@0, #18, acc0.008223135903989333, rmse46486234.16105972), (@0, #31, acc0.008445382820313369, rmse6279851879494595.0), (@3, #44, acc0.010445605067229692, rmse31948064502047.492), (@6, #50, acc0.014668296477386376, rmse3.3837237079053624e+16), (@12, #62, acc0.01389043227025225, rmse1922940159877114.0), (@23, #71, acc0.014890543393710412, rmse2.552242778482957e+27), (@47, #86, acc0.01333481497944216, rmse4.722127560857295e+24), (@75, #95, acc0.015446160684520501, rmse1.9790499873720476e+19), (@119, #107, acc0.01833537059673297, rmse8.28190935035369e+17), (@158, #112, acc0.020891210134459385, rmse62344073066609.125), (@188, #114, acc0.020224469385487276, rmse1.3870169992094392e+16), (@241, #121, acc0.020780086676297365, rmse9.569154047707843e+16), (@280, #123, acc0.021335703967107458, rmse2170860406758734.0), (@410, #141, acc0.02111345705078342, rmse2.8078829630045275e+24), (@516, #148, acc0.02322480275586176, rmse196117619366757.16), (@628, #153, acc0.024336037337481943, rmse7056325949035.233), (@765, #160, acc0.02511390154461607, rmse5054422348674203.0), (@954, #168, acc0.027003000333370376, rmse24882547052116.93), (@1188, #176, acc0.028558728747638627, rmse1.5444731882582878e+16), (@1402, #181, acc0.028114234914990554, rmse254697334450244.94), (@1839, #196, acc0.028669852205800643, rmse888415925796803.0), (@2396, #210, acc0.029114346038448716, rmse307435239185814.44), (@3061, #223, acc0.030225580620068897, rmse722792134359204.0), (@3932, #236, acc0.03122569174352706, rmse46937767969956.29), (@4749, #244, acc0.03055895099455495, rmse2559829676758269.0), (@5400, #249, acc0.03300366707411935, rmse16100511923387.582), (@6688, #262, acc0.03322591399044338, rmse203971892021.76602), (@7260, #264, acc0.0333370374486054, rmse2545406108614.551), (@7744, #265, acc0.03300366707411935, rmse475487689395.02747), (@9305, #278, acc0.033670407823091456, rmse49555980465818.81), (@11397, #293, acc0.03667074119346594, rmse18608740414.377472), (@12535, #297, acc0.036448494277141905, rmse5286584902296.684), (@14880, #309, acc0.03844871652405823, rmse14734037910595.566), (@17954, #323, acc0.039337704189354374, rmse186427190685.54044), (@19845, #328, acc0.04156017335259473, rmse83139955315.45543), (@22253, #335, acc0.04033781531281253, rmse2818575937415040.0), (@23412, #336, acc0.04067118568729859, rmse493860389665735.5), (@27598, #351, acc0.03900433381486832, rmse603533977214.3475), (@32467, #365, acc0.042671407934214915, rmse114576450206.56021), (@34102, #366, acc0.04156017335259473, rmse27689916099.14762), (@38658, #376, acc0.04278253139237693, rmse231947519849.582), (@42363, #382, acc0.044227136348483166, rmse8825094024.0781), ",result_20200908T123121675233_wfa8_a5_d15MPRto43200a5tol001.zip
0.1,8,5,15,MP,MP,2.98E+00,3%,,,43411,1,1,0,42590,820,"(@0, #1, acc0.027225247249694412, rmse2.9762850372474388), ",result_20200908T092515114301_wfa8_a5_d15MPMPto43200a5tol01.zip
0.1,8,5,15,MP,R,1.43E-01,61%,,,43948,349,57,7172,36765,0,"(@0, #1, acc0.00055561729081009, rmse1700706.650364249), (@0, #5, acc0.009889987776419602, rmse1363009936.844444), (@0, #18, acc0.009889987776419602, rmse279619390.9951897), (@1, #30, acc0.012112456939659962, rmse432590448.38946277), (@2, #39, acc0.012001333481497943, rmse11274671.183069272), (@6, #46, acc0.02289143238137571, rmse14577.716198395587), (@14, #58, acc0.02289143238137571, rmse2192523.0610267404), (@24, #66, acc0.02389154350483387, rmse87827.53654072358), (@44, #77, acc0.04644960551172352, rmse518.9262267333326), (@62, #83, acc0.05622846982998111, rmse162.5239526482009), (@96, #93, acc0.04756084009334371, rmse892.1483671281777), (@113, #95, acc0.07667518613179242, rmse30.49325686778571), (@138, #99, acc0.07756417379708856, rmse70.01158664400505), (@167, #103, acc0.08823202578064229, rmse17.969061641152848), (@194, #106, acc0.09145460606734082, rmse16.646126927748124), (@304, #122, acc0.09867763084787198, rmse17.197884260210703), (@358, #126, acc0.09723302589176575, rmse17.71777715359677), (@417, #130, acc0.11212356928547616, rmse11.477922005468352), (@504, #136, acc0.12023558173130348, rmse7.953850280979589), (@580, #140, acc0.14923880431159017, rmse3.1801718142726645), (@678, #145, acc0.15323924880542283, rmse2.5004307437816022), (@838, #153, acc0.16546282920324482, rmse1.604915695001597), (@1147, #167, acc0.18202022446938548, rmse1.6480268850176414), (@1329, #172, acc0.2203578175352817, rmse1.0449647589926976), (@1732, #184, acc0.21946882986998556, rmse1.257997291370733), (@1921, #187, acc0.21891321257917545, rmse1.286531993070052), (@2339, #196, acc0.24224913879319923, rmse0.9431719538687482), (@2420, #196, acc0.2504722746971886, rmse0.8754159871305315), (@2747, #201, acc0.27203022558062007, rmse0.6160407097385433), (@3605, #216, acc0.2882542504722747, rmse0.6103330752107812), (@3885, #218, acc0.2835870652294699, rmse0.5584575775931043), (@4614, #227, acc0.33992665851761306, rmse0.41943593058944245), (@5318, #234, acc0.36570730081120123, rmse0.3482357104496553), (@6106, #241, acc0.3808200911212357, rmse0.3052458025704872), (@6628, #244, acc0.3994888320924547, rmse0.28008048442746464), (@7370, #249, acc0.40571174574952773, rmse0.27676005819648325), (@7767, #250, acc0.40771196799644405, rmse0.27628633208350184), (@8601, #255, acc0.43549283253694854, rmse0.24543979935934676), (@9386, #259, acc0.4481609067674186, rmse0.2380134594306762), (@11235, #271, acc0.43804867207467496, rmse0.24333091426267558), (@11537, #271, acc0.45905100566729634, rmse0.23177909467831967), (@12551, #275, acc0.4888320924547172, rmse0.20823330394998363), (@15761, #292, acc0.47871985776197357, rmse0.21357251993424564), (@17259, #297, acc0.5025002778086454, rmse0.1964426185186636), (@18071, #298, acc0.5175019446605178, rmse0.18519304471683537), (@19730, #303, acc0.5290587843093677, rmse0.18209865487796645), (@21963, #310, acc0.536615179464385, rmse0.17344632096266452), (@25449, #321, acc0.5337259695521724, rmse0.1771112474336861), (@26873, #323, acc0.5603955995110568, rmse0.16209589930282564), (@28334, #325, acc0.5663962662518057, rmse0.16150490205800713), (@32285, #335, acc0.5743971552394711, rmse0.15937055780140597), (@34964, #340, acc0.5850650072230248, rmse0.1534267107618944), (@35690, #340, acc0.5927325258362041, rmse0.14910217520268418), (@38873, #346, acc0.6022891432381375, rmse0.14626461426137244), (@40751, #348, acc0.6056228469829981, rmse0.143046458298527), (@42349, #349, acc0.6067340815646183, rmse0.14275371760937056), (@43948, #350, acc0.623735970663407, rmse0.13843114822452005), ",result_20200908T095626855551_wfa8_a5_d15MPRto43200a5tol01.zip
0.01,9,5,15,MP,MP,3.14E+00,0%,,,43361,1,1,0,38742,4618,"(@0, #1, acc0.003000333370374486, rmse3.14354006849562), ",result_20200908T092427026116_wfa9_a5_d15MPMPto43200a5tol001.zip
0.01,9,5,15,MP,R,3.94E+10,5%,,,43578,380,43,5273,38291,0,"(@0, #1, acc0.00055561729081009, rmse44521.19995376508), (@0, #5, acc0.0065562840315590626, rmse11.138659409281814), (@0, #18, acc0.010112234692743638, rmse2.4313172004246364e+18), (@1, #31, acc0.009112123569285476, rmse21065992629506.68), (@3, #44, acc0.009778864318257583, rmse5494116607591.111), (@6, #50, acc0.01222358039782198, rmse24257010197420.47), (@13, #62, acc0.012001333481497943, rmse3863647427963410.0), (@24, #71, acc0.01333481497944216, rmse197412357599737.38), (@48, #86, acc0.01500166685187243, rmse417173112310244.44), (@78, #95, acc0.015223913768196467, rmse1831567613355023.5), (@127, #107, acc0.018113123680408936, rmse19498085274.505116), (@167, #112, acc0.01889098788754306, rmse2.0724830152792844e+16), (@199, #114, acc0.02111345705078342, rmse6048779401292.627), (@265, #121, acc0.021335703967107458, rmse12761054781516.414), (@308, #123, acc0.0222246916324036, rmse233882409372.09448), (@469, #141, acc0.022446938548727636, rmse20122702681382.875), (@591, #148, acc0.023447049672185798, rmse5.2982451545478696e+16), (@700, #153, acc0.025002778086454052, rmse1.1581734625733632e+17), (@846, #160, acc0.02511390154461607, rmse1.2749433113959114e+16), (@1045, #168, acc0.02544727191910212, rmse2.115858364021374e+23), (@1296, #177, acc0.029447716412934772, rmse99799146504.2683), (@1507, #182, acc0.02889209912212468, rmse125046676414.91092), (@1959, #196, acc0.029225469496610736, rmse73280603796724.33), (@2570, #210, acc0.029781086787420825, rmse6509034566171.054), (@3271, #223, acc0.03067007445271697, rmse419363019291111.3), (@4270, #238, acc0.03233692632514724, rmse1933881515131.9695), (@5090, #246, acc0.03278142015779531, rmse189810622908.30124), (@5789, #251, acc0.03400377819757751, rmse2916652352.698657), (@7231, #265, acc0.03567063007000778, rmse372630728967.77026), (@7699, #266, acc0.03589287698633181, rmse1332311018547.8943), (@8174, #267, acc0.036337370818979885, rmse187827431870.26312), (@9841, #280, acc0.03711523502611401, rmse365187925861.0324), (@12011, #295, acc0.03678186465162796, rmse9869214424995.771), (@13177, #299, acc0.038004222691410156, rmse341886611702.52783), (@15738, #312, acc0.0401155683964885, rmse508626777676.27997), (@19051, #327, acc0.03855983998222025, rmse549981636424223.25), (@20936, #332, acc0.04022669185465052, rmse4349467626002.898), (@23231, #338, acc0.04178242026891877, rmse1081247924541.6028), (@27771, #353, acc0.042449161017890875, rmse25868454940.41778), (@32607, #366, acc0.04178242026891877, rmse700657789395.6323), (@34491, #368, acc0.044116012890321146, rmse47727085157.11095), (@39799, #380, acc0.04589398822091344, rmse39403941634.70426), (@43578, #386, acc0.047005222802533615, rmse1645689414.5883543), ",result_20200908T094517506941_wfa9_a5_d15MPRto43200a5tol001.zip
0.1,9,5,15,MP,MP,8.16E-02,80%,,,43414,427,15,3576,29504,10316,"(@0, #1, acc0.029669963329258805, rmse3.14354006849562), (@34644, #427, acc0.7957550838982109, rmse0.08160153335348966), (@35248, #427, acc0.7957550838982109, rmse0.08160153335350233), (@35864, #427, acc0.7957550838982109, rmse0.08160153335351712), (@36494, #427, acc0.7957550838982109, rmse0.08160153335351622), (@37139, #427, acc0.7957550838982109, rmse0.08160153335352718), (@37794, #427, acc0.7957550838982109, rmse0.08160153335352703), (@38453, #427, acc0.7957550838982109, rmse0.08160153335352704), (@39117, #427, acc0.7957550838982109, rmse0.08160153335352718), (@39793, #427, acc0.7957550838982109, rmse0.08160153335352868), (@40484, #427, acc0.7957550838982109, rmse0.08160153335352695), (@41193, #427, acc0.7957550838982109, rmse0.08160153335352684), (@41915, #427, acc0.7957550838982109, rmse0.08160153335352882), (@42655, #427, acc0.7957550838982109, rmse0.08160153335353136), (@43414, #427, acc0.7957550838982109, rmse0.08160153335352871), ",result_20200908T093814415777_wfa9_a5_d15MPMPto43200a5tol01.zip
0.1,9,5,15,MP,R,1.03E-01,75%,,,43463,339,59,7382,36068,0,"(@0, #1, acc0.00055561729081009, rmse44521.19995376508), (@0, #5, acc0.019002111345705078, rmse234.51650843133942), (@0, #17, acc0.018557617513057005, rmse12361.600997142476), (@1, #30, acc0.024224913879319923, rmse726.3203926396397), (@3, #39, acc0.02322480275586176, rmse7287.0819906683955), (@6, #46, acc0.03311479053228136, rmse16661.377415232477), (@13, #56, acc0.03589287698633181, rmse1169.2133849954778), (@24, #65, acc0.043227025225025, rmse206.42864374824154), (@41, #74, acc0.06434048227580842, rmse138.39637801588395), (@58, #80, acc0.06867429714412712, rmse32.261608953433964), (@93, #91, acc0.08823202578064229, rmse9.376170623686782), (@109, #93, acc0.09223247027447494, rmse9.392689262300625), (@138, #98, acc0.10690076675186132, rmse6.536516655547355), (@158, #100, acc0.11534614957217469, rmse4.832918992614648), (@210, #108, acc0.16779642182464719, rmse1.2344560569663632), (@255, #113, acc0.16557395266140681, rmse1.46005716835823), (@328, #121, acc0.13857095232803646, rmse4.214898293996582), (@385, #125, acc0.17024113790421158, rmse1.7890727779059519), (@487, #133, acc0.16001777975330592, rmse1.9660942563453132), (@552, #136, acc0.18135348372041338, rmse1.2508537153790737), (@732, #147, acc0.20113345927325257, rmse0.9858165247973179), (@960, #158, acc0.24480497833092565, rmse0.7228755449563052), (@1158, #165, acc0.27769752194688296, rmse0.5669965196597169), (@1462, #175, acc0.2848094232692521, rmse0.515232998088346), (@1627, #178, acc0.3125902878097566, rmse0.462140409890097), (@1801, #181, acc0.32192465829536615, rmse0.4116447658593328), (@2087, #187, acc0.34959439937770864, rmse0.3672289096471766), (@2449, #194, acc0.35381709078786533, rmse0.3326627825358611), (@3041, #205, acc0.3991554617179687, rmse0.28885381826816453), (@3433, #210, acc0.419824424936104, rmse0.2695719083996348), (@4040, #218, acc0.46694077119679966, rmse0.22376661514459004), (@4405, #221, acc0.46771863540393377, rmse0.22794262254114675), (@5068, #228, acc0.4901655739526614, rmse0.21049425054410884), (@5804, #235, acc0.4863873763751528, rmse0.21145937472670745), (@6543, #241, acc0.5053894877208579, rmse0.2021204790066017), (@7363, #247, acc0.518613179242138, rmse0.19435154358067047), (@8506, #255, acc0.5402822535837315, rmse0.18150334622878797), (@9910, #264, acc0.5408378708745416, rmse0.1893289439574993), (@11241, #271, acc0.5581731303478165, rmse0.1814260768245897), (@11550, #271, acc0.5645071674630514, rmse0.17538360679228626), (@12714, #276, acc0.5872874763862651, rmse0.1613864754364637), (@13513, #278, acc0.6155128347594178, rmse0.1466894983224489), (@15018, #284, acc0.6227358595399489, rmse0.14436605835120117), (@16279, #288, acc0.6278475386154017, rmse0.14265775633086913), (@17231, #290, acc0.6334037115235026, rmse0.14015398046572378), (@18420, #293, acc0.6530725636181798, rmse0.1344049541724974), (@19638, #296, acc0.6538504278253139, rmse0.13307361445200666), (@21598, #302, acc0.6688520946771863, rmse0.12589209471533114), (@24004, #309, acc0.6936326258473163, rmse0.11964710415939371), (@26586, #316, acc0.7055228358706523, rmse0.11634429493443127), (@28007, #318, acc0.7086342926991888, rmse0.11378343757753738), (@29436, #320, acc0.7083009223247028, rmse0.11352636475611144), (@30049, #320, acc0.7111901322369152, rmse0.11248918150502912), (@30667, #320, acc0.7176352928103122, rmse0.1106845729082974), (@32776, #324, acc0.7283031447938659, rmse0.10824209137199758), (@34953, #328, acc0.7324147127458607, rmse0.10736574030745687), (@36302, #329, acc0.7380820091121235, rmse0.10588879247358719), (@39711, #336, acc0.7474163795977331, rmse0.10412892227253576), (@41969, #339, acc0.7475275030558951, rmse0.10345866464729694), ",result_20200908T103816512021_wfa9_a5_d15MPRto43200a5tol01.zip
0.01,0,10,15,MP,MP,1.27E+01,0%,,,43315,1,1,0,2,43313,"(@0, #1, acc0.00111123458162018, rmse12.738578272180808), ",result_20200908T092336933835_wfa0_a10_d15MPMPto43200a10tol001.zip
0.01,0,10,15,MP,R,4.34E+20,3%,,,43332,372,36,7393,35922,0,"(@0, #1, acc0.00111123458162018, rmse265738187864.29486), (@0, #5, acc0.0055561729081009, rmse1309.3863870978437), (@0, #7, acc0.005333925991776864, rmse717.3727942635877), (@0, #17, acc0.00611179019891099, rmse453838237549.4067), (@0, #22, acc0.008223135903989333, rmse375286816.29186314), (@1, #32, acc0.008445382820313369, rmse228504011643.94183), (@3, #40, acc0.009112123569285476, rmse314701138284.0057), (@8, #49, acc0.010667851983553729, rmse75875419129.98108), (@22, #67, acc0.011334592732525836, rmse432488461276901.3), (@41, #77, acc0.012112456939659962, rmse1.0254090444457525e+21), (@60, #81, acc0.013223691521280142, rmse8732772704311.44), (@118, #100, acc0.016001777975330592, rmse6.689989557241729e+23), (@195, #113, acc0.01622402489165463, rmse1.88282007896505e+17), (@281, #121, acc0.01655739526614068, rmse4.859975306475115e+25), (@408, #132, acc0.017668629847760863, rmse4.762470898376679e+18), (@571, #143, acc0.01877986442938104, rmse2.3481666691143393e+19), (@809, #156, acc0.019224358262029114, rmse889043291164447.6), (@1209, #173, acc0.019668852094677187, rmse2.969574237351615e+19), (@1440, #174, acc0.02011334592732526, rmse2.935033613780049e+18), (@1831, #183, acc0.020224469385487276, rmse3.98682275359409e+18), (@2327, #194, acc0.0210023335926214, rmse1.4280498601901633e+20), (@2775, #199, acc0.02111345705078342, rmse2.64074879190164e+25), (@3211, #202, acc0.022002444716079563, rmse4.8482148551355046e+20), (@4127, #219, acc0.022780308923213692, rmse1.4894979552807274e+16), (@5062, #230, acc0.022558062006889656, rmse5.047239949487509e+16), (@6328, #243, acc0.023558173130347818, rmse8.913366366730579e+18), (@7344, #248, acc0.024002666962995887, rmse8.85511560917888e+22), (@9086, #263, acc0.024336037337481943, rmse4.422590398517128e+22), (@11390, #277, acc0.024669407711967996, rmse2.6661916625502655e+25), (@14545, #294, acc0.025336148460940105, rmse7.754271290514828e+18), (@18405, #312, acc0.02666962995888432, rmse1.1876205242356713e+20), (@20452, #314, acc0.026336259584398267, rmse5.193725443353649e+24), (@25860, #333, acc0.02833648183131459, rmse1.0613233207765383e+19), (@29802, #339, acc0.029225469496610736, rmse2.0327591004411395e+17), (@35816, #355, acc0.029781086787420825, rmse1.719834625052424e+17), (@42917, #372, acc0.02844760528947661, rmse4.344041782396342e+20), ",result_20200908T130720086255_wfa0_a10_d15MPRto43200a10tol001.zip
0.1,0,10,15,MP,MP,1.27E+01,0%,,,43264,1,1,0,0,43263,"(@0, #1, acc0.002000222246916324, rmse12.738578272180808), ",result_20200908T092243549521_wfa0_a10_d15MPMPto43200a10tol01.zip
0.1,0,10,15,MP,R,5.48E+01,13%,,,43276,312,33,3541,39727,0,"(@0, #1, acc0.00111123458162018, rmse265738187864.29486), (@0, #5, acc0.02833648183131459, rmse11.922241637326309), (@0, #7, acc0.018557617513057005, rmse2139.0903714108927), (@0, #16, acc0.018113123680408936, rmse26399.158396588267), (@0, #20, acc0.013223691521280142, rmse31541942.827073522), (@1, #30, acc0.02011334592732526, rmse96031.85754025074), (@4, #39, acc0.018002000222246916, rmse2206111.7671716544), (@11, #48, acc0.016890765640626738, rmse25716036564.591), (@35, #66, acc0.020446716301811312, rmse1241234.6202134627), (@64, #74, acc0.0277808645405045, rmse245351.8293245298), (@98, #79, acc0.029447716412934772, rmse675363.8943989178), (@208, #98, acc0.0277808645405045, rmse93917808.20579891), (@359, #111, acc0.03289254361595733, rmse326026.3961962501), (@504, #118, acc0.03689298810978998, rmse237648.07102956332), (@740, #129, acc0.036337370818979885, rmse644585.6566545058), (@1059, #140, acc0.04167129681075675, rmse171320.63075199566), (@1469, #151, acc0.04167129681075675, rmse107083.32789968564), (@2164, #166, acc0.04211579064340482, rmse181611.4588057189), (@2720, #174, acc0.04756084009334371, rmse17161.128301626348), (@3429, #183, acc0.046894099344371595, rmse14994.300173986348), (@3972, #188, acc0.05789532170241138, rmse7149.764028698002), (@5402, #203, acc0.05256139571063451, rmse21408.99028277168), (@6718, #213, acc0.06089565507278587, rmse14511.838363112585), (@8502, #225, acc0.07645293921546839, rmse1714.9167212812702), (@9601, #230, acc0.07200800088898766, rmse1313.5270805090872), (@11599, #240, acc0.08234248249805534, rmse429.49845505414294), (@14100, #251, acc0.08800977886431825, rmse506.62885172404793), (@17788, #265, acc0.0932325813979331, rmse264.4138529952446), (@23184, #282, acc0.09067674186020669, rmse298.32042995876213), (@23811, #282, acc0.09345482831425714, rmse228.06898670550225), (@29541, #296, acc0.10612290254472719, rmse102.86260619093343), (@31855, #299, acc0.11301255695077231, rmse76.82635205361773), (@38555, #312, acc0.1303478164240471, rmse54.830839803236465), ",result_20200908T101146383652_wfa0_a10_d15MPRto43200a10tol01.zip
0.01,1,10,15,MP,MP,7.63E+00,0%,,,43291,1,1,0,4,43287,"(@0, #1, acc0.001555728414268252, rmse7.6314409791523765), ",result_20200908T092312190807_wfa1_a10_d15MPMPto43200a10tol001.zip
0.01,1,10,15,MP,R,2.44E+18,3%,,,43889,348,36,6941,36932,0,"(@0, #1, acc0.00111123458162018, rmse153330.79134920822), (@0, #5, acc0.00444493832648072, rmse361718934709.9031), (@0, #7, acc0.004333814868318702, rmse9271449472310.42), (@0, #17, acc0.00611179019891099, rmse144164530612631.25), (@0, #22, acc0.009778864318257583, rmse38437517136801.06), (@1, #32, acc0.008778753194799422, rmse4200076964991606.0), (@4, #40, acc0.009556617401933549, rmse3094526507373.8394), (@9, #49, acc0.011445716190687854, rmse1.0901110179683378e+23), (@25, #67, acc0.012001333481497943, rmse2.619754781350154e+24), (@49, #77, acc0.012890321146794089, rmse3.365588241510281e+20), (@70, #81, acc0.014112679186576287, rmse1.8068460738222803e+19), (@137, #100, acc0.01622402489165463, rmse2565482549356645.5), (@223, #113, acc0.01611290143349261, rmse4.5012512437947935e+18), (@319, #121, acc0.018557617513057005, rmse1708858775671946.8), (@449, #131, acc0.01777975330592288, rmse1.9539502109104508e+16), (@631, #142, acc0.019779975552839203, rmse60831987207818.32), (@893, #155, acc0.01877986442938104, rmse4.695095396832069e+23), (@1324, #172, acc0.019779975552839203, rmse6326214762417555.0), (@1541, #173, acc0.02055783975997333, rmse1.178645372293764e+16), (@1959, #182, acc0.020891210134459385, rmse78035534509421.83), (@2485, #192, acc0.022780308923213692, rmse1281703655203434.2), (@2963, #197, acc0.022113568174241583, rmse3.0434377829159404e+21), (@3405, #200, acc0.02322480275586176, rmse5.484673596159153e+25), (@4384, #216, acc0.023669296588509834, rmse5.823681427125502e+30), (@5411, #227, acc0.024780531170130016, rmse2.445324349325809e+17), (@6753, #240, acc0.025336148460940105, rmse6.048417436811915e+20), (@7726, #244, acc0.02544727191910212, rmse7.406045954508965e+19), (@9540, #258, acc0.026336259584398267, rmse6211812910424669.0), (@12013, #272, acc0.026336259584398267, rmse1.0501106677749568e+20), (@15197, #289, acc0.02766974108234248, rmse2.0046061282673252e+18), (@19212, #307, acc0.027558617624180465, rmse4.445432354035625e+21), (@21185, #309, acc0.027891987998666518, rmse8.84105150891779e+21), (@26314, #327, acc0.029336592954772752, rmse1.9787045258416436e+21), (@29868, #333, acc0.029669963329258805, rmse1.2952455835293157e+20), (@35921, #348, acc0.030336704078230914, rmse2.437464149370227e+18), (@43889, #365, acc0.030781197910878987, rmse9.413709195465317e+16), ",result_20200908T094440153260_wfa1_a10_d15MPRto43200a10tol001.zip
0.1,1,10,15,MP,MP,7.63E+00,1%,,,43248,1,1,0,1,43247,"(@0, #1, acc0.00666740748972108, rmse7.6314409791523765), ",result_20200908T092228136000_wfa1_a10_d15MPMPto43200a10tol01.zip
0.1,1,10,15,MP,R,1.94E+01,12%,,,43271,318,35,3629,39634,0,"(@0, #1, acc0.00111123458162018, rmse153330.79134920822), (@0, #5, acc0.022780308923213692, rmse54.124930647019596), (@0, #7, acc0.009223247027447494, rmse182114908.94243315), (@0, #17, acc0.014779419935548394, rmse181796.33906102454), (@0, #22, acc0.014557173019224358, rmse267396218.3826873), (@2, #32, acc0.016446271807978665, rmse8274841.624004957), (@6, #41, acc0.016890765640626738, rmse18717088.139464676), (@13, #50, acc0.019002111345705078, rmse12203248165.682522), (@44, #68, acc0.02511390154461607, rmse318432.91621943587), (@85, #78, acc0.021224580508945438, rmse2581049.9418930877), (@109, #80, acc0.02955883987109679, rmse177458.79933807495), (@229, #100, acc0.02833648183131459, rmse785703.0416373671), (@378, #112, acc0.03555950661184576, rmse307526.0931385036), (@554, #121, acc0.032114679408823205, rmse620738.737097553), (@775, #130, acc0.03667074119346594, rmse81675.54175607365), (@1030, #138, acc0.04733859317701967, rmse11494.829328550852), (@1498, #151, acc0.053005889543282586, rmse5370.290511704113), (@2073, #163, acc0.05656184020446716, rmse1830.1250258278826), (@2167, #163, acc0.06000666740748972, rmse1263.7963578269796), (@2652, #170, acc0.05945105011667963, rmse652.3721765067796), (@3459, #181, acc0.0611179019891099, rmse1669.7015378263297), (@3848, #184, acc0.06367374152683632, rmse549.0385116195353), (@4262, #187, acc0.06456272919213246, rmse754.0833866347386), (@5509, #200, acc0.06222913657073008, rmse1142.2798819748898), (@6644, #209, acc0.0635626180686743, rmse1547.067272679294), (@8338, #221, acc0.06556284031559062, rmse1201.9619776526315), (@9110, #224, acc0.0660073341482387, rmse1329.4157615434785), (@10369, #230, acc0.0895655072785865, rmse73.84667463047009), (@13084, #244, acc0.08589843315923991, rmse105.476728028041), (@15807, #255, acc0.09523280364484943, rmse46.929503345604985), (@21648, #276, acc0.09412156906322924, rmse70.46221842280131), (@26320, #288, acc0.11012334703855985, rmse23.5375179202993), (@28073, #290, acc0.1135681742415824, rmse15.804987457846646), (@34149, #303, acc0.11890210023335926, rmse16.148348331306686), (@42282, #318, acc0.1166796310701189, rmse19.44473808604599), ",result_20200908T101105861806_wfa1_a10_d15MPRto43200a10tol01.zip
0.01,2,10,15,MP,MP,4.51E+00,0%,,,43314,1,1,0,3,43311,"(@0, #1, acc0.003000333370374486, rmse4.50660641961659), ",result_20200908T092336593225_wfa2_a10_d15MPMPto43200a10tol001.zip
0.01,2,10,15,MP,R,2.23E+24,3%,,,43239,375,36,7573,35648,0,"(@0, #1, acc0.00111123458162018, rmse2000898.3283080822), (@0, #5, acc0.0071119013223691525, rmse14.891971413420878), (@0, #7, acc0.00444493832648072, rmse7499132.253956451), (@0, #17, acc0.005222802533614846, rmse4.266316094856087e+20), (@0, #22, acc0.006889654406045116, rmse500303583728.06616), (@1, #32, acc0.007445271696855206, rmse391685975345773.6), (@4, #41, acc0.00777864207134126, rmse1.1242625000858961e+18), (@9, #50, acc0.009778864318257583, rmse319890340828757.1), (@25, #68, acc0.010223358150905656, rmse1.1921551093725663e+22), (@48, #78, acc0.010445605067229692, rmse6.7976588648718376e+16), (@69, #82, acc0.011890210023335927, rmse9.191665112617858e+29), (@129, #101, acc0.014334926102900322, rmse2.891153524255249e+19), (@215, #115, acc0.01500166685187243, rmse5329145920859012.0), (@308, #123, acc0.016446271807978665, rmse131032491151298.25), (@449, #135, acc0.01611290143349261, rmse4.3940705010830703e+21), (@625, #146, acc0.01777975330592288, rmse2.4351873684041158e+20), (@870, #159, acc0.0178908767640849, rmse4.895901790042195e+17), (@1250, #176, acc0.019557728636515167, rmse807463814521306.0), (@1477, #177, acc0.01877986442938104, rmse9.1937768414374e+19), (@1856, #186, acc0.019557728636515167, rmse3.226344266448139e+18), (@2353, #197, acc0.019891099011001223, rmse67446406208846.79), (@2798, #202, acc0.02011334592732526, rmse1.6145147990109038e+18), (@3225, #205, acc0.02055783975997333, rmse2.0740131770792477e+20), (@4101, #222, acc0.02166907434159351, rmse1.4222990000990311e+25), (@5017, #233, acc0.02166907434159351, rmse1.0478275199107806e+25), (@6202, #246, acc0.022002444716079563, rmse3.316133815246274e+26), (@7173, #251, acc0.022669185465051672, rmse4.302945904371495e+25), (@8783, #265, acc0.02322480275586176, rmse5.394341940715944e+23), (@10722, #279, acc0.023669296588509834, rmse5.946182980165804e+22), (@13342, #296, acc0.024224913879319923, rmse6.377071354264296e+24), (@16712, #314, acc0.024891654628292032, rmse3.0119701304067746e+23), (@18757, #316, acc0.025669518835426158, rmse3.399420404692426e+27), (@23254, #335, acc0.02678075341704634, rmse8.021530029333986e+25), (@26713, #341, acc0.02733637070785643, rmse1.1172952722769228e+28), (@32610, #357, acc0.0290032225802867, rmse2.301060487682035e+25), (@39941, #375, acc0.029114346038448716, rmse2.2254263347971985e+24), ",result_20200908T134306029508_wfa2_a10_d15MPRto43200a10tol001.zip
0.1,2,10,15,MP,MP,4.51E+00,2%,,,43292,1,1,0,1,43291,"(@0, #1, acc0.02111345705078342, rmse4.50660641961659), ",result_20200908T092312842946_wfa2_a10_d15MPMPto43200a10tol01.zip
0.1,2,10,15,MP,R,2.98E+02,8%,,,43430,319,34,3779,39644,0,"(@0, #1, acc0.00111123458162018, rmse2000898.3283080822), (@0, #5, acc0.029669963329258805, rmse23.278693204823266), (@0, #7, acc0.011223469274363818, rmse78402725.0005113), (@0, #17, acc0.012112456939659962, rmse122216786.76485924), (@0, #22, acc0.01389043227025225, rmse16026593.23580339), (@2, #32, acc0.013001444604956107, rmse768001058.3463385), (@6, #41, acc0.020335592843649296, rmse160732.88975116133), (@13, #50, acc0.020446716301811312, rmse838900.6744163034), (@39, #67, acc0.021891321257917547, rmse2707140.5147370934), (@79, #77, acc0.021446827425269474, rmse2700169.1296797157), (@110, #81, acc0.023113679297699745, rmse4391940.873316182), (@209, #98, acc0.03167018557617513, rmse139757.5398437743), (@374, #113, acc0.027891987998666518, rmse18313732.60859183), (@528, #121, acc0.03300366707411935, rmse2342509.63707931), (@748, #131, acc0.037004111567952, rmse12826.163921084282), (@1009, #140, acc0.044227136348483166, rmse12102.029916065494), (@1353, #150, acc0.048560951216801866, rmse5241.213621574075), (@2036, #166, acc0.0444493832648072, rmse10639.19586268006), (@2671, #176, acc0.04789421046782976, rmse15898.212992687968), (@3449, #186, acc0.05189465496166241, rmse12896.35446669125), (@4072, #192, acc0.048672074674963886, rmse25830.506994110452), (@4224, #192, acc0.054117124124902764, rmse8223.644340220324), (@5783, #208, acc0.05345038337593066, rmse7106.731225944343), (@6806, #215, acc0.05056117346371819, rmse7847.023343360059), (@8320, #225, acc0.06122902544727192, rmse949.6349301828667), (@9672, #232, acc0.06067340815646183, rmse1567.6097992456057), (@11515, #241, acc0.06500722302478053, rmse448.6698522000638), (@15227, #258, acc0.06456272919213246, rmse859.8773630173204), (@18448, #269, acc0.06822980331147906, rmse779.7685913972225), (@23774, #285, acc0.06989665518390932, rmse732.7498872089305), (@25051, #286, acc0.0703411490165574, rmse587.2208025944323), (@31803, #302, acc0.0783420380042227, rmse283.0932615805922), (@33829, #304, acc0.07956439604400489, rmse185.04676705453696), (@41961, #319, acc0.08223135903989331, rmse297.8442110623323), ",result_20200908T100937021466_wfa2_a10_d15MPRto43200a10tol01.zip
0.01,3,10,15,MP,MP,5.05E+00,0%,,,43250,1,1,0,4,43246,"(@0, #1, acc0.003000333370374486, rmse5.050032399256282), ",result_20200908T092230417692_wfa3_a10_d15MPMPto43200a10tol001.zip
0.01,3,10,15,MP,R,2.14E+16,3%,,,43638,354,36,7197,36425,0,"(@0, #1, acc0.00111123458162018, rmse675414.3345475781), (@0, #5, acc0.0055561729081009, rmse2449594.7215537746), (@0, #7, acc0.005222802533614846, rmse53008351226703.45), (@0, #17, acc0.00666740748972108, rmse118954917063.65063), (@0, #22, acc0.008000888987665296, rmse1678288086620.7961), (@1, #32, acc0.009112123569285476, rmse414310310048401.75), (@4, #41, acc0.009778864318257583, rmse4931692157260030.0), (@9, #50, acc0.012001333481497943, rmse9417232136.740572), (@24, #68, acc0.012001333481497943, rmse1.2018018475091806e+19), (@45, #78, acc0.012556950772308034, rmse152643447441361.97), (@64, #81, acc0.013112568063118125, rmse354467197459536.5), (@122, #100, acc0.016446271807978665, rmse456217473104842.75), (@204, #114, acc0.01555728414268252, rmse205236878384668.28), (@293, #122, acc0.017557506389598843, rmse31102945689160.395), (@431, #134, acc0.017335259473274807, rmse1989906578297338.0), (@607, #145, acc0.021335703967107458, rmse1.4029045399269688e+16), (@870, #158, acc0.023669296588509834, rmse33454251960158.074), (@1312, #175, acc0.024113790421157907, rmse2.0492397185193388e+16), (@1537, #176, acc0.024891654628292032, rmse3.9395397524336376e+16), (@1939, #185, acc0.02511390154461607, rmse1.0773373230788219e+21), (@2489, #196, acc0.025336148460940105, rmse2979446836766915.0), (@2970, #201, acc0.024780531170130016, rmse3.3728131216018235e+19), (@3381, #203, acc0.02455828425380598, rmse5.244145646773291e+20), (@4375, #220, acc0.026891876875208356, rmse2.240171136120884e+16), (@5400, #231, acc0.027891987998666518, rmse1.1097928843192135e+24), (@6649, #244, acc0.028003111456828537, rmse3.257986413917382e+20), (@7759, #249, acc0.028669852205800643, rmse7.565758356892932e+20), (@9666, #264, acc0.030114457161906878, rmse2579982353318399.0), (@12144, #278, acc0.029114346038448716, rmse1.3137660303374572e+16), (@15219, #295, acc0.030225580620068897, rmse350469183193577.6), (@18888, #312, acc0.029669963329258805, rmse8.156074958979366e+20), (@20867, #314, acc0.030447827536392934, rmse2.0353059569733278e+20), (@26331, #333, acc0.03255917324147128, rmse1.3439084291897956e+18), (@29897, #338, acc0.03244804978330926, rmse2.065248979060084e+17), (@35757, #354, acc0.03300366707411935, rmse2.144806995160489e+16), (@43638, #372, acc0.03222580286698522, rmse8.828755492384466e+17), ",result_20200908T094053187912_wfa3_a10_d15MPRto43200a10tol001.zip
0.1,3,10,15,MP,MP,5.05E+00,2%,,,43254,1,1,0,32475,10778,"(@0, #1, acc0.015223913768196467, rmse5.050032399256282), ",result_20200908T092238879085_wfa3_a10_d15MPMPto43200a10tol01.zip
0.1,3,10,15,MP,R,1.05E+01,14%,,,43561,303,34,3350,40204,0,"(@0, #1, acc0.001222358039782198, rmse675414.3345475781), (@0, #5, acc0.02289143238137571, rmse18.163716125912792), (@0, #7, acc0.013445938437604178, rmse4638.275945969595), (@0, #17, acc0.008445382820313369, rmse22636651032.989094), (@0, #22, acc0.01500166685187243, rmse10439354.17074082), (@2, #32, acc0.012890321146794089, rmse47187897.34011225), (@6, #41, acc0.014223802644738305, rmse883096757.6755495), (@14, #50, acc0.018224247138570952, rmse13550149.883874731), (@44, #67, acc0.024113790421157907, rmse15188953.48597933), (@87, #77, acc0.015779531059006556, rmse2379738266.5971303), (@114, #80, acc0.021891321257917547, rmse33203662.27391899), (@234, #98, acc0.03289254361595733, rmse349955.4249567387), (@391, #111, acc0.038115346149572175, rmse19574.166040637225), (@524, #118, acc0.036337370818979885, rmse49164.244298834485), (@738, #128, acc0.04656072896988554, rmse11969.308740060425), (@1016, #138, acc0.05045005000555617, rmse18442.707595167587), (@1375, #148, acc0.0580064451605734, rmse1594.5095965712935), (@1971, #162, acc0.07167463051450161, rmse442.1899761120271), (@2462, #170, acc0.06622958106456273, rmse1180.5635682947252), (@3160, #180, acc0.0666740748972108, rmse1036.9909143077818), (@3782, #187, acc0.06456272919213246, rmse1221.9081121954525), (@4120, #189, acc0.0666740748972108, rmse786.9978589296886), (@4942, #197, acc0.08589843315923991, rmse93.24332596119541), (@6358, #210, acc0.0833425936215135, rmse168.35982685483972), (@7879, #221, acc0.0876764084898322, rmse78.88494424656248), (@9134, #228, acc0.08112012445827314, rmse167.7422409069541), (@10881, #237, acc0.09589954439382153, rmse67.073974292682), (@13622, #250, acc0.09678853205911768, rmse56.91971612251831), (@16112, #259, acc0.10778975441715746, rmse30.471713101592176), (@20494, #274, acc0.11434603844871652, rmse34.83993743549288), (@21054, #274, acc0.1179019891099011, rmse32.84078307997626), (@27202, #291, acc0.12012445827314146, rmse37.61367024387317), (@29358, #294, acc0.11534614957217469, rmse28.73464449121705), (@34038, #303, acc0.14357150794532725, rmse10.475124933550552), ",result_20200908T100651298060_wfa3_a10_d15MPRto43200a10tol01.zip
0.01,4,10,15,MP,MP,5.50E+00,0%,,,43320,1,1,0,11,43308,"(@0, #1, acc0.002666962995888432, rmse5.501989591763969), ",result_20200908T092342720825_wfa4_a10_d15MPMPto43200a10tol001.zip
0.01,4,10,15,MP,R,3.48E+16,3%,,,43579,375,36,7475,36087,0,"(@0, #1, acc0.00111123458162018, rmse3183737.7620561793), (@0, #5, acc0.004667185242804756, rmse352.35544644364916), (@0, #7, acc0.004889432159128792, rmse2352468.536068678), (@0, #17, acc0.005445049449938882, rmse1.6588391976667858e+22), (@0, #22, acc0.0071119013223691525, rmse411544675359.35693), (@1, #32, acc0.009334370485609512, rmse19467817942448.258), (@4, #41, acc0.010112234692743638, rmse8.527845305231816e+27), (@9, #50, acc0.010112234692743638, rmse2.925936603113814e+23), (@24, #68, acc0.010445605067229692, rmse1.602081951461833e+30), (@43, #78, acc0.011223469274363818, rmse2.3289672548891267e+17), (@64, #82, acc0.012445827314146016, rmse8.969467035243558e+35), (@127, #101, acc0.014668296477386376, rmse3.4155219327078024e+16), (@214, #115, acc0.014668296477386376, rmse4.4268888525237715e+20), (@312, #123, acc0.0166685187243027, rmse726882923550866.0), (@448, #135, acc0.01611290143349261, rmse6.741655576367217e+20), (@621, #146, acc0.01833537059673297, rmse7941183218805943.0), (@864, #159, acc0.018002000222246916, rmse5.107478769169772e+21), (@1217, #176, acc0.018557617513057005, rmse1.826124825973873e+16), (@1477, #177, acc0.01877986442938104, rmse5.738205888404338e+16), (@1867, #186, acc0.019002111345705078, rmse1.3021513155158749e+23), (@2332, #197, acc0.019779975552839203, rmse2.015317376742598e+20), (@2778, #202, acc0.019891099011001223, rmse8.067611710155284e+19), (@3205, #205, acc0.02055783975997333, rmse1089505245416282.2), (@4072, #222, acc0.021446827425269474, rmse210199844499896.44), (@4911, #233, acc0.021780197799755527, rmse1.7553575136790217e+20), (@6005, #246, acc0.022558062006889656, rmse1.56880483110655e+17), (@6956, #251, acc0.022669185465051672, rmse9.658435948040545e+17), (@8563, #265, acc0.02333592621402378, rmse6.6616659532039144e+16), (@10404, #279, acc0.023669296588509834, rmse2.719697456530751e+16), (@13007, #296, acc0.024224913879319923, rmse5.285710540804224e+22), (@16316, #314, acc0.025002778086454052, rmse4.352432199696539e+19), (@18564, #316, acc0.02544727191910212, rmse1.0263148821393059e+20), (@23156, #335, acc0.027225247249694412, rmse4.481798475334408e+17), (@26432, #341, acc0.027447494166018445, rmse6.940190598320502e+18), (@31422, #357, acc0.02766974108234248, rmse2.1147907462200234e+19), (@38408, #375, acc0.028114234914990554, rmse3.4765779934859844e+16), ",result_20200908T133658583063_wfa4_a10_d15MPRto43200a10tol001.zip
0.1,4,10,15,MP,MP,5.50E+00,1%,,,43275,1,1,0,1,43273,"(@0, #1, acc0.010890098899877763, rmse5.501989591763969), ",result_20200908T092253761860_wfa4_a10_d15MPMPto43200a10tol01.zip
0.1,4,10,15,MP,R,1.32E+02,9%,,,43562,319,34,3652,39904,0,"(@0, #1, acc0.00111123458162018, rmse3183737.7620561793), (@0, #5, acc0.0357817535281698, rmse10.515677755801132), (@0, #7, acc0.01000111123458162, rmse108456665.76997994), (@0, #17, acc0.02833648183131459, rmse737.5608355081873), (@0, #22, acc0.014223802644738305, rmse16366900.055240253), (@2, #31, acc0.020224469385487276, rmse11417.277418004825), (@6, #40, acc0.018224247138570952, rmse646028.0010703922), (@13, #49, acc0.022446938548727636, rmse82137.157925286), (@36, #66, acc0.02111345705078342, rmse1936419.0079973207), (@63, #75, acc0.0277808645405045, rmse67830.11278323187), (@93, #80, acc0.026558506500722303, rmse245025.16297097108), (@193, #99, acc0.028558728747638627, rmse4174392.382151544), (@335, #112, acc0.02955883987109679, rmse1160523.4731800384), (@449, #118, acc0.03422602511390154, rmse57091.81287935553), (@697, #131, acc0.03222580286698522, rmse283476.9290999976), (@946, #140, acc0.03878208689854428, rmse60471.62745999043), (@1309, #151, acc0.04000444493832648, rmse41225.531390179516), (@1883, #165, acc0.048672074674963886, rmse6129.752157196191), (@2418, #174, acc0.04211579064340482, rmse91951.65398985456), (@3067, #183, acc0.04589398822091344, rmse11936.5345364656), (@3505, #187, acc0.05256139571063451, rmse2606.7020056530237), (@3837, #189, acc0.05667296366262918, rmse2732.630425019651), (@5404, #207, acc0.05022780308923214, rmse18225.73045252065), (@6798, #218, acc0.05389487720857873, rmse6447.04383647952), (@8208, #227, acc0.06089565507278587, rmse1330.0491456113566), (@8988, #230, acc0.06122902544727192, rmse891.0573099315465), (@11195, #242, acc0.06134014890543394, rmse829.5666931020003), (@14002, #255, acc0.06711856872985887, rmse779.1205874387181), (@17456, #268, acc0.06700744527169686, rmse446.0883943663157), (@22872, #285, acc0.07167463051450161, rmse318.1687479950787), (@24432, #287, acc0.07356372930325591, rmse255.78344499394265), (@29917, #300, acc0.08156461829092121, rmse191.11467679658116), (@33907, #307, acc0.08967663073674853, rmse240.40957553058206), (@40639, #319, acc0.09434381597955328, rmse132.05452910298612), ",result_20200908T100815090961_wfa4_a10_d15MPRto43200a10tol01.zip
0.01,5,10,15,MP,MP,6.63E+00,0%,,,43257,1,1,0,4,43252,"(@0, #1, acc0.001889098788754306, rmse6.633144159113578), ",result_20200908T092236859889_wfa5_a10_d15MPMPto43200a10tol001.zip
0.01,5,10,15,MP,R,2.83E+15,3%,,,43397,364,35,6429,36953,0,"(@0, #1, acc0.00111123458162018, rmse657744.617412107), (@0, #5, acc0.005111679075452828, rmse201937.81789619103), (@0, #7, acc0.00444493832648072, rmse1.1506735735900462e+17), (@0, #17, acc0.005667296366262918, rmse5.512563627968934e+16), (@0, #22, acc0.007556395155017224, rmse4248144904.57257), (@1, #32, acc0.00777864207134126, rmse4319879157170.118), (@4, #41, acc0.009334370485609512, rmse108826046931541.36), (@8, #49, acc0.010667851983553729, rmse3.818189361335453e+23), (@24, #65, acc0.011779086565173909, rmse7422172603951.367), (@47, #76, acc0.012556950772308034, rmse445031125587163.9), (@68, #80, acc0.013223691521280142, rmse6596069052301754.0), (@134, #99, acc0.014890543393710412, rmse1161380670209822.0), (@215, #113, acc0.015112790310034449, rmse4.68842434701435e+18), (@308, #121, acc0.017335259473274807, rmse5178874284129037.0), (@434, #132, acc0.01711301255695077, rmse1172089639875736.0), (@601, #143, acc0.018557617513057005, rmse5.0687605401272897e+20), (@842, #156, acc0.019113234803867098, rmse668861749623457.8), (@1278, #173, acc0.019335481720191134, rmse4.627075653029823e+17), (@1690, #182, acc0.019891099011001223, rmse7.113943751115405e+16), (@2166, #192, acc0.020335592843649296, rmse1.1444354089623221e+17), (@2634, #197, acc0.02111345705078342, rmse89536165368812.78), (@3079, #200, acc0.021335703967107458, rmse4.103531040554007e+19), (@3921, #216, acc0.023002555839537725, rmse829202363214617.6), (@4874, #227, acc0.02333592621402378, rmse6.759279960802308e+16), (@6061, #240, acc0.02333592621402378, rmse888014384255072.9), (@6948, #245, acc0.02389154350483387, rmse256592017987905.4), (@8762, #260, acc0.024224913879319923, rmse1341317040187901.8), (@10934, #274, acc0.024669407711967996, rmse1674379064468929.8), (@13840, #290, acc0.025225025002778085, rmse3.430501950377278e+17), (@17550, #305, acc0.02611401266807423, rmse2074374924526452.2), (@19858, #307, acc0.027447494166018445, rmse6772261570137.487), (@24692, #324, acc0.028114234914990554, rmse1.78855474779982e+17), (@28467, #330, acc0.02889209912212468, rmse1578279873507236.2), (@34819, #346, acc0.029336592954772752, rmse88794195073670.3), (@42638, #364, acc0.03055895099455495, rmse2830093542402216.0), ",result_20200908T121248883829_wfa5_a10_d15MPRto43200a10tol001.zip
0.1,5,10,15,MP,MP,6.63E+00,1%,,,43299,1,1,0,18232,25066,"(@0, #1, acc0.012668074230470052, rmse6.633144159113578), ",result_20200908T092325427303_wfa5_a10_d15MPMPto43200a10tol01.zip
0.1,5,10,15,MP,R,6.56E+03,7%,,,43386,317,34,3796,39582,0,"(@0, #1, acc0.00111123458162018, rmse657744.617412107), (@0, #5, acc0.00944549394377153, rmse535654848.6351484), (@0, #7, acc0.010445605067229692, rmse150116.26715335692), (@0, #17, acc0.010778975441715747, rmse11679746287.772715), (@0, #22, acc0.009001000111123458, rmse2.4286172747874102e+17), (@2, #32, acc0.01055672852539171, rmse107111415089.25542), (@5, #40, acc0.013001444604956107, rmse4925778130.386708), (@11, #49, acc0.019779975552839203, rmse2644629.209869693), (@37, #65, acc0.01711301255695077, rmse50130864.224597655), (@69, #74, acc0.018557617513057005, rmse172147200.20088848), (@96, #78, acc0.021224580508945438, rmse15462950.118603608), (@178, #95, acc0.028558728747638627, rmse354911.36121021264), (@317, #109, acc0.02544727191910212, rmse3607502.2014468336), (@469, #117, acc0.029225469496610736, rmse42273127.08737376), (@659, #126, acc0.03255917324147128, rmse2463949.000928449), (@953, #137, acc0.033670407823091456, rmse2715344.0234561823), (@1399, #150, acc0.03055895099455495, rmse606126.6382049278), (@2071, #165, acc0.03755972885876208, rmse218946.3508578245), (@2718, #175, acc0.03878208689854428, rmse148474.78692049533), (@3496, #185, acc0.03844871652405823, rmse62270.28288741061), (@4051, #190, acc0.03544838315368374, rmse400646.27738352556), (@4501, #193, acc0.03600400044449383, rmse520545.8249730827), (@5950, #207, acc0.044227136348483166, rmse58490.34250090054), (@6992, #214, acc0.04611623513723747, rmse8494.597772213467), (@9047, #228, acc0.045449494388265364, rmse66732.6173415757), (@10181, #233, acc0.05278364262695855, rmse34039.842885801045), (@12248, #243, acc0.058895432825869544, rmse6056.375912006462), (@15040, #255, acc0.0567840871207912, rmse5697.538664656927), (@19671, #272, acc0.05645071674630515, rmse29354.7116068931), (@23665, #283, acc0.0598955439493277, rmse8033.097170997075), (@25886, #287, acc0.06067340815646183, rmse16167.326739836082), (@30442, #297, acc0.06900766751861317, rmse3033.3266452534763), (@34341, #304, acc0.06734081564618291, rmse4795.908154650327), (@41453, #317, acc0.06589621069007667, rmse6561.326440102969), ",result_20200908T101512389203_wfa5_a10_d15MPRto43200a10tol01.zip
0.01,6,10,15,MP,MP,5.81E+00,0%,,,43351,1,1,0,2,43348,"(@0, #1, acc0.00277808645405045, rmse5.809488527974808), ",result_20200908T092411713055_wfa6_a10_d15MPMPto43200a10tol001.zip
0.01,6,10,15,MP,R,9.93E+18,3%,,,43563,353,35,6325,37222,0,"(@0, #1, acc0.00111123458162018, rmse20002.314593431933), (@0, #5, acc0.005889543282586954, rmse23.810369974431715), (@0, #7, acc0.0065562840315590626, rmse571.7714574517269), (@0, #17, acc0.00666740748972108, rmse206079997738.16714), (@0, #22, acc0.00777864207134126, rmse87348392477.10796), (@1, #32, acc0.009223247027447494, rmse9.280376073534253e+20), (@4, #41, acc0.00944549394377153, rmse1.9312914945549012e+33), (@10, #50, acc0.011890210023335927, rmse3.734226601253844e+36), (@30, #68, acc0.011445716190687854, rmse1.8823158458844683e+29), (@52, #78, acc0.011890210023335927, rmse7.527169146009463e+26), (@72, #81, acc0.013001444604956107, rmse2.0389853519591746e+34), (@136, #100, acc0.015446160684520501, rmse3.9209490651190405e+44), (@224, #114, acc0.01555728414268252, rmse7.504845973641613e+43), (@318, #122, acc0.016890765640626738, rmse4.804357031172949e+27), (@463, #134, acc0.01777975330592288, rmse9.319411130744542e+19), (@653, #145, acc0.01944660517835315, rmse9.687838031767927e+17), (@922, #158, acc0.019002111345705078, rmse1.7210694887714506e+18), (@1368, #175, acc0.019668852094677187, rmse2.0279407735167745e+27), (@1602, #176, acc0.02011334592732526, rmse5.630352043516843e+24), (@2033, #185, acc0.020780086676297365, rmse4.625539640021414e+24), (@2588, #196, acc0.02166907434159351, rmse3.6577905013729656e+16), (@3061, #201, acc0.02166907434159351, rmse2.9682849051870374e+17), (@3475, #203, acc0.021891321257917547, rmse1.0240235419179532e+19), (@4454, #220, acc0.023113679297699745, rmse8.106893717444369e+18), (@5446, #231, acc0.02333592621402378, rmse8.794367832506799e+19), (@6770, #244, acc0.023447049672185798, rmse9.391762303207922e+19), (@7821, #249, acc0.024224913879319923, rmse2.149208719310218e+22), (@9848, #264, acc0.02444716079564396, rmse1.5561987188891543e+24), (@12303, #278, acc0.024780531170130016, rmse8.169903271068393e+26), (@15632, #295, acc0.025225025002778085, rmse3.0195047307308755e+20), (@19921, #312, acc0.026336259584398267, rmse6.75878457557561e+21), (@22098, #314, acc0.026891876875208356, rmse4.580298376061218e+21), (@27927, #333, acc0.02833648183131459, rmse1.3906635281858227e+21), (@31468, #337, acc0.02833648183131459, rmse7.945346351440461e+24), (@38209, #353, acc0.029225469496610736, rmse9.933786118279567e+18), ",result_20200908T125317507438_wfa6_a10_d15MPRto43200a10tol001.zip
0.1,6,10,15,MP,MP,5.81E+00,1%,,,43496,1,1,0,30243,13251,"(@0, #1, acc0.009223247027447494, rmse5.809488527974808), ",result_20200908T092640425179_wfa6_a10_d15MPMPto43200a10tol01.zip
0.1,6,10,15,MP,R,1.53E+02,9%,,,43383,302,35,3998,39378,0,"(@0, #1, acc0.001444604956106234, rmse20002.314593431933), (@0, #5, acc0.01555728414268252, rmse231.90105080068366), (@0, #7, acc0.008445382820313369, rmse924734.9571049483), (@0, #17, acc0.008778753194799422, rmse8812820550.577774), (@0, #22, acc0.019335481720191134, rmse1057.0191075713756), (@1, #31, acc0.01389043227025225, rmse2740700.2218172094), (@5, #40, acc0.011223469274363818, rmse185893251.56856906), (@11, #49, acc0.016779642182464718, rmse4451302.42184422), (@35, #67, acc0.01877986442938104, rmse5974452.750009965), (@68, #76, acc0.024891654628292032, rmse465851.7251077431), (@102, #81, acc0.025891765751750194, rmse383147.18944400543), (@212, #100, acc0.02611401266807423, rmse41544413.879878215), (@363, #113, acc0.03111456828536504, rmse1897942.638478683), (@509, #120, acc0.033781531281253475, rmse138184.22877874903), (@775, #132, acc0.033670407823091456, rmse2066442.0947060345), (@1057, #141, acc0.039559951105678406, rmse161773.4303534468), (@1499, #152, acc0.042449161017890875, rmse77895.03656911598), (@2169, #166, acc0.05089454383820424, rmse15227.570599857896), (@2428, #168, acc0.04456050672296922, rmse43541.50027540052), (@2933, #174, acc0.04933881542393599, rmse21795.87903458761), (@3897, #186, acc0.04478275363929325, rmse21316.493583109426), (@4509, #191, acc0.05045005000555617, rmse18318.021599457777), (@5179, #196, acc0.04622735859539949, rmse149402.5565100169), (@6605, #208, acc0.052894766085120566, rmse2021.64174697786), (@7860, #216, acc0.06145127236359595, rmse1324.0801320545754), (@10006, #229, acc0.06011779086565174, rmse1602.7110936154793), (@10934, #232, acc0.06378486498499833, rmse1404.8426242147982), (@13692, #245, acc0.06156239582175797, rmse2309.54377361582), (@16799, #257, acc0.06778530947883098, rmse787.0760539921409), (@20181, #268, acc0.07000777864207135, rmse521.0386258835221), (@25059, #282, acc0.07923102566951884, rmse210.7363924704229), (@26685, #284, acc0.07978664296032893, rmse242.46579603920046), (@32021, #296, acc0.08934326036226248, rmse98.28515092382932), (@35645, #302, acc0.08989887765307257, rmse153.38780268468994), (@43383, #316, acc0.0888987665296144, rmse169.95666301253684), ",result_20200908T093330064181_wfa6_a10_d15MPRto43200a10tol01.zip
0.01,7,10,15,MP,MP,3.49E+00,0%,,,43307,1,1,0,4,43302,"(@0, #1, acc0.004889432159128792, rmse3.4948537348020072), ",result_20200908T092327834897_wfa7_a10_d15MPMPto43200a10tol001.zip
0.01,7,10,15,MP,R,1.11E+19,3%,,,43201,359,36,6501,36684,0,"(@0, #1, acc0.00111123458162018, rmse72192.94440106346), (@0, #5, acc0.005111679075452828, rmse17651.30059818143), (@0, #7, acc0.004333814868318702, rmse72585288055974.34), (@0, #17, acc0.0065562840315590626, rmse1329710087373.8635), (@0, #22, acc0.009223247027447494, rmse1622501877.3421311), (@1, #32, acc0.009334370485609512, rmse5.612331417916415e+21), (@4, #41, acc0.009223247027447494, rmse2.1230237716504016e+16), (@10, #50, acc0.011890210023335927, rmse1.2884793631504087e+27), (@26, #68, acc0.012334703855983998, rmse8.704188953961761e+21), (@49, #78, acc0.013112568063118125, rmse7.188878651271507e+18), (@69, #82, acc0.014890543393710412, rmse2.123274964920618e+19), (@127, #101, acc0.01711301255695077, rmse6.217776829373193e+23), (@207, #115, acc0.0178908767640849, rmse8.027179412957924e+22), (@297, #123, acc0.019224358262029114, rmse2.5906768532446927e+22), (@417, #132, acc0.02000222246916324, rmse1.5830784552839e+20), (@574, #143, acc0.02233581509056562, rmse1.0715366461963555e+17), (@811, #155, acc0.0222246916324036, rmse5.831585484284826e+21), (@1190, #171, acc0.022780308923213692, rmse6.360781058747168e+25), (@1478, #173, acc0.023113679297699745, rmse1.2193587055286723e+26), (@1847, #180, acc0.02455828425380598, rmse4.879475724227582e+23), (@2373, #191, acc0.02544727191910212, rmse1.1586536851719168e+22), (@2862, #196, acc0.02544727191910212, rmse8.984871654335841e+18), (@3282, #199, acc0.026002889209912214, rmse2.5695888864009554e+18), (@4221, #215, acc0.028003111456828537, rmse5.240287862828431e+17), (@5105, #224, acc0.02833648183131459, rmse1.0567812211121804e+18), (@6243, #236, acc0.029114346038448716, rmse3.2615893560205434e+17), (@7140, #241, acc0.0290032225802867, rmse82887381687695.72), (@8697, #255, acc0.03000333370374486, rmse2.2322397395414276e+16), (@10486, #268, acc0.02955883987109679, rmse8.649537886315508e+17), (@13073, #285, acc0.030781197910878987, rmse6627686580263206.0), (@17614, #303, acc0.03111456828536504, rmse8.85396893856405e+19), (@19747, #305, acc0.03255917324147128, rmse1.888367376524333e+18), (@24773, #323, acc0.03322591399044338, rmse5.581939814234122e+19), (@28077, #328, acc0.033448160906767416, rmse4.900311492068546e+18), (@34720, #343, acc0.033781531281253475, rmse2.798609679446886e+18), (@42075, #359, acc0.033781531281253475, rmse1.1065557610242357e+19), ",result_20200908T121114630321_wfa7_a10_d15MPRto43200a10tol001.zip
0.1,7,10,15,MP,MP,3.49E+00,3%,,,43365,1,1,0,1,43364,"(@0, #1, acc0.03222580286698522, rmse3.4948537348020072), ",result_20200908T092424750264_wfa7_a10_d15MPMPto43200a10tol01.zip
0.1,7,10,15,MP,R,9.54E+01,10%,,,43359,314,35,3834,39517,0,"(@0, #1, acc0.001333481497944216, rmse72192.94440106346), (@0, #5, acc0.008223135903989333, rmse115036.53637265702), (@0, #7, acc0.006000666740748972, rmse75340311036514.0), (@0, #17, acc0.008667629736637403, rmse639403942017475.4), (@0, #22, acc0.0166685187243027, rmse397520.15513901133), (@2, #32, acc0.01055672852539171, rmse1440873928109.358), (@5, #41, acc0.013445938437604178, rmse549890.4471475051), (@13, #49, acc0.015890654517168576, rmse44947156.19520593), (@36, #66, acc0.023113679297699745, rmse304532.22727840237), (@72, #76, acc0.02166907434159351, rmse2069374.4627836854), (@101, #80, acc0.024113790421157907, rmse4381965.126741799), (@199, #98, acc0.023558173130347818, rmse23326458.744596876), (@349, #112, acc0.0277808645405045, rmse5758397.433778541), (@481, #119, acc0.03144793865985109, rmse1587049.1870335697), (@705, #129, acc0.035226136237359706, rmse326015.1824688934), (@965, #138, acc0.044004889432159126, rmse6257.890601063096), (@1374, #150, acc0.039671074563840426, rmse185596.66035858676), (@2049, #165, acc0.04156017335259473, rmse77776.06898278902), (@2643, #174, acc0.045227247471941324, rmse30640.052502977294), (@3102, #179, acc0.05100566729636626, rmse2727.2263076668264), (@3677, #185, acc0.053005889543282586, rmse3200.271953426444), (@4092, #188, acc0.05078342038004223, rmse5649.762638824214), (@5255, #200, acc0.060451161240137795, rmse1667.8225155074751), (@6195, #207, acc0.061895766196244026, rmse1096.2844921506837), (@7587, #217, acc0.07411934659406601, rmse327.79958653562716), (@8561, #222, acc0.07745305033892655, rmse212.19318297588103), (@10649, #234, acc0.07745305033892655, rmse336.51720466211964), (@13164, #246, acc0.07423047005222802, rmse653.9838401212141), (@16218, #258, acc0.07789754417157461, rmse284.28645235237803), (@19135, #267, acc0.09001000111123458, rmse156.591133689997), (@21014, #271, acc0.08445382820313369, rmse175.32444942900122), (@25453, #283, acc0.09756639626625181, rmse53.83300329602248), (@28505, #289, acc0.09634403822646961, rmse75.01321643185203), (@33017, #298, acc0.11145682853650406, rmse32.61922657882436), (@41403, #314, acc0.10456717413045893, rmse95.38725562469833), ",result_20200908T101410012934_wfa7_a10_d15MPRto43200a10tol01.zip
0.01,8,10,15,MP,MP,8.78E+00,0%,,,43365,1,1,0,2,43363,"(@0, #1, acc0.0017779753305922881, rmse8.779540974919485), ",result_20200908T092425128936_wfa8_a10_d15MPMPto43200a10tol001.zip
0.01,8,10,15,MP,R,7.49E+21,3%,,,43247,369,36,6783,36450,0,"(@0, #1, acc0.00111123458162018, rmse2515737.335871772), (@0, #5, acc0.0065562840315590626, rmse186.26557878690318), (@0, #7, acc0.004889432159128792, rmse5.507924821714833e+18), (@0, #16, acc0.006445160573397044, rmse3007571.3836159613), (@0, #20, acc0.009001000111123458, rmse3.2126148888583704e+16), (@1, #30, acc0.010445605067229692, rmse1.0666748093755818e+19), (@3, #39, acc0.01333481497944216, rmse517357390354516.5), (@8, #48, acc0.012890321146794089, rmse3.3691046188708995e+21), (@21, #66, acc0.014668296477386376, rmse5.791167976436055e+16), (@41, #75, acc0.01555728414268252, rmse1.829888480152028e+21), (@60, #79, acc0.017668629847760863, rmse3.6498981224800343e+22), (@117, #98, acc0.020446716301811312, rmse1.6623756181788058e+19), (@202, #112, acc0.02011334592732526, rmse4.164617829000187e+20), (@290, #119, acc0.019002111345705078, rmse1.6947993019125327e+20), (@437, #131, acc0.019002111345705078, rmse3.627083271647634e+35), (@641, #142, acc0.022669185465051672, rmse6.680895933323328e+24), (@909, #155, acc0.022446938548727636, rmse7.3264201425526096e+19), (@1332, #171, acc0.022002444716079563, rmse9.974514705691998e+18), (@1558, #172, acc0.022669185465051672, rmse3.1980939951993388e+16), (@1941, #181, acc0.023669296588509834, rmse1.199169323827855e+19), (@2484, #192, acc0.02389154350483387, rmse6.071139925955421e+20), (@2898, #197, acc0.024002666962995887, rmse2.7564701868306468e+16), (@3309, #200, acc0.024336037337481943, rmse18341182288597.23), (@4215, #217, acc0.024891654628292032, rmse9.442957662396681e+19), (@5159, #228, acc0.02622513612623625, rmse655131063488568.5), (@6294, #240, acc0.025891765751750194, rmse1052827958551590.4), (@7233, #245, acc0.026447383042560283, rmse1.198710122443265e+17), (@8949, #260, acc0.026891876875208356, rmse1.0124058055201081e+19), (@10925, #274, acc0.027558617624180465, rmse4125459670413246.5), (@13715, #291, acc0.0277808645405045, rmse5.577031506373561e+18), (@17134, #308, acc0.028558728747638627, rmse9840977717234856.0), (@19099, #310, acc0.028558728747638627, rmse9.184117637638539e+16), (@23993, #329, acc0.030781197910878987, rmse2.477020642639031e+17), (@27461, #335, acc0.030336704078230914, rmse8.999343359694563e+19), (@33348, #351, acc0.03144793865985109, rmse4.980144364165763e+18), (@41548, #369, acc0.03244804978330926, rmse7.492364733091399e+21), ",result_20200908T123710935165_wfa8_a10_d15MPRto43200a10tol001.zip
0.1,8,10,15,MP,MP,8.78E+00,1%,,,43284,1,1,0,35552,7731,"(@0, #1, acc0.008000888987665296, rmse8.779540974919485), ",result_20200908T092308529558_wfa8_a10_d15MPMPto43200a10tol01.zip
0.1,8,10,15,MP,R,8.55E+01,10%,,,43392,313,34,3738,39647,0,"(@0, #1, acc0.00111123458162018, rmse2515737.335871772), (@0, #5, acc0.013223691521280142, rmse125.03451085838905), (@0, #7, acc0.015890654517168576, rmse168.58567790960063), (@0, #17, acc0.009556617401933549, rmse15739928957.660248), (@0, #22, acc0.013779308812090232, rmse2345706.9868447534), (@1, #32, acc0.014001555728414269, rmse46585929.83347846), (@5, #41, acc0.016335148349816645, rmse2584584.616530358), (@12, #50, acc0.017446382931436827, rmse40809461.95896959), (@36, #67, acc0.01500166685187243, rmse183882454968488.66), (@73, #77, acc0.019002111345705078, rmse1311910696.5620534), (@104, #81, acc0.02389154350483387, rmse6604966.871946358), (@210, #98, acc0.025780642293588178, rmse25612474.53487029), (@376, #112, acc0.03122569174352706, rmse221245.0273755873), (@561, #121, acc0.03289254361595733, rmse327053.39449496835), (@788, #130, acc0.03411490165573953, rmse91701.81568720847), (@1134, #141, acc0.043227025225025, rmse95407.43548199814), (@1583, #152, acc0.04478275363929325, rmse131415.44488005023), (@2311, #166, acc0.049894432714746084, rmse10695.926921087106), (@2579, #168, acc0.046894099344371595, rmse26453.84868769053), (@3400, #179, acc0.04778308700966774, rmse48201.166830555994), (@4111, #186, acc0.05078342038004223, rmse18365.186743495833), (@4654, #190, acc0.054228247583064784, rmse6845.470513557), (@6254, #205, acc0.05711745749527725, rmse10914.930961561042), (@7351, #212, acc0.06056228469829981, rmse1218.0227891014404), (@9094, #223, acc0.0598955439493277, rmse1778.1561484807683), (@10226, #228, acc0.0635626180686743, rmse1165.6684267243215), (@12132, #237, acc0.0722302478053117, rmse320.0245932827862), (@14156, #245, acc0.07634181575730636, rmse209.93876372758754), (@18796, #264, acc0.07867540837870875, rmse382.7428349090716), (@23640, #279, acc0.07911990221135681, rmse216.91499277612346), (@24272, #279, acc0.08323147016335149, rmse173.834554195926), (@30525, #295, acc0.09745527280808979, rmse124.88726528170301), (@32423, #297, acc0.09889987776419602, rmse80.01264003606785), (@40567, #313, acc0.10090010001111234, rmse85.51713926654871), ",result_20200908T101229528954_wfa8_a10_d15MPRto43200a10tol01.zip
0.01,9,10,15,MP,MP,3.37E+00,0%,,,43300,1,1,0,4,43295,"(@0, #1, acc0.004889432159128792, rmse3.366956931665449), ",result_20200908T092319915423_wfa9_a10_d15MPMPto43200a10tol001.zip
0.01,9,10,15,MP,R,1.23E+21,3%,,,43403,368,35,6733,36654,0,"(@0, #1, acc0.00111123458162018, rmse1351946.9672903547), (@0, #5, acc0.005111679075452828, rmse6227.481342935679), (@0, #7, acc0.00500055561729081, rmse145256204.24421677), (@0, #17, acc0.00666740748972108, rmse403686.6056774334), (@0, #22, acc0.008112012445827314, rmse2280593331926.9146), (@1, #32, acc0.007889765529503278, rmse6.951783381466497e+38), (@4, #40, acc0.008778753194799422, rmse6.235873189429155e+20), (@8, #49, acc0.0111123458162018, rmse3.3837666427617824e+17), (@23, #67, acc0.011001222358039782, rmse3.3192213246344024e+23), (@43, #77, acc0.012001333481497943, rmse3.2720087963717266e+23), (@63, #81, acc0.012890321146794089, rmse2.5446957448119875e+18), (@130, #100, acc0.015779531059006556, rmse1.549325938768946e+18), (@214, #113, acc0.015890654517168576, rmse3.7716406787874216e+23), (@303, #121, acc0.0178908767640849, rmse6.887029452690834e+17), (@436, #132, acc0.01777975330592288, rmse5.611763621252025e+20), (@608, #143, acc0.019668852094677187, rmse1.119532726263116e+19), (@891, #156, acc0.02166907434159351, rmse3.3336119995755235e+21), (@1292, #173, acc0.022558062006889656, rmse8.722229189920467e+16), (@1736, #182, acc0.022558062006889656, rmse2.687256739648352e+21), (@2370, #193, acc0.022669185465051672, rmse3.968121616079683e+22), (@2938, #199, acc0.023113679297699745, rmse3.4970649358997546e+25), (@3434, #202, acc0.023669296588509834, rmse2.1932674295269077e+19), (@4341, #219, acc0.024891654628292032, rmse8440829415886969.0), (@5269, #230, acc0.024891654628292032, rmse3.823340121687207e+23), (@6455, #243, acc0.025891765751750194, rmse1.0355987841937787e+17), (@7403, #247, acc0.02666962995888432, rmse4.388612841952525e+17), (@9145, #262, acc0.027114123791532392, rmse6.915665452842163e+25), (@11263, #276, acc0.029447716412934772, rmse7.322376541885993e+17), (@14324, #292, acc0.02955883987109679, rmse3125048912726448.5), (@17803, #308, acc0.02989221024558284, rmse3.752315640314212e+18), (@19824, #310, acc0.030892321369041003, rmse2.8172952285140006e+17), (@25173, #329, acc0.03278142015779531, rmse5.792283351680598e+17), (@28735, #335, acc0.03233692632514724, rmse8.678008405757758e+16), (@34558, #351, acc0.03311479053228136, rmse326327370948294.06), (@42088, #368, acc0.03300366707411935, rmse1.2331815487133005e+21), ",result_20200908T124644436556_wfa9_a10_d15MPRto43200a10tol001.zip
0.1,9,10,15,MP,MP,3.37E+00,3%,,,43273,1,1,0,0,43272,"(@0, #1, acc0.0277808645405045, rmse3.366956931665449), ",result_20200908T092251213822_wfa9_a10_d15MPMPto43200a10tol01.zip
0.1,9,10,15,MP,R,4.57E+02,9%,,,43465,316,34,3560,39896,0,"(@0, #1, acc0.00111123458162018, rmse1351946.9672903547), (@0, #5, acc0.008667629736637403, rmse567275818422.1594), (@0, #7, acc0.010445605067229692, rmse1034342.9746200945), (@0, #17, acc0.013112568063118125, rmse63755795.876567364), (@0, #22, acc0.012556950772308034, rmse1279943800.3431108), (@2, #32, acc0.013001444604956107, rmse123705199.42777635), (@5, #41, acc0.012334703855983998, rmse312850949106.35876), (@13, #50, acc0.01333481497944216, rmse2835710416232.6655), (@36, #67, acc0.020780086676297365, rmse2686473.396555208), (@70, #77, acc0.02055783975997333, rmse38397824054.19511), (@101, #81, acc0.027891987998666518, rmse22562396.272545636), (@215, #98, acc0.02544727191910212, rmse559342030.4667281), (@399, #113, acc0.028003111456828537, rmse7967202.514922818), (@571, #121, acc0.030447827536392934, rmse8769974.915403778), (@843, #132, acc0.0333370374486054, rmse3160080.5309945946), (@1134, #141, acc0.03544838315368374, rmse1018325.4144418027), (@1595, #153, acc0.03778197577508612, rmse518646.61661061447), (@2391, #170, acc0.0413379264362707, rmse187703.9884720739), (@2600, #171, acc0.039337704189354374, rmse290750.07728391496), (@3158, #178, acc0.043671519057673074, rmse117287.55327720768), (@4011, #188, acc0.044227136348483166, rmse244609.90687328627), (@4459, #191, acc0.044338259806645186, rmse75116.22648984354), (@4935, #194, acc0.04578286476275142, rmse52264.05460018659), (@6231, #206, acc0.0512279142126903, rmse9660.634820490051), (@7835, #218, acc0.05345038337593066, rmse10532.445706966231), (@9783, #230, acc0.05389487720857873, rmse10119.219436063597), (@10823, #234, acc0.05378375375041671, rmse20791.003835242922), (@13296, #246, acc0.06156239582175797, rmse4674.168121496823), (@15636, #255, acc0.07078564284920547, rmse2315.95102227884), (@19355, #268, acc0.07756417379708856, rmse1088.2029180075854), (@24133, #282, acc0.07478608734303811, rmse1303.3997653541303), (@30742, #298, acc0.07978664296032893, rmse1018.3646824583374), (@32716, #300, acc0.08078675408378709, rmse392.6190971283581), (@41037, #316, acc0.09123235915101678, rmse457.4766755830595), ",result_20200908T102252414168_wfa9_a10_d15MPRto43200a10tol01.zip

